Neural Network Approaches for Data Estimation in Unique Word OFDM Systems

Data estimation is conducted with model-based estimation methods since the beginning of digital communications. However, motivated by the growing success of machine learning, current research focuses on replacing model-based data estimation methods by data-driven approaches, mainly neural networks (NNs). In this work, we particularly investigate the incorporation of existing model knowledge into data-driven approaches, which is expected to lead to complexity reduction and / or performance enhancement. We describe three different options, namely "model-inspired'' pre-processing, choosing an NN architecture motivated by the properties of the underlying communication system, and inferring the layer structure of an NN with the help of model knowledge. Most of the current publications on NN-based data estimation deal with general multiple-input multiple-output communication (MIMO) systems. In this work, we investigate NN-based data estimation for so-called unique word orthogonal frequency division multiplexing (UW-OFDM) systems. We highlight differences between UW-OFDM systems and general MIMO systems one has to be aware of when using NNs for data estimation, and we introduce measures for successful utilization of NN-based data estimators in UW-OFDM systems. Further, we investigate the use of NNs for data estimation when channel coded data transmission is conducted, and we present adaptions to be made, such that NN-based data estimators provide satisfying performance for this case. We compare the presented NNs concerning achieved bit error ratio performance and computational complexity, we show the peculiar distributions of their data estimates, and we also point out their downsides compared to model-based equalizers.

==> fig/20210112212129_influence_preprocessing/BER_estimators_precond.csv <==
EbN0_dB;ber_DetNet;ber_lin_est;ber_MMSE;ber_DF
1.000000000000000000e+01;6.547894736842104759e-04;2.125394999999999975e-03;5.900789999999999725e-04;6.909740000000000153e-04
1.200000000000000000e+01;1.014605263157894747e-04;7.448949999999999756e-04;8.048700000000000374e-05;1.058160000000000047e-04
1.400000000000000000e+01;1.067105263157894702e-05;2.282890000000000093e-04;5.762999999999999711e-06;9.303000000000000546e-06
1.600000000000000000e+01;1.013157894736842045e-06;6.119700000000000378e-05;1.449999999999999881e-07;4.339999999999999952e-07


==> fig/20210112212129_influence_preprocessing/BER_estimators_wo_normalization_wo_precond.csv <==
EbN0_dB;ber_DetNet;ber_lin_est;ber_MMSE;ber_DF
1.000000000000000000e+01;2.016631578947368410e-03;2.125394999999999975e-03;5.900789999999999725e-04;6.909740000000000153e-04
1.200000000000000000e+01;6.796447368421053162e-04;7.448949999999999756e-04;8.048700000000000374e-05;1.058160000000000047e-04
1.400000000000000000e+01;2.859736842105263109e-04;2.282890000000000093e-04;5.762999999999999711e-06;9.303000000000000546e-06
1.600000000000000000e+01;1.628684210526315762e-04;6.119700000000000378e-05;1.449999999999999881e-07;4.339999999999999952e-07


==> fig/20210112212129_influence_preprocessing/BER_estimators_wo_precond_latest.csv <==
EbN0_dB;ber_DetNet;ber_AttentionDetector_v2;ber_lin_est;ber_DF
1.000000000000000000e+01;7.868947368421052397e-04;7.856973684210525862e-04;2.125394999999999975e-03;6.909740000000000153e-04
1.200000000000000000e+01;1.379342105263157926e-04;1.407368421052631550e-04;7.448949999999999756e-04;1.058160000000000047e-04
1.400000000000000000e+01;1.940789473684210374e-05;2.068421052631578866e-05;2.282890000000000093e-04;9.303000000000000546e-06
1.600000000000000000e+01;3.157894736842105165e-06;3.342105263157894859e-06;6.119700000000000378e-05;4.339999999999999952e-07


==> fig/20210317113627_small_non_sys_uncoded_QPSK/BER_estimators.csv <==
EbN0_dB;ber_DetNet;ber_FCNN;ber_AttentionDetector;ber_lin_est;ber_MMSE;ber_DF
8.000000000000000000e+00;2.890704887218045142e-03;3.640855263157894914e-03;3.261635338345864488e-03;5.532312000000000167e-03;2.804802999999999810e-03;3.058891000000000214e-03
1.000000000000000000e+01;6.354417293233082789e-04;9.345488721804511229e-04;8.039191729323308345e-04;2.153167000000000102e-03;5.934300000000000425e-04;7.001880000000000256e-04
1.200000000000000000e+01;9.390977443609021917e-05;1.905545112781954862e-04;1.484304511278195491e-04;7.620770000000000018e-04;8.114700000000000081e-05;1.080359999999999936e-04
1.400000000000000000e+01;8.778195488721804863e-06;3.291353383458646843e-05;2.153195488721804427e-05;2.352540000000000078e-04;5.827000000000000284e-06;9.633000000000000774e-06
1.600000000000000000e+01;5.733082706766917770e-07;6.315789473684210330e-06;2.800751879699248114e-06;6.174800000000000579e-05;7.499999999999999661e-08;2.260000000000000120e-07


==> fig/20210317113627_small_non_sys_uncoded_QPSK/BER_estimators_comprInpFCNN_AttDet.csv <==
EbN0_dB;ber_FCNNCompressedInp;ber_AttentionDetector;ber_lin_est;ber_MMSE;ber_DF
8.000000000000000000e+00;3.534163533834586667e-03;3.180300751879699180e-03;5.532312000000000167e-03;2.804802999999999810e-03;3.058891000000000214e-03
1.000000000000000000e+01;8.627067669172932109e-04;7.324342105263157961e-04;2.153167000000000102e-03;5.934300000000000425e-04;7.001880000000000256e-04
1.200000000000000000e+01;1.615883458646616433e-04;1.228007518796992380e-04;7.620770000000000018e-04;8.114700000000000081e-05;1.080359999999999936e-04
1.400000000000000000e+01;2.242481203007518753e-05;1.423872180451127887e-05;2.352540000000000078e-04;5.827000000000000284e-06;9.633000000000000774e-06
1.600000000000000000e+01;3.101503759398496447e-06;1.203007518796992484e-06;6.174800000000000579e-05;7.499999999999999661e-08;2.260000000000000120e-07


==> fig/20210317113627_small_non_sys_uncoded_QPSK/BER_estimators_old.csv <==
EbN0_dB;ber_DetNet;ber_FCNN;ber_AttentionDetector;ber_lin_est;ber_MMSE;ber_DF
8.000000000000000000e+00;2.918016917293232964e-03;3.702791353383458762e-03;3.704783834586466030e-03;5.532312000000000167e-03;2.804802999999999810e-03;3.058891000000000214e-03
1.000000000000000000e+01;6.491165413533834909e-04;9.830545112781954777e-04;9.627067669172932564e-04;2.153167000000000102e-03;5.934300000000000425e-04;7.001880000000000256e-04
1.200000000000000000e+01;9.889097744360902627e-05;2.137969924812029997e-04;1.968515037593984837e-04;7.620770000000000018e-04;8.114700000000000081e-05;1.080359999999999936e-04
1.400000000000000000e+01;9.539473684210526372e-06;4.421052631578947231e-05;3.365601503759398392e-05;2.352540000000000078e-04;5.827000000000000284e-06;9.633000000000000774e-06
1.600000000000000000e+01;1.052631578947368318e-06;1.096428571428571396e-05;5.657894736842104946e-06;6.174800000000000579e-05;7.499999999999999661e-08;2.260000000000000120e-07


==> fig/20210317113627_small_non_sys_uncoded_QPSK/Matlab_results_ML_est.csv <==
setup;N;Nbps_str;coding;Eb_N0_dB;err_lin_est;ber_lin_est;err_mle;ber_mle
setup01Tmp;12;QPSK;uncoded;8.000000;588639;0.005532321;295678;0.002778929
setup01Tmp;12;QPSK;uncoded;10.000000;229097;0.002153167;62702;0.000589305
setup01Tmp;12;QPSK;uncoded;12.000000;81085;0.000762077;8584;0.000080677
setup01Tmp;12;QPSK;uncoded;14.000000;25031;0.000235254;611;0.000005742
setup01Tmp;12;QPSK;uncoded;16.000000;6570;0.000061748;8;0.000000075


==> fig/20210317113627_small_non_sys_uncoded_QPSK/Matlab_results_MMSE.csv <==
setup;N;Nbps_str;coding;Eb_N0_dB;err_lin_est;ber_lin_est;err_mmse;ber_mmse
setup01Tmp;12;QPSK;uncoded;8.000000;588639;0.005532321;293534;0.002758778
setup01Tmp;12;QPSK;uncoded;10.000000;229097;0.002153167;62447;0.000586908
setup01Tmp;12;QPSK;uncoded;12.000000;81085;0.000762077;8575;0.000080592
setup01Tmp;12;QPSK;uncoded;14.000000;25031;0.000235254;614;0.000005771
setup01Tmp;12;QPSK;uncoded;16.000000;6570;0.000061748;8;0.000000075


==> fig/20210317113627_small_non_sys_uncoded_QPSK/readme.txt <==
MMSE performance in BER_estimators.csv, BER_estimators_comprInpFCNN_AttDet.csv, BER_estimators_old.csv not correct. The correct MMSE performance is given in Matlab_results_MMSE.csv

==> fig/20210317113908_small_non_sys_coded_QPSK/BER_estimators_mod.csv <==
EbN0_dB;ber_DetNet;ber_lin_est;ber_MMSE;ber_DF
0.000000000000000000e+00;2.764178874165767463e-01;2.243001950000000078e-01;2.239248100000000019e-01;2.259275520000000037e-01
1.000000000000000000e+00;1.392979319779865111e-01;9.026861999999999386e-02;8.830087999999999826e-02;9.198861899999999370e-02
2.000000000000000000e+00;4.245481053403123844e-02;2.223939899999999997e-02;2.044860600000000111e-02;2.304718700000000023e-02
4.000000000000000000e+00;1.611756835462451604e-03;4.944279999999999899e-04;3.143199999999999857e-04;5.358659999999999682e-04
6.000000000000000000e+00;3.490769220636373739e-05;8.260999999999999341e-06;2.014000000000000114e-06;5.137000000000000114e-06
8.000000000000000000e+00;1.053817123210980808e-06;5.999999999999999852e-08;4.577799999999999852e-08;5.599999999999999852e-08


==> fig/20210317113908_small_non_sys_coded_QPSK/BER_estimators_orig_1dB.csv <==
EbN0_dB;ber_DetNet;ber_lin_est;ber_MMSE;ber_DF
1.000000000000000000e+00;1.392979319779865111e-01;9.026861999999999386e-02;8.830087999999999826e-02;9.198861899999999370e-02


==> fig/20210317113908_small_non_sys_coded_QPSK/BER_estimators_orig_full_range.csv <==
EbN0_dB;ber_DetNet;ber_lin_est;ber_MMSE;ber_DF
0.000000000000000000e+00;2.764178874165767463e-01;2.243001950000000078e-01;2.239248100000000019e-01;2.259275520000000037e-01
2.000000000000000000e+00;4.245481053403123844e-02;2.223939899999999997e-02;2.044860600000000111e-02;2.304718700000000023e-02
4.000000000000000000e+00;1.611756835462451604e-03;4.944279999999999899e-04;3.143199999999999857e-04;5.358659999999999682e-04
6.000000000000000000e+00;3.490769220636373739e-05;8.260999999999999341e-06;2.014000000000000114e-06;5.137000000000000114e-06
8.000000000000000000e+00;1.053817123210980808e-06;2.630000000000000125e-07;5.599999999999999852e-08;5.599999999999999852e-08


==> fig/20210319144009_IQ_data_ones_transmitted_4dB/x_IQ_diagram_DetNet.csv <==
0.708;0.706
0.707;0.708
0.709;0.705
0.706;0.705
0.705;0.707
0.708;0.707
0.709;0.708
0.708;0.364
0.708;0.706
0.707;0.708
0.709;0.706
0.043;-0.161
0.705;0.707
0.708;0.707
0.709;0.708
0.707;0.708
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.707;0.707
0.709;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.709
0.709;0.706
0.706;0.704
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.710;0.705
0.281;0.705
0.706;0.707
0.709;-0.092
0.710;0.708
0.707;0.708
0.708;0.706
0.707;0.707
0.709;0.706
0.706;0.705
0.705;-0.708
0.709;0.707
0.708;0.707
0.708;0.708
0.708;0.706
0.707;0.708
0.709;0.707
0.706;0.704
0.706;0.707
0.468;0.706
0.709;0.707
0.708;0.708
0.708;0.240
0.707;0.709
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.708
0.708;0.708
0.708;0.706
0.707;0.709
0.709;0.707
0.706;0.705
0.707;0.130
0.710;0.707
0.709;0.707
0.708;0.708
0.707;0.707
0.707;0.709
0.708;0.706
0.706;0.705
0.707;0.707
-0.175;0.707
0.703;0.707
0.708;0.707
0.708;0.705
0.707;0.707
0.708;0.705
0.706;0.705
0.706;0.707
0.708;0.707
0.710;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.706
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.706
-0.053;0.705
0.706;0.707
0.709;0.707
0.710;0.708
0.708;0.708
0.708;0.705
0.707;0.709
0.709;0.236
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.709;0.706
0.707;0.709
0.708;0.705
0.707;-0.708
0.587;0.707
0.710;0.707
0.708;0.708
0.708;0.707
0.708;0.705
0.707;0.708
0.708;0.706
0.706;0.705
0.707;0.707
0.512;0.706
0.708;0.707
0.168;0.707
0.708;0.705
0.706;0.709
0.709;0.705
0.706;0.705
0.707;0.134
0.710;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.708;0.706
0.706;0.704
0.706;0.707
0.708;0.640
0.709;0.707
0.708;0.707
0.709;0.705
0.707;0.708
0.269;0.708
0.706;0.705
0.705;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.373
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.707
0.708;0.706
0.707;0.598
0.705;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.707
0.706;0.705
0.707;0.707
0.074;0.707
0.708;0.707
0.708;0.709
0.708;0.706
0.707;0.708
0.708;0.705
0.706;0.705
0.704;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.707
0.709;0.706
0.706;0.705
0.707;0.707
0.709;0.707
0.709;0.707
0.708;0.708
0.707;0.704
0.707;0.708
0.709;0.531
0.706;0.705
0.707;0.707
0.709;0.707
0.710;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.704
0.707;0.707
0.709;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.708;0.451
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.709
0.709;0.706
-0.024;0.705
0.706;0.707
0.709;0.707
0.709;0.708
0.708;0.707
0.708;0.706
0.707;0.708
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.710
0.709;0.706
0.706;0.705
-0.569;0.707
0.708;0.706
0.709;0.708
0.708;0.708
0.708;0.706
0.707;0.708
0.709;0.707
0.706;0.705
0.706;0.707
0.709;0.706
0.708;0.707
0.708;0.708
0.706;0.703
0.708;0.706
0.708;0.704
-0.460;0.705
0.704;0.706
0.704;0.708
0.708;-0.160
0.708;0.706
0.428;0.705
0.707;0.707
0.708;0.706
0.707;0.704
0.707;0.707
0.707;0.706
0.707;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.709;0.705
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.705
0.705;0.707
0.709;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.709
0.708;0.706
0.707;0.708
0.708;0.706
0.706;0.705
0.705;0.707
0.707;0.707
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.705
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.709
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.706
0.709;0.706
0.707;0.709
0.709;0.706
0.706;0.705
0.613;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.707;0.705
0.708;0.706
-0.707;0.705
0.707;0.705
0.704;0.707
0.704;0.708
0.707;0.452
0.708;0.707
0.708;0.706
0.707;0.708
0.708;0.706
0.707;0.648
0.105;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.708;0.707
0.706;0.705
0.707;0.707
0.709;0.707
0.709;0.707
0.708;0.707
0.716;0.705
0.708;0.709
0.694;0.706
0.706;0.705
0.704;0.413
0.710;0.699
0.705;0.707
0.705;0.704
0.708;0.705
0.707;0.708
0.709;0.706
0.524;0.705
0.706;0.707
0.709;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.708;0.706
0.706;0.704
0.708;0.707
0.709;0.707
0.710;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.708;0.705
0.707;-0.709
0.708;0.707
0.046;0.707
0.708;0.707
0.708;0.707
0.707;0.705
0.707;0.709
0.708;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.709
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.709
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.705
0.706;0.704
0.706;0.707
0.707;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.708
-0.707;0.706
0.707;0.061
0.706;0.707
0.708;0.707
0.707;0.708
0.707;0.708
0.708;0.706
0.707;0.708
0.708;0.707
0.706;0.705
0.707;0.707
0.708;0.707
0.379;0.708
0.708;0.708
0.707;0.706
-0.430;0.708
0.708;0.708
0.706;0.704
0.705;0.706
0.709;0.707
0.707;0.707
0.708;0.708
0.708;0.706
0.707;0.708
0.709;0.707
0.706;0.705
0.706;0.707
0.709;0.707
0.708;0.707
0.708;0.708
0.708;0.706
0.707;0.707
0.708;0.705
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.708
0.708;0.299
0.712;0.707
0.707;0.707
0.707;0.707
0.707;0.573
0.304;0.697
0.709;0.708
0.706;0.708
0.702;0.707
0.709;0.705
0.707;0.709
0.710;0.707
0.706;0.705
0.707;0.707
0.709;0.016
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.708;0.707
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.707
-0.707;0.707
0.707;0.704
0.706;0.707
0.707;0.707
0.708;0.707
0.708;0.708
0.708;0.706
-0.443;0.708
0.708;0.706
0.706;0.704
0.706;0.706
0.708;0.707
0.708;0.707
0.708;0.707
0.709;0.705
0.707;0.681
0.710;0.706
0.706;0.705
0.708;0.707
0.708;0.708
-0.427;0.707
0.708;0.708
0.708;0.249
0.707;0.707
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.710;0.708
0.708;0.708
0.708;0.706
0.707;0.709
0.709;0.706
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.708;0.706
0.707;0.691
0.706;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.708;0.705
0.707;0.709
0.708;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.707
0.709;0.706
0.706;0.705
0.706;0.625
0.708;0.707
0.709;0.708
0.707;0.707
0.708;0.705
0.707;0.709
0.709;0.705
0.706;0.704
-0.170;0.707
0.709;0.706
0.709;0.708
0.708;0.707
0.708;0.705
0.707;0.708
0.708;0.705
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.707;0.704
0.708;0.708
0.708;0.705
0.707;0.705
0.705;0.707
0.705;0.708
0.707;0.218
0.708;0.706
0.707;0.704
0.708;0.706
0.709;0.704
0.707;0.705
0.705;0.707
0.704;0.708
0.706;0.077
0.708;0.706
0.707;0.241
0.707;0.706
0.707;0.706
0.706;0.705
0.706;-0.323
0.706;0.707
0.706;0.667
0.708;0.705
0.708;0.706
0.707;0.710
0.709;0.706
0.706;0.705
0.706;0.707
0.712;0.706
0.709;0.707
0.708;0.708
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.705
0.705;0.707
0.708;0.706
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.709
0.709;0.706
0.706;0.705
0.707;0.707
0.708;0.707
0.710;0.707
0.708;0.707
0.709;0.704
0.680;0.709
0.709;0.707
0.706;0.705
0.707;0.707
0.708;0.707
0.710;0.707
0.707;0.708
0.708;0.706
0.707;0.709
0.708;-0.301
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.706;0.704
0.708;0.706
0.707;0.701
0.708;-0.710
0.704;0.707
0.705;0.279
0.707;0.079
0.708;0.706
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.707;0.707
0.708;-0.143
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.709
0.709;0.708
0.706;0.705
0.705;0.707
0.708;0.706
0.708;0.707
0.708;0.708
0.708;0.704
0.707;0.708
0.708;0.706
0.706;0.705
0.707;0.707
0.708;0.707
0.710;0.707
0.708;0.708
0.708;0.706
0.707;0.709
0.709;0.706
0.706;0.704
0.706;0.707
0.709;0.707
0.708;0.707
0.708;0.708
0.708;0.706
0.707;0.709
0.709;0.707
0.706;0.705
0.707;0.707
-0.033;0.707
0.709;0.707
0.708;0.706
0.708;0.706
0.707;0.709
0.709;0.705
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.709
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.708;0.708
0.706;0.705
0.707;-0.486
0.709;0.706
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.707
0.708;0.707
0.706;0.704
0.707;0.707
0.601;0.706
0.709;0.707
0.708;0.707
0.708;0.705
0.706;-0.110
0.709;0.707
0.706;0.705
0.707;0.429
0.709;0.707
0.709;0.708
0.707;0.707
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.705;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.707;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.705
0.707;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.706;0.708
0.708;0.706
0.706;0.705
0.707;0.392
0.339;0.707
0.709;0.707
0.068;0.708
0.708;0.704
0.707;0.709
0.708;0.705
0.707;0.550
0.706;0.707
0.709;0.707
0.708;0.707
0.708;0.708
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.709
0.709;0.706
0.706;0.704
0.707;0.707
0.708;0.706
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.709
0.708;0.706
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.707;0.705
0.707;0.708
0.708;0.705
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.709;0.707
0.706;0.705
0.707;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.709;0.707
0.707;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.709;0.707
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.708;0.706
0.706;-0.347
0.706;0.707
0.709;0.708
0.709;0.708
0.707;0.709
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.705;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.708
0.706;0.705
0.705;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.706
0.709;0.707
0.708;0.706
0.708;0.706
0.707;0.710
0.709;0.706
0.706;0.705
0.018;0.707
0.708;0.313
0.708;0.708
0.708;0.707
0.708;0.706
0.707;0.708
0.708;0.707
0.706;0.705
0.705;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.704
0.707;0.707
-0.707;0.705
0.707;0.705
0.707;0.707
0.707;0.707
0.708;0.708
0.707;0.709
0.709;0.706
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.665
0.707;0.709
0.709;0.705
0.706;0.705
0.706;0.676
0.709;0.707
0.708;0.708
0.708;0.707
0.710;0.706
0.707;0.708
0.708;0.704
0.706;0.705
-0.708;0.253
0.709;0.665
0.708;0.708
0.708;0.705
0.707;0.706
0.707;0.707
0.312;0.705
0.706;0.705
0.705;0.707
0.708;0.707
0.708;0.708
0.708;0.707
0.708;0.705
0.707;0.708
0.708;0.707
0.706;0.705
0.706;0.707
0.708;0.706
0.708;0.707
0.708;0.708
0.708;0.706
0.707;0.708
0.709;-0.222
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.707
0.708;0.706
0.706;0.705
0.707;0.707
0.709;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.707
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.707
0.708;0.706
0.706;0.705
0.707;0.707
0.709;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.707;0.707
0.709;0.707
0.710;0.707
0.708;0.708
0.708;0.705
-0.696;0.708
0.708;0.708
0.706;0.705
0.707;0.706
0.708;0.707
0.708;0.707
0.708;0.706
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.709;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.709
0.709;0.705
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.705;0.707
0.709;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.705
0.706;0.704
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.710
0.709;0.707
0.707;0.704
-0.708;0.707
0.708;0.706
0.709;0.708
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.707;0.707
0.707;0.707
0.700;0.708
0.708;0.707
0.708;0.706
0.707;0.709
0.709;0.705
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.706
0.706;0.705
0.708;0.706
0.709;0.704
0.467;0.705
0.705;0.706
0.704;0.708
0.709;-0.014
0.708;0.706
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.707;0.707
0.709;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.709
0.709;0.708
0.706;0.705
0.706;0.707
0.709;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.708;0.706
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.709;0.705
0.707;0.708
0.709;0.705
0.706;0.705
0.420;0.707
0.708;0.707
0.710;0.707
0.708;0.707
0.708;0.706
0.707;0.709
0.709;-0.198
0.707;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.707;-0.665
0.708;0.707
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.707;0.707
0.708;0.705
0.707;0.709
0.709;0.260
0.707;0.705
0.707;0.707
0.708;0.365
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.387
0.708;0.708
0.707;0.705
0.707;0.707
-0.705;0.707
0.708;0.706
0.707;0.707
0.708;0.705
0.707;0.709
0.709;0.707
0.706;0.705
0.705;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.708;0.706
0.706;0.705
0.707;0.707
0.707;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.708;0.706
0.706;0.697
0.703;0.363
0.709;0.707
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.709
0.708;0.137
0.706;0.705
0.705;0.707
0.708;0.707
0.710;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.708;0.706
0.706;0.705
0.705;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.709
0.710;0.707
0.706;0.705
-0.046;0.707
0.708;0.319
0.710;0.708
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.706
0.709;0.706
0.707;0.705
0.706;0.707
0.707;0.707
0.708;-0.707
0.708;0.707
0.708;0.706
0.707;0.709
0.708;0.231
0.706;0.705
0.706;0.707
0.708;0.707
0.710;0.707
0.708;0.707
0.708;0.705
0.707;0.707
0.708;0.707
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.709
0.708;0.705
0.707;0.707
0.707;0.705
0.707;0.417
0.705;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.707
0.708;0.705
0.707;0.616
0.705;0.707
0.709;0.706
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.708
-0.301;0.706
0.706;0.705
0.707;0.706
0.708;0.707
0.707;0.708
0.707;0.708
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.706
0.706;0.708
0.708;0.707
0.706;0.705
0.707;-0.160
0.383;0.706
0.710;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.707;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.704
0.707;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.706
0.707;0.709
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.704
0.706;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.708;0.705
0.707;0.708
0.710;0.703
-0.708;0.704
0.707;0.707
0.708;0.706
0.710;0.708
0.708;0.706
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.385
0.706;0.705
0.706;0.707
0.709;0.707
0.709;0.707
0.708;0.707
0.707;0.706
0.707;0.709
0.708;-0.393
0.707;0.705
0.705;0.707
0.707;0.707
0.703;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.707;0.707
0.710;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.708;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.709;0.705
0.707;0.708
0.709;0.707
0.706;0.704
0.707;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.709
0.709;0.708
0.706;0.705
0.707;0.707
0.595;0.706
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.709
0.709;0.707
0.706;0.704
0.706;0.707
0.709;0.706
0.708;0.707
0.708;0.707
0.708;0.705
0.708;0.709
0.709;0.707
0.707;0.705
0.708;0.707
0.708;-0.707
0.709;0.707
0.708;0.708
0.708;0.706
0.707;0.709
0.708;0.707
0.706;0.705
0.705;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.709;0.705
0.707;0.708
0.709;0.706
0.706;0.704
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.706
0.707;0.708
0.708;0.707
0.620;0.705
0.706;0.707
0.708;0.707
0.709;0.708
0.708;0.708
0.707;0.706
0.707;0.709
0.709;0.706
-0.706;0.705
0.708;0.707
0.708;0.707
0.710;0.708
0.707;0.707
0.708;0.706
0.707;0.708
0.708;0.706
0.706;0.705
0.705;0.707
0.708;0.707
0.708;0.708
0.708;0.707
0.708;0.705
0.707;0.709
0.708;0.707
0.706;0.705
0.707;0.707
0.709;0.707
0.708;0.707
0.708;0.708
0.708;0.706
0.707;0.709
0.709;0.707
0.707;0.704
-0.707;0.707
0.708;0.707
0.709;0.708
0.708;0.706
0.708;0.706
0.706;0.708
0.360;-0.019
0.706;0.705
0.707;0.005
0.709;0.707
0.708;0.707
0.707;0.708
0.707;0.706
0.707;0.709
0.709;0.706
0.706;0.705
0.707;0.707
0.709;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.709
0.708;0.706
0.706;0.705
0.520;0.707
0.708;0.706
0.709;0.707
0.708;0.708
0.709;0.705
0.707;0.707
0.710;0.707
0.706;0.705
0.706;0.706
0.706;0.707
0.710;-0.706
0.707;0.707
0.707;0.706
0.708;0.709
0.709;0.705
0.699;0.705
0.704;0.707
0.706;0.708
0.708;0.484
0.708;0.707
0.708;0.706
0.707;0.708
0.708;0.706
0.706;0.705
0.705;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.173;0.709
-0.154;0.706
0.705;0.705
0.706;0.706
0.709;0.707
0.709;0.708
0.707;0.707
0.708;0.705
0.707;0.710
0.709;0.706
0.706;0.705
0.707;0.707
0.709;0.707
0.710;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.705
0.707;0.707
0.708;0.706
0.709;0.707
0.708;0.708
0.708;0.706
0.707;-0.128
0.709;0.708
0.707;0.705
0.706;0.707
0.709;0.707
0.707;0.707
0.707;0.706
0.708;0.705
0.707;0.707
0.708;0.705
0.706;-0.709
0.707;0.707
0.708;0.707
0.708;0.708
0.708;0.708
0.708;0.706
0.707;0.709
0.708;0.706
0.706;0.705
0.707;0.707
0.708;0.706
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.465
0.706;0.705
0.706;0.707
0.709;0.707
0.710;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.707;0.707
0.708;0.707
0.710;0.707
0.708;0.707
0.709;-0.697
0.707;0.706
0.708;0.706
0.706;0.705
0.708;0.706
0.708;0.707
0.712;0.708
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.708
0.706;0.705
0.707;0.707
0.709;0.707
0.708;0.707
0.708;0.707
0.713;0.703
-0.110;0.710
0.707;0.706
0.706;0.706
0.705;0.707
0.709;0.706
0.705;0.706
0.708;0.704
0.708;0.705
0.707;0.706
-0.707;0.706
0.707;0.705
0.707;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.708;0.708
0.706;0.705
0.705;0.707
0.708;0.706
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.708;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.710;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.707;0.705
0.707;-0.709
0.708;0.707
-0.706;0.707
0.709;0.707
0.707;0.708
0.708;0.706
0.707;0.708
0.708;0.706
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.706
-0.487;0.708
0.707;0.707
0.706;0.705
0.707;0.706
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.707
0.709;0.706
0.706;0.705
0.706;0.707
0.707;0.707
0.386;0.708
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.709;0.705
0.707;0.707
-0.383;0.707
0.706;0.705
0.708;0.706
0.708;0.707
0.708;0.708
0.707;0.708
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.707
0.708;0.705
0.707;0.068
0.703;0.707
0.709;0.699
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.436
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.708;0.707
0.709;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.708;0.707
0.706;0.704
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.706
-0.707;0.706
0.707;0.704
0.707;0.707
0.707;0.707
0.708;0.707
0.707;0.707
0.708;0.705
0.707;0.708
0.708;0.707
0.706;0.705
0.708;0.707
0.709;0.707
0.709;0.707
0.708;0.707
0.709;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.246
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.709
0.708;0.705
0.706;0.705
0.706;0.707
0.709;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.708;0.706
0.707;-0.709
0.705;0.707
0.708;0.707
0.707;0.708
0.708;0.707
0.708;0.705
0.707;0.707
0.708;0.706
0.707;0.573
0.705;0.707
0.708;0.706
0.708;0.707
0.708;0.706
0.708;0.706
0.707;0.709
0.708;0.705
0.706;0.705
0.705;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.709;0.708
0.706;0.704
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.705
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.709;0.706
0.707;0.709
0.709;0.707
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.305
0.709;0.707
-0.192;0.705
0.706;0.707
0.709;0.707
0.709;0.708
0.707;0.707
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.707;0.704
0.708;0.708
0.709;0.706
0.707;0.705
0.705;0.707
0.709;-0.707
0.708;0.707
0.708;0.708
0.708;0.706
0.707;0.709
0.709;0.707
0.594;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.705
0.706;0.705
0.707;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.709;0.706
0.707;0.708
0.708;0.706
0.677;0.705
0.707;0.707
0.711;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.708;0.705
0.706;0.704
0.706;0.707
0.709;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.708
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.710;0.707
-0.707;0.705
0.707;0.707
0.709;0.706
0.709;0.708
0.708;0.707
0.660;0.705
0.707;0.708
0.708;0.705
-0.581;0.704
0.706;0.707
0.708;0.706
0.709;0.707
0.708;0.706
0.708;0.707
0.707;0.707
0.710;-0.621
0.706;0.705
0.707;0.707
0.708;0.708
-0.706;0.707
0.707;0.708
0.708;0.705
0.707;0.708
0.708;0.706
0.706;0.705
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.707;0.707
0.339;0.708
0.708;0.707
0.708;0.706
0.707;0.708
-0.707;0.707
0.707;0.704
0.706;0.707
-0.706;0.707
0.707;0.706
0.707;0.707
0.708;0.705
0.707;0.707
0.709;0.706
0.706;0.705
0.707;0.707
0.709;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.707
0.706;0.705
0.705;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.708;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.708
0.708;0.045
0.708;0.706
0.707;0.710
0.708;-0.707
0.707;0.705
0.707;0.707
0.708;0.707
0.710;0.706
0.708;0.708
0.708;0.705
0.707;0.709
0.710;0.708
0.628;0.705
-0.534;0.707
0.707;0.706
0.710;0.708
0.707;0.708
0.708;0.706
0.707;0.710
0.709;0.706
0.706;0.705
-0.247;0.707
0.708;0.707
0.710;0.708
0.708;0.706
0.708;0.706
0.706;0.708
0.709;0.706
0.706;0.705
0.707;-0.322
0.709;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.709
0.708;0.708
0.707;0.705
0.706;0.707
-0.706;0.707
0.709;0.706
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.706;0.707
0.709;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.707;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.704
0.706;0.707
0.709;0.707
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.708;0.706
0.308;0.705
0.706;-0.709
0.709;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.709
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.707;0.705
0.707;0.709
0.708;-0.707
0.707;0.705
0.706;0.707
0.707;0.707
0.710;0.706
0.708;0.707
0.709;0.706
0.706;0.708
0.709;0.708
0.706;0.705
0.706;0.707
0.709;0.707
0.709;0.707
0.707;0.708
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.641
0.709;0.707
0.708;0.709
0.708;0.705
0.707;0.706
-0.707;0.706
0.707;0.704
0.706;0.707
0.708;0.707
0.708;0.707
0.707;0.708
0.708;0.705
0.707;0.699
0.709;0.705
0.706;0.705
0.707;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.707
0.709;0.705
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.708;0.706
0.707;0.708
0.709;0.707
0.706;0.704
0.707;0.707
0.708;0.706
0.708;0.707
0.708;0.708
0.708;0.706
0.707;0.709
0.708;0.705
0.706;-0.650
0.707;0.707
0.709;0.707
0.709;0.708
0.707;0.708
0.708;0.706
0.707;0.709
0.709;0.708
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.709;0.706
0.707;0.708
-0.219;0.706
0.706;0.705
0.706;0.706
0.708;0.707
0.709;0.708
0.707;0.708
0.708;0.705
0.707;0.708
0.708;0.022
0.706;0.705
0.706;0.707
0.708;0.707
0.710;0.707
0.708;0.707
0.707;0.705
0.707;0.707
0.709;0.706
0.706;0.704
0.707;0.707
0.708;0.693
0.708;0.707
0.708;0.708
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.704
0.705;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.706
0.707;0.709
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.705
0.707;-0.639
0.708;0.708
0.707;0.706
0.706;0.707
0.708;0.365
0.708;0.707
0.707;0.706
0.708;0.705
0.707;0.709
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.710;0.707
0.708;0.708
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.704
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.707
0.467;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.706
0.629;0.709
0.708;0.707
0.706;0.705
0.706;0.707
0.710;0.707
0.709;0.707
0.708;0.708
0.708;0.706
0.707;0.709
0.709;0.706
0.664;0.705
0.121;0.707
0.709;0.707
0.709;0.708
0.708;0.708
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.704
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.708
0.706;0.705
0.706;0.707
0.708;0.707
0.710;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.706
0.707;0.708
0.708;0.706
0.706;0.704
0.705;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.707
0.708;0.705
0.707;0.498
0.705;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.706
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.708;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.707;0.707
0.709;-0.472
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.606
0.709;0.707
0.706;0.705
0.707;0.707
0.709;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.219
0.709;0.706
0.706;0.705
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.706;0.707
0.709;0.707
0.710;0.707
0.708;0.707
0.709;0.706
0.707;-0.117
0.708;0.708
0.289;0.705
0.428;0.707
0.709;0.676
0.709;0.707
0.707;0.708
0.708;0.706
0.704;0.708
0.709;0.707
0.706;0.705
0.705;0.707
0.709;0.707
0.708;0.707
0.707;0.708
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.707;0.705
0.706;-0.709
0.706;0.707
0.708;0.707
0.708;0.708
0.707;0.708
0.708;0.705
0.707;0.709
0.708;0.705
0.706;0.705
0.705;0.707
0.708;0.707
0.709;0.707
0.708;0.706
0.708;0.705
0.707;0.708
0.598;0.706
0.707;0.705
0.706;0.707
0.708;0.384
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.708;0.706
0.706;0.705
0.706;0.707
0.708;0.698
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.707
0.708;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.709
0.709;0.707
0.706;0.705
0.707;-0.668
0.708;0.706
0.708;0.707
0.708;0.708
0.708;0.706
0.707;0.708
0.708;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.707;0.705
0.707;0.709
0.709;0.685
0.706;0.705
0.706;0.707
0.709;0.707
0.709;0.707
0.708;0.708
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.704
0.262;0.707
0.710;0.707
0.709;0.707
0.708;0.708
0.708;0.706
0.707;0.709
0.709;0.708
0.706;0.704
0.706;0.707
0.709;0.707
0.707;0.707
0.708;0.708
0.708;0.705
0.707;0.707
-0.707;0.706
0.707;0.704
0.705;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.706
0.707;0.110
0.708;0.708
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.707;0.707
0.708;0.706
0.707;0.708
0.646;0.706
0.706;0.705
0.705;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.704
0.708;0.707
0.707;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.254;0.707
0.706;0.705
0.707;0.707
0.708;0.707
0.707;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.706
0.707;0.708
0.708;0.705
0.706;0.705
0.705;0.707
0.708;0.707
0.708;0.708
0.708;0.708
0.708;0.705
0.707;0.710
0.709;-0.707
0.707;0.705
0.707;0.707
0.708;-0.568
0.710;0.706
0.707;0.707
0.709;0.705
0.707;0.709
0.708;0.707
0.706;0.705
0.707;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.709
0.709;0.707
0.706;0.705
0.706;-0.709
0.708;0.707
0.138;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.103
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.705
0.706;0.705
0.708;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.706
0.707;0.709
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.707
0.709;0.707
0.706;0.705
0.707;0.707
0.546;0.706
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.707;0.706
0.707;0.674
0.579;0.707
0.316;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.054;0.709
0.252;0.707
0.706;0.705
0.707;0.707
0.709;0.707
0.707;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.197
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.707;0.705
0.707;0.708
0.708;0.704
0.707;0.705
0.704;0.707
0.706;0.707
0.708;0.617
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.706
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.708;0.705
0.706;0.704
0.706;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.709
0.709;0.707
0.706;0.705
0.706;0.707
0.709;0.707
0.710;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.704
0.707;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.707
0.708;0.706
0.706;0.705
0.705;-0.132
0.707;0.707
0.708;0.709
0.708;0.706
0.709;0.705
0.707;0.708
0.709;0.705
0.706;-0.329
-0.151;0.707
0.709;0.707
0.709;0.708
0.707;0.708
0.708;0.706
0.707;0.709
0.708;0.706
0.706;0.704
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.706
0.707;0.707
0.709;0.705
0.706;0.705
0.706;0.707
0.708;0.707
-0.317;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.709
0.709;0.706
0.706;0.705
0.088;0.707
0.708;0.707
0.709;0.708
0.708;0.708
0.708;0.705
0.707;0.709
0.709;0.347
-0.140;0.705
0.706;0.707
0.708;0.707
0.709;0.708
0.708;0.707
0.708;0.705
0.707;0.709
0.708;0.705
0.706;0.705
0.706;0.707
0.709;0.707
0.710;0.708
0.708;0.707
0.707;0.706
0.707;0.707
0.678;0.705
0.706;0.704
0.706;0.707
0.709;0.707
0.709;0.707
0.708;0.708
0.707;0.705
0.707;0.710
0.710;0.706
0.706;0.705
-0.614;0.707
0.708;0.706
0.709;0.708
0.708;0.707
0.708;0.706
0.707;0.709
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.710
0.710;0.705
-0.697;0.704
0.707;0.707
0.709;0.706
0.710;0.708
0.708;0.708
0.708;0.706
0.707;0.709
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.708;0.707
0.706;0.705
0.707;0.707
0.709;0.707
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.707
0.708;-0.471
0.707;0.589
0.706;0.707
0.708;0.707
0.708;0.706
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.705
0.707;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.705
0.706;0.709
0.709;0.706
0.706;0.705
0.706;0.344
0.709;0.707
0.709;0.708
0.707;0.708
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.705
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.709
0.708;0.708
0.706;0.705
0.707;-0.708
0.709;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.707;0.707
0.709;0.706
0.709;0.707
0.708;0.708
0.708;0.706
0.707;0.708
0.709;0.707
0.691;0.705
0.706;0.707
0.708;0.707
0.709;0.708
0.708;0.707
0.708;0.706
0.707;0.709
0.709;0.705
0.706;-0.701
0.706;0.707
0.709;0.708
0.710;0.708
0.707;0.708
0.708;0.705
0.707;0.710
0.709;0.706
0.706;0.704
0.707;0.707
0.709;0.707
0.709;0.707
0.708;0.708
0.709;0.706
0.707;0.708
-0.345;0.707
0.706;0.705
0.707;0.706
0.708;0.707
0.709;0.708
0.707;0.709
0.708;0.705
0.707;0.708
0.708;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.710;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.708;0.707
0.706;0.705
0.702;0.707
0.708;0.707
0.707;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.707
0.706;0.705
0.705;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.705
0.706;0.707
0.709;0.706
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.708;0.707
0.706;0.704
0.706;0.707
0.708;0.706
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.708;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.707;0.706
0.707;0.708
0.709;0.706
0.706;0.705
0.708;0.707
0.708;0.707
0.053;0.707
0.708;0.708
0.707;0.705
0.707;0.708
0.709;0.706
-0.019;0.705
0.706;0.707
0.709;0.707
0.709;0.708
0.708;0.707
0.708;0.705
0.707;0.708
0.710;0.705
-0.078;0.705
0.706;0.707
0.708;0.707
-0.465;0.708
0.708;0.708
0.708;0.705
0.707;0.708
0.708;0.706
0.706;0.705
0.707;0.707
0.709;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.297;0.705
0.706;0.705
0.706;0.707
0.709;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.709
0.709;0.706
0.706;0.705
0.706;0.707
0.709;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.707
0.706;0.704
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.704
0.707;0.706
-0.707;0.708
0.707;0.705
0.707;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.709;0.706
0.707;0.708
0.709;0.706
0.706;0.704
0.705;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.709
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.709;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.708;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.709
0.709;0.707
0.706;0.705
0.706;0.707
0.710;0.706
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.706;0.707
0.708;-0.077
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.705;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.707;0.705
0.707;0.708
0.709;0.706
0.706;0.704
0.705;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.708
-0.707;0.705
0.707;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.706
0.707;0.709
0.709;0.706
0.664;0.705
0.707;0.707
0.709;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.708;0.707
0.706;0.705
0.705;0.707
0.708;0.707
0.595;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.708;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.707
0.708;0.707
0.707;0.473
0.707;0.707
-0.667;0.707
0.707;0.707
0.708;0.708
0.708;0.706
0.707;-0.056
0.708;0.707
0.706;0.705
0.707;0.707
0.708;0.707
0.708;0.707
0.707;0.707
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.706;0.707
0.705;0.706
0.709;0.707
0.708;0.708
0.708;0.706
0.707;0.710
0.708;0.205
0.707;0.704
-0.707;0.707
0.705;0.706
0.710;0.707
0.708;0.706
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.706
0.707;0.708
0.709;0.707
0.706;0.705
0.706;0.707
0.709;0.707
0.709;0.707
0.708;0.708
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.707;0.705
0.707;0.707
0.708;0.706
0.707;0.533
0.704;0.707
0.708;0.707
0.707;0.707
0.708;0.707
0.706;0.704
0.708;0.706
0.708;0.703
0.707;0.705
0.703;0.706
0.704;0.708
0.706;-0.001
0.708;0.706
0.708;0.705
0.707;0.707
0.708;0.705
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.706
0.707;0.709
0.708;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.417;0.708
0.708;0.707
0.709;0.706
0.707;0.708
0.709;0.707
0.656;0.705
0.386;0.707
0.708;0.706
0.709;0.708
0.708;0.708
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.707
0.707;0.705
0.707;0.350
0.706;0.707
0.709;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.705
0.705;0.707
0.709;0.707
0.709;0.707
0.708;0.708
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.710;0.707
0.708;0.707
0.708;0.707
0.706;0.709
0.708;0.707
0.706;0.705
0.708;-0.411
0.709;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.708
0.706;0.705
0.707;-0.053
0.680;0.706
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.709
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.704
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.704
0.707;0.709
0.709;0.708
0.706;0.705
-0.508;0.707
0.708;0.706
0.709;0.708
0.708;0.709
0.709;0.707
0.706;0.709
0.708;-0.707
0.707;0.705
0.607;0.707
0.709;0.707
0.708;0.707
0.708;0.707
0.709;0.705
0.706;0.708
-0.639;0.701
0.706;0.705
0.708;0.706
0.708;0.708
0.709;0.708
0.707;0.709
0.708;0.703
0.707;0.709
0.707;0.705
0.707;-0.709
-0.708;0.707
0.709;0.707
0.710;0.708
0.708;0.706
0.709;0.706
0.707;0.708
-0.692;0.706
0.706;0.705
0.707;0.706
0.708;0.707
0.709;0.708
0.707;0.710
0.708;0.706
0.707;0.709
0.708;0.708
0.706;0.704
0.708;0.707
-0.705;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.709;0.705
0.706;0.704
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.707;-0.706
0.707;0.709
0.707;0.706
0.670;-0.708
0.709;0.707
0.708;0.706
0.707;0.706
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.094;0.708
0.708;0.706
0.705;-0.513
0.707;0.706
0.709;0.708
0.709;0.708
0.707;0.709
0.708;0.706
0.707;0.708
0.708;0.706
0.706;0.705
0.706;0.707
0.709;0.707
0.708;0.707
0.708;0.708
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.705
0.705;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.716;0.707
0.707;0.708
0.705;0.706
0.707;0.704
0.706;-0.547
0.709;0.706
0.706;0.706
0.706;0.705
0.708;0.704
0.707;0.707
0.710;0.707
0.707;0.705
0.707;0.706
0.705;0.707
0.708;-0.655
0.707;0.706
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.704
0.705;0.707
0.709;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.704
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.706
0.707;0.709
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.706
0.709;0.707
0.708;0.708
0.709;0.706
0.707;0.709
0.709;0.708
0.706;0.705
0.707;0.707
0.707;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;-0.706
0.709;0.707
0.707;0.705
0.706;0.707
0.709;0.707
0.707;0.707
0.707;0.707
0.708;0.705
0.707;0.708
0.708;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.708
0.708;0.709
0.709;0.704
0.707;0.709
0.708;0.706
0.706;0.705
0.707;0.707
0.708;0.707
0.710;0.707
0.708;0.708
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.705
0.201;0.707
0.708;0.706
0.709;0.707
0.708;0.708
0.707;0.706
0.707;0.708
0.709;0.705
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.707;0.705
0.708;0.708
0.707;0.704
0.707;0.705
0.705;0.707
0.706;0.707
0.708;0.679
0.708;0.706
0.708;0.706
0.707;0.709
0.709;0.705
0.706;0.705
0.706;0.707
0.708;0.707
0.707;0.707
0.708;0.706
0.708;0.704
0.706;0.709
0.708;0.705
0.706;-0.708
0.707;0.368
0.711;0.707
0.709;0.708
0.707;0.708
0.708;0.705
0.707;0.707
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.707;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.709;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.709
0.709;0.706
0.706;0.704
0.707;0.707
0.709;0.706
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.709;-0.181
0.707;0.705
0.706;0.707
0.709;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.709
0.709;0.706
0.706;0.705
0.047;0.707
0.709;0.706
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.707
0.710;0.707
0.706;0.705
0.706;0.707
0.708;0.707
-0.707;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.708;-0.707
0.707;0.705
0.706;0.707
0.708;0.707
0.709;0.706
0.708;0.708
0.708;0.706
0.707;0.708
0.709;-0.707
0.707;0.705
0.706;0.707
0.707;0.708
-0.288;0.706
0.707;0.708
0.708;0.705
0.707;0.709
0.710;0.706
0.706;0.705
0.116;0.707
0.708;0.707
0.708;0.708
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.704
0.706;0.707
0.708;0.707
0.710;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.710;0.707
0.706;0.705
0.707;0.707
0.708;-0.627
0.709;0.708
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.706
0.708;0.706
0.707;0.708
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.710;0.707
0.708;0.708
0.708;0.706
0.707;0.708
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.707
0.706;0.705
0.706;0.707
0.709;0.707
0.709;0.707
0.708;0.708
0.708;0.705
-0.707;0.709
0.707;0.707
0.705;0.704
0.707;0.706
0.708;0.707
0.708;0.707
0.708;0.707
0.709;0.705
0.707;0.427
0.708;0.707
0.706;0.705
0.705;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.709;0.705
0.707;0.708
0.708;0.706
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.707;0.707
0.709;0.707
0.710;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.706
0.707;0.708
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.707
0.708;0.705
0.706;-0.246
0.706;0.707
0.708;0.707
0.710;0.708
0.707;0.709
0.708;0.706
0.707;0.708
0.708;0.707
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.708;0.705
0.706;0.704
0.706;0.707
0.709;0.706
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.707;0.169
0.707;0.705
0.705;0.707
0.707;0.707
0.550;0.707
0.708;0.706
0.708;0.705
0.707;0.708
0.709;0.705
0.706;0.704
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.039;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.707
0.709;0.707
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;-0.706
0.709;0.707
0.693;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.707;0.706
0.708;0.705
0.707;0.708
0.709;0.705
0.706;0.704
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.709
0.708;0.706
0.707;0.707
0.709;0.708
0.706;0.705
0.707;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.707;0.707
0.708;0.707
0.707;0.705
0.707;0.707
0.707;-0.707
0.707;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.707;0.166
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.705
0.706;0.704
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.709
0.709;0.707
0.706;0.705
0.705;0.707
0.709;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.553
0.706;0.705
0.705;0.707
0.708;0.707
0.710;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.705
0.707;0.707
0.709;0.707
0.709;0.707
0.708;0.708
0.709;0.705
0.707;0.708
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.709;0.707
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.705;0.707
0.709;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.709
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.710;0.707
0.708;0.707
0.708;0.706
0.707;0.707
0.709;0.706
0.706;0.704
0.706;0.707
0.709;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.709;0.707
0.707;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.707;0.706
0.707;0.707
0.708;0.708
0.706;0.172
0.706;-0.708
0.709;0.707
0.708;0.707
0.708;0.707
0.709;0.705
-0.707;0.707
0.708;0.708
0.706;0.705
0.706;0.706
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.709
0.709;0.706
0.153;0.705
0.707;0.707
0.709;0.707
0.709;0.708
0.708;0.707
0.708;0.706
0.580;0.708
0.709;0.707
0.706;0.705
0.707;0.707
0.709;0.707
0.709;0.708
0.708;0.708
0.708;0.706
0.707;0.709
0.709;0.705
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.705
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.708
0.708;0.707
0.708;0.705
0.686;0.710
0.708;0.639
0.706;0.705
0.706;0.707
0.709;0.707
0.708;0.708
0.708;0.707
0.710;0.705
0.707;0.435
0.707;0.707
0.706;0.705
0.707;-0.259
-0.705;0.707
0.707;0.707
0.707;0.706
0.707;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.706
0.707;-0.520
0.708;0.708
0.706;0.705
0.707;0.707
0.709;0.707
0.708;0.707
0.707;0.707
0.708;0.706
0.707;0.709
0.709;0.707
0.706;0.705
0.705;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.708;0.708
0.706;0.705
-0.707;0.707
0.708;0.706
0.709;0.708
0.708;0.707
0.709;0.706
0.707;0.710
0.708;0.706
0.707;0.704
-0.707;0.707
0.708;0.707
0.709;0.708
0.708;0.706
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.705
0.308;0.707
0.709;0.217
0.710;0.708
0.708;0.708
0.708;-0.367
0.707;0.707
0.709;0.707
0.706;0.706
0.707;0.707
0.708;0.707
0.709;0.708
0.708;0.708
0.708;0.705
0.707;0.709
0.709;0.707
-0.680;0.705
0.706;0.707
0.709;0.706
0.709;0.708
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.707;0.707
0.708;0.706
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.708;0.708
0.706;0.704
0.706;0.707
0.709;0.707
0.707;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
-0.319;0.707
0.708;0.706
0.709;0.708
0.708;0.708
0.708;0.706
0.707;0.709
0.709;0.708
0.706;0.705
0.706;0.707
0.286;0.706
0.708;0.707
0.708;0.706
0.708;0.705
0.707;0.708
0.709;0.705
0.706;0.705
0.707;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.709;0.705
0.707;0.708
-0.707;0.705
0.707;0.704
0.708;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.706
0.707;0.709
0.708;0.706
0.706;0.704
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.706;0.704
0.708;0.705
0.709;0.703
0.708;0.705
0.703;0.706
0.703;0.708
0.707;-0.243
0.708;0.705
0.708;0.705
0.707;0.710
0.709;0.707
0.706;0.705
0.706;0.707
-0.176;0.707
0.710;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.709;0.705
0.674;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.709
0.709;0.705
0.706;0.704
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.331;0.709
0.708;0.705
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.183;0.708
0.708;0.704
0.707;0.709
0.709;0.706
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.707;0.707
0.709;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.708;0.554
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.704
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.704
0.707;0.707
0.708;0.707
0.710;0.707
0.708;0.707
0.714;0.705
0.707;0.708
0.709;0.707
0.707;0.704
0.705;0.707
0.708;0.706
0.708;0.707
0.708;0.707
0.708;0.707
0.706;-0.707
0.708;0.707
0.707;0.705
0.707;0.707
0.709;0.707
0.706;0.708
0.707;-0.706
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.706;0.707
0.709;0.707
0.708;0.707
0.708;0.709
0.707;0.705
0.707;0.708
0.709;0.706
-0.680;0.705
0.707;0.707
0.709;0.707
0.709;0.708
0.455;0.706
0.708;0.706
0.707;0.317
0.708;0.707
0.707;0.705
0.705;0.707
0.708;0.707
0.707;0.708
0.708;0.613
0.707;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.709;0.707
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.705
0.707;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.466
0.707;0.708
0.709;0.705
0.707;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.708;0.705
0.707;0.708
0.708;0.708
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.708;0.706
0.706;0.705
0.706;0.707
0.709;0.707
0.708;0.707
0.708;0.709
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.705
0.707;0.707
0.708;0.706
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.709;0.706
-0.273;0.705
0.706;0.707
0.708;0.707
0.709;0.708
0.708;0.707
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.707;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.708;0.706
0.707;0.708
0.708;0.707
0.706;0.705
0.707;0.707
0.709;0.707
0.708;0.707
0.708;0.708
0.708;0.706
0.707;0.708
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.708;0.705
0.707;-0.709
0.707;0.707
0.708;0.708
0.709;0.708
0.708;0.707
0.708;0.705
0.707;0.710
0.709;0.351
0.706;0.705
0.706;0.707
0.709;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.088;0.709
0.709;0.706
0.706;0.705
0.707;0.706
0.708;0.708
-0.056;0.707
0.707;0.708
0.708;0.706
0.707;-0.706
0.709;0.707
0.707;0.705
0.707;0.707
0.709;0.706
0.707;0.707
0.707;0.706
0.708;0.705
0.707;0.707
0.708;0.707
0.706;-0.377
0.705;0.707
0.709;0.707
0.708;0.708
0.707;0.708
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.705
0.705;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.705
0.706;0.705
0.706;0.707
0.708;0.396
0.708;0.707
0.403;0.707
0.708;0.705
0.707;0.708
0.708;0.706
0.706;0.705
0.708;0.707
0.708;0.707
0.710;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.709;0.705
-0.694;0.704
0.707;0.707
0.709;0.706
0.710;0.708
0.708;0.708
0.708;0.705
0.707;0.707
0.709;0.706
0.706;0.704
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.708;0.706
0.706;-0.707
0.706;0.707
0.708;0.708
0.704;0.708
0.707;0.709
0.708;0.706
0.707;0.710
0.709;0.706
0.192;0.705
0.706;0.707
0.708;0.707
0.709;0.708
0.708;0.707
0.708;0.706
0.707;0.709
0.709;0.706
0.706;0.704
0.705;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.709
0.709;0.705
0.065;0.704
0.706;0.707
0.709;0.707
0.711;0.708
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.705
0.706;0.705
0.704;0.314
0.707;0.703
0.708;0.708
0.689;0.707
0.708;0.689
0.707;0.709
0.709;0.706
0.707;0.704
0.706;0.707
0.709;0.706
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.705
0.705;0.332
0.709;0.708
-0.005;0.708
0.708;0.707
0.707;0.706
0.707;0.708
0.708;0.537
0.706;0.705
0.707;0.707
0.708;0.707
0.409;0.708
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.706
0.706;0.704
0.705;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.707
0.707;0.708
0.708;-0.559
0.707;0.705
0.706;0.707
0.708;0.707
0.710;0.706
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.708;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.706
0.129;0.708
0.709;0.707
0.706;0.705
0.707;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;-0.697
0.708;0.708
0.707;0.705
0.707;0.707
0.710;0.707
0.708;0.707
0.707;0.707
0.708;0.705
0.707;0.708
0.707;0.707
0.706;0.705
0.706;0.707
0.709;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.705
0.706;0.705
0.705;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.064;0.708
0.708;0.707
0.706;0.705
0.706;0.706
0.708;0.707
0.709;0.707
0.707;0.708
0.708;0.706
0.707;0.709
0.709;0.706
0.674;0.705
0.706;0.707
0.708;0.707
0.710;0.707
0.708;0.706
0.708;0.705
0.707;0.709
0.708;0.705
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.706
0.707;0.575
0.707;0.705
0.707;0.708
0.707;0.641
0.708;-0.692
-0.706;0.707
0.708;0.706
0.708;0.702
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.705
0.707;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.705
0.706;0.709
0.709;0.706
0.706;0.705
0.707;0.457
0.709;0.707
0.709;0.708
0.708;0.708
0.708;0.706
0.707;0.708
0.709;0.708
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.710;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.708;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.707
0.281;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.708
0.708;0.707
0.708;0.706
0.707;0.708
0.708;0.706
0.706;0.705
0.706;0.707
0.709;0.707
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.709
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.708;0.707
0.707;0.184
0.707;0.707
0.708;0.707
0.707;0.708
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.708
0.707;0.704
0.705;0.707
0.709;0.699
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.708;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.564
0.706;0.705
0.705;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.709
0.708;0.705
0.706;0.705
0.619;0.707
0.709;0.707
0.709;0.708
0.708;0.707
0.708;0.706
0.707;0.709
0.710;0.706
0.706;0.705
0.705;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.709
0.709;0.705
0.706;0.705
0.705;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.707;0.705
0.708;0.707
0.708;0.705
0.707;0.705
0.705;0.707
0.706;0.707
0.708;0.576
0.708;0.707
0.708;0.706
0.707;0.707
0.710;0.706
0.706;0.705
0.706;0.707
0.594;0.707
-0.707;0.707
0.708;0.709
0.709;0.705
0.707;0.708
0.708;0.706
0.706;0.704
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.707;0.705
0.707;-0.122
0.709;0.706
0.707;0.705
0.706;0.707
0.708;0.707
0.703;0.707
0.707;0.707
0.708;0.705
0.707;0.708
0.709;0.705
-0.686;0.704
0.707;0.707
0.709;0.344
0.711;0.708
0.708;0.708
0.708;0.705
0.707;0.708
-0.707;0.707
0.707;0.705
0.707;0.707
0.707;0.706
0.708;0.707
0.707;0.707
0.708;0.706
0.707;0.707
0.708;-0.361
0.707;0.704
0.706;0.707
0.708;0.707
0.710;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.710;0.706
0.365;0.705
0.706;0.707
0.709;0.360
-0.413;0.707
0.708;0.709
0.708;0.704
0.707;0.708
0.709;0.705
0.706;0.705
0.708;0.707
0.708;0.707
0.710;0.707
0.708;0.707
0.708;0.704
0.707;0.709
0.710;0.707
0.706;0.705
0.707;-0.206
0.709;-0.124
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.709
0.709;0.705
0.706;0.705
0.707;0.633
0.709;0.707
0.708;0.708
0.707;0.709
0.708;0.706
0.707;-0.566
0.708;0.707
0.706;0.706
0.706;0.707
0.708;0.707
0.710;0.707
0.707;0.706
0.708;0.706
0.707;0.708
0.709;-0.707
0.707;0.705
0.706;0.707
0.708;0.707
0.709;0.706
0.708;0.708
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.705
0.705;0.707
0.708;0.707
0.238;0.708
0.708;0.707
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.709;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.708;0.704
0.707;0.493
0.705;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.705
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.706
0.707;0.707
0.250;0.705
0.681;-0.709
0.706;0.707
0.708;0.708
0.708;0.708
0.707;0.709
0.708;0.706
0.707;0.709
0.708;0.706
0.706;0.705
0.707;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.709
0.708;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.709
0.709;0.707
0.706;0.705
0.707;0.707
0.708;0.706
0.709;0.707
0.708;0.708
0.707;0.705
0.707;0.708
0.709;0.706
0.706;0.704
0.706;0.707
0.709;0.707
0.709;0.707
0.708;0.707
0.708;0.706
0.707;0.708
0.709;0.707
0.706;0.704
0.705;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.706;0.703
0.708;0.705
0.709;0.702
0.708;0.706
0.703;0.706
0.702;0.709
0.708;-0.428
0.708;0.706
0.708;0.705
0.707;0.710
0.709;0.705
0.706;0.704
0.707;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.705
0.706;0.708
0.709;0.707
0.706;0.705
0.706;0.420
0.709;0.707
0.709;0.708
0.708;0.708
0.707;0.706
0.707;0.709
0.709;0.707
0.706;0.705
0.707;0.707
0.708;0.706
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.708;0.706
0.707;0.637
0.705;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.705
0.707;0.707
0.708;0.707
0.710;0.707
0.708;0.708
0.708;0.706
0.707;0.708
0.709;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.352;0.705
0.707;0.708
0.709;0.706
0.707;0.705
0.705;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.708;0.706
0.707;0.708
0.708;0.206
0.707;0.057
0.706;0.707
0.708;0.707
0.708;0.708
0.708;0.707
0.708;0.705
0.707;0.709
0.708;0.706
0.706;0.704
0.706;0.707
0.709;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.602
0.709;0.708
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.708;0.704
0.707;-0.709
0.706;0.707
0.711;0.707
0.708;0.708
0.708;0.708
0.708;0.705
0.707;0.709
0.709;0.706
0.706;0.705
0.707;0.707
0.708;0.707
0.708;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.708;0.707
0.707;0.695
0.447;0.707
0.709;0.707
0.707;0.707
0.708;0.706
0.707;0.705
0.707;0.708
0.709;0.706
-0.646;0.705
0.706;0.707
0.709;0.706
0.709;0.708
0.707;0.707
0.708;0.705
0.707;0.709
0.709;0.705
0.706;-0.216
0.707;0.707
0.709;0.707
0.709;0.708
0.707;0.708
0.708;0.705
0.707;-0.036
0.709;0.706
0.706;0.705
0.707;0.707
0.709;0.707
0.708;0.707
0.707;0.707
0.707;0.705
0.707;0.709
0.708;0.706
0.706;0.705
0.706;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.707
0.707;0.708
0.708;-0.679
0.707;0.704
0.706;0.707
0.551;0.707
0.709;0.706
0.708;0.707
0.708;0.705
0.707;0.707
0.709;0.705
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.708
0.708;0.705
0.707;0.708
0.709;0.706
0.621;0.705
0.707;0.707
0.708;0.707
0.709;0.708
0.707;0.707
0.708;0.706
0.707;0.708
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.707;0.707
0.708;0.707
0.708;0.705
0.707;0.707
0.708;0.704
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.376;0.707
0.708;0.705
0.707;0.707
-0.176;0.705
0.706;0.428
0.706;0.707
0.708;0.708
0.708;0.708
0.707;0.708
0.707;0.705
0.708;0.707
0.708;0.705
0.218;0.705
0.706;0.707
0.314;0.707
0.708;0.336
0.708;0.706
0.708;0.705
0.707;0.709
0.709;0.706
0.707;0.704
-0.708;0.707
0.708;0.706
0.709;0.708
0.708;0.706
0.707;0.704
0.708;0.707
0.708;0.705
0.707;0.705
0.703;0.707
0.704;0.702
0.708;0.205
0.708;0.706
0.708;0.706
0.707;0.709
0.708;-0.707
0.707;0.704
0.707;0.707
0.607;0.707
0.709;0.706
0.708;0.708
0.708;0.706
0.707;0.709
0.709;0.706
0.706;0.705
0.707;0.707
0.708;0.707
0.709;0.707
0.708;0.707
0.708;0.705
0.707;0.708
0.709;0.707
0.706;0.705
0.706;0.707
0.708;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.707;0.709
0.709;0.706
0.706;0.705
0.705;0.707
0.708;0.707
0.708;0.707
0.708;0.706
0.434;0.704
0.708;0.707
0.707;0.705
0.707;0.474
0.705;0.707
0.708;0.707
0.708;0.707
0.709;0.707
0.708;0.705
0.707;0.709
0.709;0.705
0.706;0.705
0.705;0.707
0.708;0.707
0.711;0.707
0.708;0.709
0.708;0.705
0.707;-0.706
0.708;0.706
0.707;0.705
0.708;0.707
0.709;0.707
0.708;0.707
0.707;0.706
0.708;0.706
0.707;-0.707
0.709;0.707
0.707;0.705
0.707;0.707
0.707;0.706
0.707;-0.706
0.707;0.705
0.708;0.705
0.707;0.707
0.709;0.706
0.706;0.705
0.706;0.707
0.709;0.707
0.708;0.708
0.708;0.707
0.708;0.706
0.707;0.429
0.708;0.707
0.707;0.684
0.704;0.707
0.708;0.707
0.707;0.707
0.708;0.707


==> fig/20210319144009_IQ_data_ones_transmitted_4dB/x_IQ_diagram_df.csv <==
0.711441814899445;0.38190770149231
0.244321122765541;0.751409530639648
0.301772505044937;0.53240430355072
0.957427263259888;0.679349899291992
0.283462315797806;0.760538995265961
0.770383656024933;0.81911563873291
0.84988921880722;0.622451961040497
0.602172195911407;0.0486406981945038
0.594421744346619;0.65012526512146
0.668304324150085;0.49049785733223
0.363033145666122;1.04731273651123
0.0246933288872242;-0.0561614371836185
0.237472519278526;0.365213841199875
1.12375807762146;0.466929882764816
0.652493238449097;0.454571545124054
0.734784960746765;0.861005127429962
0.816812515258789;0.340782433748245
0.456452667713165;0.273200452327728
0.208027869462967;0.382818311452866
0.86398583650589;0.989115476608276
0.946985006332397;0.165361672639847
0.152588710188866;0.383643239736557
0.660464644432068;0.596401870250702
0.767718493938446;0.578312397003174
0.375693798065186;0.206259608268738
0.879706382751465;1.09379208087921
0.575307548046112;0.371833860874176
0.568385601043701;0.209403410553932
0.600614905357361;0.384178102016449
0.692285716533661;0.938272595405579
0.483083486557007;0.521177649497986
0.687323927879333;0.383808732032776
0.653725624084473;0.529155492782593
0.839932501316071;0.208649709820747
0.383756548166275;0.132013946771622
0.0709110721945763;0.933630764484406
0.488054186105728;0.613711953163147
0.342013150453568;0.0248510390520096
0.924613237380981;0.595311522483826
0.567053139209747;0.442377686500549
0.710077881813049;0.670932233333588
0.102549567818642;0.164929822087288
0.369611442089081;0.348300158977509
0.272727727890015;0.736962556838989
0.124059312045574;-0.365591317415237
0.298471570014954;0.879525542259216
0.51846045255661;0.434562414884567
0.915144681930542;1.00684428215027
0.466794550418854;0.627144277095795
0.539131879806519;0.538225412368774
0.500729978084564;0.757587432861328
0.672396659851074;0.615133285522461
0.598290920257568;0.486959934234619
0.0587701946496964;0.194427788257599
0.620729148387909;0.731283068656921
0.952230930328369;0.791605949401855
0.654485642910004;0.0480128899216652
0.898794412612915;1.03191637992859
0.33646422624588;0.601938307285309
0.417847812175751;1.10456919670105
0.577035903930664;0.154906362295151
0.739730775356293;0.816154539585114
0.739381611347198;0.442304283380508
0.599575400352478;0.675762355327606
0.741118133068085;0.366418927907944
0.339259147644043;0.967074394226074
0.551556348800659;0.723164498806
0.206214964389801;0.379073202610016
0.607543587684631;0.01630949229002
0.233669728040695;0.908832490444183
0.854888796806335;1.06204342842102
0.822142124176025;0.653244733810425
0.929897427558899;0.250049948692322
0.566223204135895;0.746616125106812
0.837317645549774;0.454736828804016
0.139911204576492;0.610823392868042
0.809897005558014;1.12507748603821
-0.0735031887888908;1.06049454212189
0.0604461655020714;0.39548847079277
0.911079704761505;0.632604837417603
0.73335599899292;0.55500727891922
0.690978288650513;0.115895614027977
0.842813432216644;0.085523396730423
0.448476731777191;0.641105234622955
0.57764345407486;0.56785637140274
0.61829286813736;0.431326508522034
0.968198418617249;0.537789106369019
0.577378630638123;0.406361818313599
0.558453023433685;0.922959983348846
0.525301337242126;0.593682289123535
0.320172876119614;0.31317475438118
0.227400720119476;0.859399318695068
0.34491103887558;0.588278532028198
0.771356523036957;0.663345694541931
0.455924361944199;0.935879230499268
0.617650032043457;0.294865846633911
0.633338034152985;0.852153062820435
0.698308944702148;0.640152394771576
0.528764367103577;0.426550000905991
0.989625215530396;0.551119565963745
0.575493395328522;1.03959786891937
0.731258809566498;1.18160009384155
0.776849985122681;0.682632446289063
0.324873745441437;0.97959691286087
0.563022792339325;1.15324771404266
0.614078462123871;0.339093565940857
0.53611558675766;0.525607168674469
0.0545599535107613;0.740813851356506
0.244022846221924;0.833027839660645
0.482571214437485;0.262208968400955
0.796077370643616;0.889753580093384
0.961482107639313;0.589567899703979
0.412282884120941;0.58613133430481
0.702999591827393;0.610980331897736
0.580788493156433;0.00482053682208061
0.77594268321991;1.020583152771
0.493118703365326;0.218879997730255
0.563420176506042;0.902441322803497
0.688362717628479;0.691243231296539
0.769675493240356;0.406920701265335
0.315248072147369;0.80908465385437
0.749087870121002;0.873736500740051
0.476090848445892;0.72752445936203
0.51028710603714;-0.184880167245865
0.121386907994747;0.627069711685181
0.159207463264465;0.767719149589539
0.727483749389648;0.474061638116837
0.710659205913544;0.402794778347015
0.801710426807404;0.675298690795898
0.314367234706879;0.500390231609344
0.603433609008789;0.87920606136322
0.956518113613129;0.8760125041008
1.10472071170807;0.279226928949356
0.223509773612022;0.200601935386658
0.534208178520203;0.600695908069611
0.0245429016649723;0.647027790546417
0.779446303844452;0.526164591312408
1.07449901103973;0.683899402618408
0.276387721300125;0.161935150623322
0.636597275733948;0.956788122653961
0.584011435508728;0.101548112928867
0.323143810033798;0.968621790409088
0.560222387313843;0.909803509712219
0.522341251373291;0.216618031263351
0.915749728679657;0.776857256889343
0.557942748069763;0.603425264358521
0.887067854404449;0.709800124168396
0.889627635478973;0.167465329170227
0.568349778652191;0.629193723201752
0.481035143136978;0.0705836862325668
0.838578879833221;0.92041015625
0.450122654438019;0.320409595966339
0.304877609014511;1.10921657085419
0.746412515640259;0.544230461120605
0.0516271367669106;0.983388423919678
0.951373040676117;0.970320820808411
0.178979679942131;0.551797032356262
0.64534729719162;0.970966517925262
0.885927796363831;0.818104386329651
1.18242275714874;0.513062536716461
0.44332155585289;0.66877418756485
0.757670819759369;0.347117006778717
0.553929388523102;0.029834596440196
0.572857022285461;0.454835385084152
0.890378892421722;0.673470675945282
0.498006612062454;0.281998455524445
0.378757476806641;0.849879920482635
0.540277004241943;0.387362957000732
0.725876152515411;0.777995645999908
1.2401807308197;0.413124591112137
0.778555333614349;0.91418731212616
0.220134824514389;0.0776269659399986
0.263195246458054;0.472247302532196
0.263693153858185;0.401056468486786
0.487584888935089;0.618297338485718
0.586652398109436;0.757862448692322
0.684779584407806;0.611214816570282
0.862923264503479;0.792148947715759
0.528217613697052;0.641647219657898
0.877192676067352;0.619332551956177
0.907200574874878;0.466508865356445
0.0053981114178896;0.430771291255951
0.510746121406555;1.04724729061127
0.409253805875778;1.19874465465546
0.87319552898407;0.604763746261597
0.845166504383087;0.506382763385773
0.799920380115509;0.295791655778885
0.734686076641083;0.710097670555115
0.100741557776928;0.240466237068176
0.759984612464905;0.918510973453522
0.687913715839386;0.503360092639923
0.570745408535004;0.422614276409149
0.603829860687256;1.04130363464355
0.299629628658295;0.0913760662078857
0.720486879348755;0.267591595649719
0.41962057352066;1.0808470249176
0.903552651405334;0.29107454419136
0.182710453867912;0.901350498199463
0.636977970600128;0.330545783042908
0.962547302246094;0.548089265823364
1.08273220062256;0.686760783195496
0.581616640090942;0.443590015172958
0.361467897891998;0.0833920836448669
0.603111505508423;0.493767261505127
0.855018615722656;0.477382391691208
0.239899054169655;0.229488670825958
0.989092290401459;0.688415348529816
0.186648696660995;0.477550059556961
0.657922089099884;0.250918477773666
0.819293558597565;0.334700554609299
0.37343767285347;0.781887292861938
0.300932854413986;0.171269595623016
1.1227570772171;0.504041194915771
0.391784965991974;0.918921113014221
0.201633632183075;0.431241750717163
0.286805778741837;0.582086503505707
0.289662450551987;0.631251513957977
0.34831964969635;0.443745136260986
0.856518745422363;0.0330659225583076
0.688219130039215;1.00693273544312
1.01382637023926;0.21703639626503
0.753129422664642;0.345836192369461
0.660926401615143;0.631699442863464
0.81678295135498;0.881054162979126
0.237172424793243;1.11542332172394
0.603892803192139;0.633371412754059
0.840452194213867;0.516966938972473
0.00462098699063063;1.17769694328308
0.51800662279129;0.959761559963226
0.24527470767498;0.62231183052063
0.495877653360367;0.679821133613586
0.715499043464661;0.497390925884247
0.59824675321579;0.520292222499847
0.535436809062958;0.343134373426437
0.759650230407715;0.98548811674118
0.224623650312424;0.243765026330948
0.657846629619598;0.578406989574432
0.990682601928711;0.593126356601715
0.706365406513214;0.54080206155777
0.546380579471588;0.430324614048004
0.300103485584259;0.499276012182236
0.937809526920319;0.957609415054321
0.697195172309875;0.164998188614845
0.695653319358826;1.11984193325043
-0.104969039559364;0.444748282432556
0.407151281833649;0.698834359645844
0.413125455379486;0.806538760662079
0.874026656150818;0.749834418296814
0.745380342006683;0.70037317276001
0.632368564605713;0.450161546468735
0.191048175096512;1.06949102878571
0.38812318444252;0.54101550579071
0.583103537559509;0.699584603309631
0.392786651849747;0.967571258544922
0.629253029823303;0.375177323818207
0.560577273368835;1.05415236949921
0.281971126794815;1.25308883190155
0.790951609611511;0.436945736408234
0.896052896976471;0.721226871013641
0.010258000344038;0.225039720535278
0.535731494426727;0.498454600572586
0.567385971546173;0.262239158153534
0.646408140659332;-0.0310646705329418
0.611364781856537;0.643859922885895
0.0467105731368065;0.750801861286163
0.762303054332733;0.32186171412468
0.9741370677948;0.671975314617157
0.804340004920959;0.347384870052338
0.938825666904449;0.463092744350433
0.927289664745331;0.671065986156464
0.290815383195877;0.596956312656403
0.889356732368469;0.466199278831482
0.599225521087646;0.551221072673798
0.437314510345459;0.508628904819489
0.322466939687729;0.209626600146294
0.372323483228683;0.896395981311798
0.619840323925018;0.252379477024078
0.625121116638184;0.193994536995888
0.48031148314476;0.386984825134277
0.370862364768982;0.765018105506897
0.693035840988159;0.794769942760468
0.425055146217346;0.220499113202095
0.416968047618866;0.897846579551697
0.270784705877304;0.256285846233368
0.337361186742783;0.624650597572327
0.397242933511734;0.934228599071503
0.578225255012512;0.588214457035065
0.867386102676392;0.337627172470093
0.61380934715271;0.692095756530762
0.387661874294281;0.255797743797302
0.750579297542572;0.463194996118546
0.802344560623169;0.462427049875259
0.608450531959534;0.162170007824898
0.671429395675659;0.444599330425262
0.539324402809143;0.958735406398773
0.603378474712372;0.519236922264099
0.561333358287811;0.438095271587372
0.603190839290619;0.520983397960663
0.640827536582947;0.755997240543365
0.749710559844971;0.429267883300781
0.991518378257751;0.955263614654541
0.851709067821503;0.775969922542572
0.772062659263611;0.807910680770874
0.296047806739807;1.24825930595398
0.690604090690613;0.592986166477203
1.07294464111328;0.592771291732788
1.04053449630737;0.562615811824799
0.265126645565033;0.473264694213867
0.113479934632778;0.491688936948776
1.26471138000488;0.175973579287529
0.391585499048233;0.744791746139526
0.298965454101563;0.775385856628418
0.868905246257782;0.895558595657349
0.509197771549225;0.349155306816101
0.324187189340591;0.191181659698486
0.428916603326797;0.396184325218201
0.581102311611176;0.238560810685158
0.682624399662018;0.618606448173523
0.633521497249603;0.575648307800293
0.509340107440948;1.0414297580719
0.495491594076157;0.646061718463898
0.542936146259308;0.487436860799789
0.37409770488739;0.674879550933838
0.612169146537781;0.667836666107178
0.430594563484192;0.541171371936798
0.740518510341644;0.204599440097809
0.6436807513237;0.855541348457336
0.721250057220459;0.146577030420303
0.584401190280914;0.678099513053894
0.423120379447937;0.798029124736786
0.430900454521179;0.404910326004028
0.61077082157135;0.843684315681458
0.0915851667523384;1.06664395332336
1.29223477840424;0.831058859825134
0.769692420959473;0.460050851106644
0.356813609600067;0.619568884372711
0.969440758228302;0.86005038022995
0.262841463088989;0.717966616153717
-0.385638266801834;0.996282875537872
0.173929050564766;0.47231912612915
0.592648684978485;0.472097933292389
1.40492284297943;0.687173247337341
0.62129545211792;0.0750981047749519
0.834755122661591;1.00317239761353
0.683829605579376;0.273238003253937
0.919864594936371;0.786024987697601
1.00864803791046;0.730900526046753
0.421267241239548;0.111949771642685
-0.0260129664093256;0.726671457290649
0.696011364459991;0.614713430404663
0.485456228256226;0.304284811019897
0.942931234836578;0.472385704517365
0.826625943183899;0.431902825832367
0.515433967113495;0.382118821144104
0.595449984073639;0.478251993656158
0.470062911510468;0.499415159225464
0.465800881385803;1.15548014640808
0.594134986400604;0.672550737857819
0.752563416957855;0.711920440196991
0.79054456949234;0.500861763954163
0.74685937166214;0.596233069896698
0.703512609004974;0.405226945877075
0.9465451836586;0.735824048519135
0.371924668550491;0.936728000640869
0.734018862247467;0.343286037445068
0.366751730442047;0.638477742671967
0.695902287960052;0.621950209140778
0.785416841506958;0.551069796085358
0.468278467655182;0.81662791967392
0.850874662399292;0.535433828830719
0.518961429595947;0.791293501853943
0.767183423042297;0.342452824115753
0.921156406402588;0.031427301466465
0.325765073299408;0.818339288234711
0.365753263235092;1.09033441543579
0.988844037055969;0.371134787797928
0.482527256011963;0.993121266365051
0.893929958343506;0.561433494091034
0.500179708003998;0.494684040546417
0.0965850055217743;0.812781572341919
0.371090203523636;0.622463166713715
0.621525883674622;1.04880082607269
0.325959026813507;1.04475581645966
0.820578098297119;0.367189645767212
0.876092493534088;0.342196315526962
0.668701469898224;0.575086057186127
1.06931102275848;0.123072043061256
0.259783059358597;0.228598475456238
1.17653703689575;0.982911467552185
0.501877784729004;0.760968685150146
0.828088641166687;0.535763680934906
0.619979321956635;0.51810348033905
0.536993801593781;0.351735591888428
0.753045499324799;0.575826287269592
0.401479572057724;0.29773074388504
0.695007503032684;-0.141638472676277
1.25970995426178;1.11240994930267
0.128377214074135;1.04016005992889
0.323074966669083;0.663362383842468
0.681233167648315;0.595676839351654
1.14284229278564;0.785108804702759
0.725180864334106;0.941794574260712
0.904452204704285;1.05965280532837
0.314660608768463;0.309712827205658
0.388495802879333;0.347199648618698
0.789931535720825;0.603311598300934
0.868445634841919;0.738063514232635
0.420671314001083;1.08997440338135
0.664065003395081;0.852254152297974
0.349919497966766;0.801639676094055
0.198601052165031;0.508155345916748
0.923141777515411;0.503781914710999
0.693449735641479;1.09773814678192
0.821455001831055;0.532330453395844
0.677456200122833;0.757568776607513
0.758279383182526;0.352480053901672
0.473437905311584;0.688084363937378
0.218529090285301;0.586911678314209
0.465005815029144;0.82252448797226
0.434007287025452;0.763346374034882
0.461185067892075;0.579451024532318
0.724762976169586;0.305502355098724
0.628623425960541;0.224728226661682
0.738948464393616;0.762818872928619
0.708212375640869;0.767866313457489
0.725895941257477;0.609502255916595
0.455924183130264;0.188449442386627
0.749487400054932;0.288762450218201
0.593510210514069;0.697066426277161
1.26142752170563;0.609101474285126
0.415195882320404;0.914156436920166
0.3721923828125;0.497286975383759
0.692481100559235;0.843908905982971
0.535932540893555;0.844696342945099
-0.251266807317734;0.787623226642609
0.706421911716461;0.0458496809005737
0.372315436601639;0.543763756752014
0.181151285767555;0.787376463413239
0.249787166714668;0.495581120252609
0.444789320230484;0.701630473136902
0.649458408355713;0.578194618225098
0.603388488292694;0.362048298120499
0.865196347236633;0.957079827785492
0.319981187582016;0.572464108467102
0.827866077423096;0.621911823749542
0.468650609254837;0.785499095916748
0.0218741111457348;0.808271050453186
0.934810101985931;0.850965619087219
1.12120699882507;0.577453076839447
-0.0234576128423214;0.341559737920761
0.747507750988007;0.929823875427246
0.251148223876953;0.346833050251007
0.135254845023155;0.593586206436157
0.378313273191452;0.998687207698822
0.479034066200256;0.586373329162598
0.305529475212097;0.771399617195129
0.642110168933868;0.451732218265533
0.773990750312805;0.434779614210129
0.719732999801636;0.794838666915894
0.633859276771545;0.822226583957672
0.577879786491394;0.380255699157715
0.373614758253098;0.697246491909027
0.305868983268738;0.704486668109894
0.340614438056946;0.750192940235138
0.66984498500824;0.238239869475365
0.621243953704834;0.590374290943146
1.10403048992157;0.28660449385643
1.20609021186829;0.764079689979553
0.631521224975586;0.800432443618774
1.12979388237;0.891353249549866
0.558029234409332;0.861652493476868
0.94109320640564;0.0551360249519348
0.318755179643631;1.0392906665802
0.707068741321564;0.412620931863785
0.733592748641968;0.937215864658356
1.30531942844391;0.232627809047699
0.0189945828169584;0.222430482506752
0.325496435165405;0.446095198392868
0.876512229442596;0.302008628845215
0.582703113555908;0.6558638215065
0.193488895893097;0.444746792316437
0.897834658622742;0.75324958562851
0.186678409576416;0.787136375904083
0.601820349693298;0.336211085319519
0.785484611988068;0.530910909175873
0.150313064455986;0.0287614092230797
0.51923543214798;0.879001557826996
0.447330355644226;0.738393664360046
0.616037428379059;0.683855533599854
0.837096214294434;0.379662275314331
1.42373549938202;0.969147801399231
0.336214691400528;0.413596421480179
0.803291499614716;0.752375781536102
0.395810633897781;0.442567080259323
0.852410614490509;0.463947743177414
0.500927329063416;0.568629503250122
0.557606160640717;0.748968243598938
0.714670717716217;0.633661270141602
-0.47150194644928;0.905199468135834
0.941823899745941;0.128432139754295
0.607622802257538;0.287477493286133
0.930424511432648;0.143615424633026
0.620137691497803;0.629783689975739
0.597655177116394;0.69146990776062
0.657832264900208;0.216975539922714
0.0212210938334465;0.32270485162735
0.776059150695801;0.178499430418015
0.590113520622253;0.384257197380066
0.434764742851257;0.312175959348679
0.792923629283905;0.522353053092957
0.544931471347809;0.941072344779968
0.631474018096924;0.328442931175232
0.469740718603134;0.613288998603821
0.257865428924561;0.0897564142942429
0.48781406879425;0.353393405675888
0.524239599704742;0.564100742340088
1.1622451543808;0.910374402999878
0.857152163982391;0.315337717533112
-0.137394696474075;0.555896162986755
0.24483984708786;0.734807312488556
0.711347699165344;0.0208288189023733
0.651080071926117;0.0608299113810062
0.112474277615547;0.49095293879509
0.492092102766037;0.753718912601471
0.462679356336594;0.452063649892807
0.653348684310913;1.04343509674072
0.953409135341644;0.383292764425278
0.544881522655487;0.782610595226288
0.630935490131378;0.391023278236389
0.731661319732666;0.653330862522125
0.734098136425018;0.521697282791138
0.515765428543091;0.742291390895844
1.00336921215057;0.367017924785614
0.737757742404938;0.609022676944733
0.73406183719635;0.535084307193756
0.716768383979797;0.691739916801453
0.704723715782166;0.544384300708771
0.464394181966782;0.680493772029877
0.548816502094269;0.785459637641907
0.27114263176918;0.0874405801296234
0.790558516979218;0.979830324649811
0.157096534967422;0.242610424757004
0.780004978179932;0.588626563549042
0.794224381446838;0.389598965644836
0.859691977500916;0.758105397224426
0.515032827854156;0.766131162643433
0.814064741134644;0.53295111656189
0.517874836921692;0.350099593400955
0.334880650043488;1.18424069881439
0.976593315601349;0.517367601394653
0.54263710975647;0.480384826660156
0.950396001338959;0.374224275350571
0.530759513378143;0.453709363937378
0.901308238506317;0.13185378909111
0.801833808422089;0.606377720832825
0.951164424419403;0.60247802734375
0.377351224422455;0.0999196171760559
0.826298356056213;0.912837088108063
0.575602412223816;0.686722457408905
0.447060018777847;0.281371057033539
0.641000330448151;0.803881645202637
0.511329174041748;0.716539561748505
0.561064898967743;0.127641350030899
0.934759438037872;0.411774814128876
-0.0254828575998545;0.733810305595398
0.416672050952911;0.988969385623932
0.60369861125946;0.974730312824249
0.588123500347137;0.336225062608719
0.654978454113007;0.610962688922882
0.501112461090088;0.446433901786804
0.728002846240997;0.0962358191609383
0.587637901306152;0.903182446956635
0.640021204948425;0.302379339933395
0.382855623960495;0.143230468034744
0.613933861255646;0.479147583246231
0.849576413631439;0.874338150024414
0.466136962175369;0.619105279445648
0.891976833343506;0.943558812141418
0.633925199508667;0.841598033905029
0.678569197654724;0.802468717098236
0.946797490119934;0.419945687055588
0.312075465917587;0.427838832139969
0.585508465766907;0.0270533412694931
0.59506219625473;0.741458296775818
0.197855666279793;1.05088675022125
0.725694060325623;0.337931156158447
-0.0165620185434818;0.499222427606583
0.69892543554306;0.452621281147003
1.04391646385193;0.486259937286377
0.781538546085358;0.465545386075974
0.341639757156372;0.0112141408026218
0.783691227436066;0.615929841995239
0.941331923007965;0.0608057826757431
0.729167640209198;0.63182806968689
0.639162242412567;0.623164772987366
0.333283245563507;0.808058857917786
0.872414946556091;0.0790460184216499
1.28450393676758;0.487507998943329
0.0986027419567108;0.845548868179321
1.02371287345886;0.292669534683228
0.749694347381592;0.355080664157867
0.418467551469803;1.14480435848236
0.486366391181946;0.408082008361816
0.550758957862854;0.970849990844727
0.610739290714264;0.319424688816071
0.0902301445603371;1.0082414150238
0.665768980979919;0.416704118251801
0.958190381526947;0.942233204841614
0.521679580211639;0.533783674240112
0.658995628356934;0.332439750432968
0.492435097694397;0.375972390174866
0.409603178501129;0.379862666130066
0.179444774985313;0.751180350780487
0.685793995857239;1.01513111591339
0.264701068401337;0.924353420734406
0.432936906814575;0.538629651069641
0.710628271102905;0.505914568901062
0.631281673908234;0.646763503551483
0.573642253875732;0.616962552070618
0.586787164211273;0.912166655063629
1.08296632766724;0.598057508468628
1.07242095470428;0.649974286556244
0.944245517253876;0.520065486431122
0.717021465301514;0.531517684459686
0.518072724342346;0.141594171524048
0.157639503479004;0.585646569728851
0.737907409667969;0.63996684551239
0.415575265884399;0.53763347864151
0.882282078266144;0.601302564144135
1.00168120861053;0.299935579299927
0.933393537998199;0.901389956474304
0.926536679267883;0.505647897720337
0.838148653507233;0.341761738061905
1.21169066429138;0.646221280097961
0.528968691825867;-0.0492922142148018
0.776966094970703;0.671032249927521
0.498867750167847;0.780264377593994
0.527618765830994;1.24286472797394
0.537745714187622;0.667363882064819
0.487015724182129;0.343708366155624
0.495712488889694;0.360750317573547
0.661527633666992;0.686749339103699
0.574340343475342;0.27247080206871
0.787832081317902;-0.317475914955139
0.494994968175888;0.271931856870651
0.158139184117317;0.0296944715082645
0.440441220998764;0.0311632305383682
0.197345718741417;0.54866224527359
0.71191281080246;0.644640684127808
0.73812860250473;1.03440845012665
0.762577176094055;0.310188680887222
0.862978518009186;0.922904014587402
0.592890560626984;0.875451922416687
0.557686746120453;0.468334764242172
0.495457381010056;1.17088901996613
0.782319128513336;0.327420443296432
0.422943443059921;0.697334349155426
0.203273430466652;0.757427215576172
0.894457221031189;0.365177541971207
0.592831313610077;0.218626603484154
0.862072825431824;0.626510620117188
0.384247720241547;0.0183749720454216
0.650656759738922;0.321123242378235
0.784452319145203;0.608205139636993
0.555946588516235;0.873659253120422
0.861671388149261;0.683888018131256
0.415325790643692;1.05047917366028
1.3290855884552;0.61577183008194
0.339290708303452;0.616612434387207
0.718634009361267;0.84174382686615
0.549357712268829;0.793580532073975
0.777534544467926;0.825994312763214
0.895074725151062;0.364457279443741
0.549017906188965;0.313092291355133
1.04627048969269;0.634493291378021
0.635075330734253;0.534728527069092
1.0082950592041;0.573836028575897
0.556792736053467;0.582811772823334
0.94922411441803;0.413614869117737
0.588925898075104;0.812136054039001
0.481017529964447;0.458366751670837
0.605825483798981;0.649217426776886
0.657826066017151;0.55502861738205
0.497587382793427;0.310486495494843
0.569775938987732;0.38742008805275
0.427379608154297;0.602066218852997
0.283576995134354;0.621701836585999
0.707826554775238;0.738926112651825
0.719629108905792;0.418174505233765
0.517133593559265;0.860725522041321
0.371208071708679;0.606036961078644
0.669830083847046;0.763530015945435
0.828867971897125;0.4634148478508
0.00135588459670544;0.435264647006989
0.66001957654953;0.495619565248489
0.858478307723999;0.223066121339798
0.804086983203888;0.279885351657867
0.434352815151215;0.861749529838562
0.701238453388214;0.278853446245193
0.356360793113708;0.563843965530396
0.800153613090515;0.960057497024536
0.734763383865356;0.470595687627792
0.685273766517639;0.606611609458923
0.602591037750244;0.791516602039337
0.611807525157928;0.995750963687897
0.639078617095947;0.671845972537994
0.449043124914169;0.854543328285217
0.649035215377808;0.406947612762451
0.629728555679321;0.92119699716568
0.504904389381409;0.197926595807076
0.359121978282928;0.487366050481796
0.940998911857605;0.505565524101257
0.512288987636566;0.543703377246857
0.553829669952393;0.52342963218689
0.782698750495911;0.978884696960449
0.550335049629211;0.667024433612823
0.584558248519897;-0.0829689130187035
0.605323374271393;0.398506134748459
0.446058332920074;0.620606064796448
0.690773963928223;0.618783354759216
0.686745226383209;0.407920002937317
0.940572500228882;0.210745960474014
0.890888512134552;0.582951664924622
0.475102812051773;0.1751738935709
0.786315977573395;0.345149278640747
0.0752188563346863;0.855937600135803
0.752521276473999;0.781041264533997
0.836117625236511;0.611720561981201
0.296968519687653;0.783964931964874
0.718503057956696;-0.0474683456122875
0.361289590597153;0.494146376848221
0.722773730754852;0.439480423927307
0.487910866737366;0.0673327669501305
0.212293326854706;0.370939791202545
0.728962361812592;0.819084286689758
0.767488598823547;0.511144399642944
0.28070804476738;0.898553490638733
0.570267677307129;0.64019513130188
0.542175710201263;0.634670376777649
0.638476312160492;0.519111812114716
0.230818599462509;0.565144240856171
0.566011369228363;0.404843926429749
0.242896407842636;0.876444816589355
0.546252191066742;0.692756295204163
0.676819860935211;0.829887211322784
0.700113594532013;0.689209043979645
0.503109395503998;0.315501242876053
0.63645875453949;0.409575253725052
0.88381016254425;0.474526137113571
0.610224187374115;0.955055952072144
0.303857684135437;0.926420986652374
0.173181846737862;0.297807157039642
0.513620138168335;0.529678046703339
0.470541208982468;0.430848360061646
0.243883550167084;0.492392897605896
0.316584080457687;1.1255692243576
1.07334637641907;0.534767210483551
0.672387659549713;0.792767107486725
0.338748514652252;0.610635161399841
0.869506001472473;0.426792323589325
0.588986992835999;0.859281182289124
0.489280372858047;0.378646820783615
0.829425692558289;0.570635795593262
0.439387738704681;0.339041143655777
0.605687022209167;0.0399222448468208
0.0547700971364975;0.528033077716827
0.97742748260498;0.397823929786682
0.0177066661417484;0.681523621082306
0.357947319746017;0.704844534397125
0.511410117149353;1.15847134590149
0.766274392604828;0.25411856174469
0.850234925746918;0.121985986828804
0.790189445018768;1.12729299068451
0.227888286113739;0.731320858001709
0.593832850456238;0.856583833694458
0.814988374710083;1.04164552688599
0.461408942937851;0.510748028755188
0.538398444652557;0.254166334867477
0.639746844768524;0.417150288820267
0.255834192037582;0.836841404438019
0.613844811916351;0.331909149885178
0.599843740463257;0.588525533676147
0.605777084827423;0.240484997630119
0.942789435386658;0.298584848642349
0.854524552822113;0.696428835391998
0.632074594497681;0.829808354377747
0.567637383937836;0.505402088165283
0.261927902698517;0.175760239362717
0.773256778717041;0.52205353975296
0.770521283149719;1.15031456947327
0.477189898490906;0.465267091989517
0.437881946563721;0.749346733093262
0.253693819046021;0.489792048931122
0.803055942058563;0.785087704658508
1.17675924301147;0.363756358623505
0.730812728404999;0.67033725976944
0.866081953048706;0.382981598377228
0.568443059921265;0.171576201915741
0.547454118728638;0.645869255065918
0.670985341072083;0.546996712684631
1.0590672492981;1.03931319713593
0.401526927947998;0.635865449905396
0.970723807811737;0.198208630084991
0.522043406963348;0.3218132853508
0.540046989917755;0.774276971817017
0.910618960857391;0.675647735595703
0.41049137711525;0.857378780841827
1.06404662132263;0.462903201580048
0.586870431900024;0.378729999065399
0.890409231185913;0.45642101764679
0.471032857894897;0.688700377941132
0.296799719333649;0.338135540485382
1.11899757385254;0.252819061279297
0.397314339876175;0.763696551322937
0.434884995222092;0.38496857881546
0.737279772758484;0.213586315512657
0.570219814777374;0.877662301063538
0.545712649822235;0.526371359825134
0.698244988918304;0.536021888256073
0.477042347192764;0.552611947059631
0.466094702482224;1.05905330181122
0.43754717707634;0.791150331497192
0.117130167782307;0.450429320335388
0.381559431552887;0.500711917877197
0.654611647129059;0.887451112270355
0.58940190076828;0.562849879264832
0.272366583347321;0.318674623966217
0.466916412115097;0.478507071733475
0.538943767547607;0.218084648251534
0.209705233573914;0.852414906024933
0.433922976255417;0.87440699338913
0.831192672252655;0.691903591156006
0.559958577156067;0.55709034204483
0.710236012935638;0.288031578063965
0.752688229084015;0.799903929233551
0.637644529342651;-0.0379276685416698
0.353006929159164;0.305353164672852
0.241803109645844;0.391706109046936
0.526146709918976;0.587925493717194
0.62202000617981;0.864367544651031
0.576657712459564;0.417604804039001
0.96225106716156;0.890860021114349
0.401321142911911;0.500615239143372
0.983572781085968;0.588353514671326
0.233723223209381;0.95736289024353
0.932427525520325;0.348929792642593
0.717025935649872;0.830375790596008
0.354759216308594;0.344913482666016
0.642329633235931;0.795949339866638
0.794183194637299;0.581409633159637
0.549579381942749;1.04382801055908
0.447336077690125;0.49708953499794
0.289000660181046;0.911283254623413
0.683894634246826;0.782722413539886
0.430235713720322;0.401079833507538
0.619348883628845;0.410460889339447
0.742742002010345;0.429046183824539
0.804210782051086;0.568894863128662
0.707957446575165;0.622817695140839
0.677675902843475;0.716854989528656
0.605463802814484;0.941254436969757
0.716054320335388;1.00043928623199
0.633722066879272;0.942475318908691
0.533779144287109;0.173129141330719
0.885611474514008;0.66480541229248
0.606739819049835;1.14693331718445
1.01673340797424;0.347000390291214
0.364344000816345;0.438813209533691
-0.033393170684576;0.895151734352112
0.981870114803314;0.0749599114060402
0.305319547653198;0.417915791273117
0.584123313426971;0.218893527984619
0.626985967159271;0.506660580635071
0.402435123920441;0.560044050216675
1.02648484706879;0.790557861328125
0.957312762737274;0.344176352024078
0.188025444746017;0.644414722919464
0.750603795051575;0.604576408863068
0.420516073703766;0.622358500957489
0.550123929977417;0.749850928783417
0.739582121372223;1.13845646381378
0.188847839832306;0.420424163341522
-0.116666190326214;0.177470788359642
0.501390039920807;0.479486346244812
0.861316382884979;1.03407526016235
0.787689864635468;1.06716310977936
0.570620536804199;0.292175352573395
0.394131809473038;1.07172870635986
0.246930062770844;0.539704322814941
0.695927441120148;0.337241411209106
0.428765833377838;0.446559190750122
0.555199146270752;0.517351746559143
0.636314332485199;0.824145793914795
0.85631000995636;0.576892256736755
0.515978753566742;0.962491631507874
0.51099967956543;0.711250782012939
0.753986656665802;0.0649876073002815
0.55665123462677;0.781209349632263
0.160238742828369;0.391399949789047
0.356990247964859;0.746527254581451
0.914044320583344;0.167614474892616
0.398928433656693;0.475476205348969
0.489183783531189;0.574040174484253
0.233011081814766;0.530374228954315
0.783895909786224;0.190925821661949
0.431893944740295;0.344262778759003
0.758010029792786;0.114422366023064
0.76393586397171;0.721918046474457
-0.19464510679245;0.105719521641731
0.474872082471848;0.144116908311844
0.666361927986145;1.03654026985168
0.778910636901855;0.459046900272369
1.45726370811462;0.581221401691437
0.571986615657806;0.269815027713776
0.0777983963489532;0.190742641687393
0.548496901988983;0.524221837520599
0.296345889568329;0.304962396621704
0.726577520370483;0.494210183620453
0.472975701093674;0.704061388969421
0.631202340126038;0.46594625711441
0.362985163927078;0.693810522556305
0.697275280952454;0.521912634372711
1.21264219284058;0.895680904388428
0.845222532749176;0.561147451400757
0.375297099351883;0.378455430269241
0.4793401658535;1.34586977958679
0.291979938745499;0.779389202594757
0.921703219413757;0.766981303691864
0.499222576618195;0.244463831186295
0.792532324790955;0.324098199605942
0.224008828401566;-0.0370308384299278
0.707042634487152;0.367710113525391
0.692580282688141;0.497371345758438
0.749947130680084;0.383749544620514
0.603727340698242;0.803869843482971
0.494224488735199;0.749607264995575
0.36080339550972;0.600904107093811
0.610173761844635;0.39409276843071
0.616536378860474;0.51447319984436
0.291529029607773;0.431021749973297
0.574707448482513;0.513150274753571
0.534805834293365;0.890439033508301
0.87251341342926;0.578295528888702
0.59221625328064;0.603719711303711
0.566355049610138;0.479018300771713
0.623604953289032;0.188423931598663
1.31540405750275;0.5092933177948
0.340604305267334;0.847985029220581
0.636914014816284;0.589389979839325
0.336708933115005;0.378344029188156
0.260622501373291;0.599575519561768
0.871811985969543;0.394238471984863
0.745974540710449;0.761645674705505
0.442434221506119;0.187747746706009
0.642021000385284;0.482604712247849
0.181635081768036;0.413777530193329
0.441556006669998;0.547073304653168
0.601640045642853;0.891834497451782
0.327328264713287;0.575918197631836
0.491622507572174;0.745484828948975
0.749647378921509;0.286460340023041
0.426074147224426;0.194474786520004
0.951152741909027;0.177144736051559
0.247556209564209;0.390021920204163
1.00976407527924;1.08064436912537
0.4833704829216;0.555890321731567
0.360305190086365;0.542934954166412
1.12019407749176;0.366015911102295
0.412064999341965;0.893719613552094
0.489039123058319;0.75717830657959
0.695238709449768;0.494545072317123
0.268029451370239;0.698784947395325
0.710071921348572;0.915258467197418
0.356873750686646;0.87038516998291
1.01196134090424;0.60819947719574
0.671568930149078;0.786606550216675
0.91926896572113;0.499688684940338
-0.0690762400627136;0.608658015727997
0.787534713745117;0.889310836791992
0.722986459732056;0.888765275478363
0.797104120254517;0.247489228844643
0.968574285507202;0.445724606513977
0.895987987518311;0.346959203481674
0.969315469264984;0.118763715028763
0.73924320936203;0.307562947273254
0.357539981603622;0.24816045165062
0.200582072138786;0.322027504444122
0.574874579906464;0.695763766765594
0.49674665927887;0.432824641466141
0.36986842751503;0.711368978023529
0.724523723125458;0.78937304019928
0.501329660415649;0.679945111274719
0.516294062137604;0.567025482654572
0.660015523433685;0.895697057247162
0.405852377414703;0.122317105531693
1.09440338611603;0.722642838954926
0.908557772636414;0.807250678539276
0.722358047962189;0.407776266336441
0.768510103225708;0.807589471340179
0.379994094371796;0.759949862957001
0.893076300621033;1.0961229801178
0.435531437397003;0.675661206245422
0.567855298519135;0.27339231967926
0.428024560213089;0.682381391525269
0.261669784784317;0.360303848981857
0.479502290487289;0.633642196655273
0.553915858268738;0.650436699390411
0.538418769836426;0.310450732707977
0.846249163150787;0.753865599632263
0.525119304656982;0.649962663650513
0.232856944203377;0.241301164031029
0.513611853122711;0.32084783911705
0.678657710552216;0.807138919830322
0.609926581382751;0.905916750431061
0.573668241500854;0.462209403514862
0.454766482114792;0.596975684165955
0.343057960271835;0.381967693567276
0.725057601928711;0.775294244289398
0.274110347032547;0.798769891262054
0.151703611016273;0.913809061050415
-0.153599053621292;0.563065052032471
0.585948586463928;0.809313237667084
0.555146753787994;0.746894717216492
0.752562880516052;0.821140170097351
0.534154057502747;1.22345674037933
0.987887620925903;0.48578405380249
0.289894968271255;0.429134100675583
0.285772830247879;0.926850318908691
0.959957480430603;1.01731562614441
0.809751927852631;0.726830780506134
0.0686497762799263;0.467957198619843
0.290813654661179;0.608765423297882
0.902165591716766;0.615794956684113
0.400956481695175;0.963883399963379
0.3298379778862;0.134181067347527
0.811715602874756;0.645244181156158
0.395879924297333;0.307619482278824
0.796294987201691;0.442786931991577
0.700395464897156;0.387947678565979
0.683847188949585;0.236604958772659
0.921408414840698;0.530635297298431
1.40400278568268;0.104765653610229
0.557121098041534;0.741813719272614
0.270331025123596;0.4779212474823
0.908438622951508;0.935519456863403
0.538038551807404;0.681989550590515
1.19394826889038;-0.00425288453698158
0.651853263378143;0.667738795280457
0.497992008924484;0.526705980300903
0.232853949069977;0.36019966006279
0.286145508289337;0.500020265579224
0.483219474554062;0.45491698384285
0.382200241088867;0.66015362739563
0.725950062274933;0.303646624088287
0.439127653837204;0.776594519615173
0.547026455402374;0.696625769138336
0.448166131973267;0.973106682300568
0.802262425422668;0.656618237495422
0.146505907177925;0.593745052814484
0.829712510108948;0.561577141284943
0.874077081680298;0.617161512374878
0.332816332578659;0.740024149417877
0.26079398393631;0.74890547990799
0.857205152511597;0.300326555967331
0.401464819908142;0.357008635997772
0.834768116474152;0.844207465648651
0.581214189529419;1.31225192546844
0.709633231163025;0.407667428255081
0.705638647079468;0.508576452732086
0.439195722341537;0.625494480133057
0.286030471324921;0.912476122379303
0.405897855758667;0.586673974990845
0.855016469955444;0.768142640590668
0.534603714942932;0.334969371557236
1.23923003673553;0.572996616363525
0.644038796424866;0.723870158195496
0.737081348896027;1.02021455764771
0.537394523620605;0.596747815608978
0.546963334083557;1.03931558132172
0.546591639518738;0.72639262676239
0.498343467712402;0.428535521030426
0.571311116218567;0.410103619098663
0.229922279715538;0.298554390668869
0.877436280250549;0.585379600524902
0.0698131769895554;1.11541247367859
0.518778145313263;0.383471846580505
0.924801349639893;0.2374267578125
0.332114279270172;0.756067037582397
0.842643439769745;0.567548155784607
0.338335067033768;0.981550693511963
0.311428934335709;-0.0366932787001133
0.564321517944336;0.621427237987518
0.735257565975189;0.783635854721069
0.447323352098465;0.211363643407822
0.423602640628815;0.839047729969025
0.830363512039185;0.467277705669403
0.707718193531036;0.357064068317413
0.490036189556122;0.405795693397522
0.497899740934372;0.762042999267578
0.37469282746315;0.736858785152435
0.384842842817307;0.843858420848846
0.79748809337616;0.857563614845276
0.54783022403717;0.634357690811157
0.52533495426178;0.670680999755859
0.665607333183289;0.858459234237671
0.601687133312225;0.633737981319427
0.26694455742836;0.339232057332993
0.683766722679138;0.742623507976532
0.63039219379425;0.653354227542877
0.823724985122681;0.523008286952972
0.512362778186798;0.726466119289398
0.895534515380859;0.39844012260437
0.625816881656647;0.401555299758911
0.596537709236145;-0.0742499902844429
0.755969405174255;0.490046352148056
0.544902145862579;0.357913434505463
0.470900624990463;0.712401270866394
0.567795872688293;0.731788873672485
0.833030879497528;0.892754852771759
0.610471665859222;0.783051609992981
0.447390645742416;0.55740487575531
0.859242498874664;0.733965039253235
0.186486661434174;-0.0274592153728008
0.571083843708038;0.883910953998566
0.885219573974609;0.960800409317017
0.534942328929901;0.0639468356966972
0.379965245723724;0.998201072216034
0.874334812164307;0.307177126407623
0.781419396400452;0.855632245540619
0.654300034046173;0.0526284910738468
0.556061565876007;0.632466673851013
0.521659433841705;0.201470911502838
0.671913266181946;0.487751543521881
-0.117315970361233;0.284969359636307
0.513804912567139;1.10280752182007
0.444163948297501;0.852226257324219
0.44793039560318;0.827838838100433
0.554645419120789;0.65997177362442
0.396857291460037;0.862865805625916
0.719834625720978;0.38929608464241
0.318492650985718;0.722385823726654
0.836649119853973;0.748443245887756
0.63115656375885;0.709375381469727
0.656800866127014;0.615771889686584
0.656397461891174;0.638852000236511
0.930306971073151;0.463513910770416
0.991349816322327;0.33414351940155
0.908773303031921;0.751258015632629
0.941463351249695;0.936900436878204
1.24203133583069;0.403153896331787
0.642350077629089;0.371671974658966
0.748770773410797;0.782363951206207
0.533311069011688;1.08427047729492
0.269444584846497;0.867977797985077
0.842670798301697;0.534538388252258
0.898558437824249;0.266773521900177
0.161717355251312;0.0597914159297943
0.40705543756485;0.367211312055588
1.0250072479248;0.633328795433044
0.466745913028717;1.08506071567535
0.792910993099213;0.570688843727112
0.851194739341736;0.841385841369629
0.850492179393768;0.0333182401955128
0.652054667472839;0.345725566148758
0.15773269534111;0.872020184993744
0.580322027206421;0.249216333031654
0.825031459331512;0.860659956932068
0.524636387825012;0.659282982349396
0.807785212993622;0.581853032112122
0.98835289478302;0.390739411115646
0.752964198589325;0.712455928325653
0.772639453411102;0.452096432447433
0.236113980412483;1.1018283367157
0.39936426281929;0.605500519275665
0.695150792598724;0.345721811056137
0.615069091320038;0.734037697315216
0.484725952148438;0.407145977020264
0.35932981967926;0.556027591228485
0.213036328554153;0.865942060947418
0.569759488105774;0.423028409481049
0.0745156183838844;0.893391370773315
0.518171310424805;0.0456496477127075
0.91825807094574;0.751665711402893
0.234273970127106;0.43055048584938
0.302594751119614;0.661678850650787
0.889245092868805;0.545431971549988
0.449022859334946;0.70000147819519
0.712058246135712;0.617543876171112
0.8374844789505;0.390295803546906
0.446655780076981;0.781319975852966
0.730700850486755;0.905181765556335
0.779753565788269;0.207745403051376
0.572871208190918;0.760053277015686
0.943423509597778;0.110913351178169
0.812536060810089;0.430493265390396
0.60474967956543;0.421067804098129
0.335974812507629;1.5636043548584
0.405511766672134;0.632936298847198
0.54572319984436;-0.202623069286346
0.872195720672607;0.564365744590759
0.714582920074463;0.539520263671875
0.431799352169037;0.69636458158493
0.944701969623566;0.000452160835266113
0.668427467346191;0.417620360851288
0.350076168775558;0.678048491477966
0.70440548658371;0.14163812994957
0.927914142608643;0.511454284191132
0.728134751319885;0.448485314846039
0.679605722427368;0.826793253421783
0.257968068122864;0.193711504340172
1.09469854831696;0.677435398101807
0.724319338798523;0.362464338541031
0.748817384243011;0.748213112354279
0.361283749341965;0.899609625339508
0.70323246717453;0.540645480155945
0.720890820026398;1.09789133071899
0.642414808273315;0.84022581577301
0.70450496673584;0.272002816200256
1.02241957187653;0.483855426311493
0.574802875518799;0.0871188417077065
0.437169641256332;0.406858146190643
0.620456576347351;0.561306118965149
0.411116153001785;0.846344113349915
0.787881970405579;0.907971143722534
0.523000001907349;0.378395527601242
0.527829825878143;0.513958096504211
0.56620579957962;0.369543373584747
0.640554845333099;0.111545816063881
0.4876509308815;0.303800344467163
0.304905474185944;1.24285697937012
0.362925857305527;0.710926413536072
0.818426132202148;0.475428730249405
0.733298003673553;0.694953620433807
0.742567420005798;0.591469883918762
-0.0376948304474354;0.450560361146927
0.629660844802856;0.746412038803101
0.590625643730164;0.301063686609268
0.618560791015625;0.572438895702362
0.113682992756367;0.458517760038376
0.380242109298706;0.508414387702942
0.453977406024933;0.596845686435699
0.791914761066437;0.548246443271637
0.330423504114151;0.694745481014252
0.383801072835922;0.378783404827118
0.515015125274658;1.16359615325928
0.741843342781067;0.479488015174866
0.505371868610382;0.671217501163483
0.605737268924713;1.08968961238861
0.774381935596466;0.467154860496521
0.77590548992157;0.608539879322052
0.820505857467651;0.596175968647003
0.305773168802261;0.526967227458954
0.536416292190552;-0.000420570839196444
0.0605568587779999;0.923544049263
0.976716578006744;0.57345312833786
1.04360961914063;0.700831949710846
0.547888875007629;1.06067276000977
0.739076137542725;0.499756276607513
0.624144852161407;0.541264832019806
0.496027380228043;0.758503496646881
0.88671088218689;0.475078493356705
0.439099997282028;0.305772364139557
0.437653332948685;0.425591647624969
0.52388334274292;0.654310584068298
0.535832762718201;0.700406730175018
1.0628399848938;0.706245303153992
0.551604807376862;0.551552772521973
0.642313420772552;0.114225216209888
0.930819153785706;0.80782562494278
0.495196849107742;0.662052929401398
0.464249789714813;0.81390517950058
0.927408814430237;0.717734932899475
0.372945040464401;0.507696747779846
0.395048648118973;0.635415732860565
0.543603837490082;0.333885669708252
0.71253490447998;0.852182924747467
0.483270347118378;0.66702127456665
0.968889713287354;0.541091561317444
0.611830532550812;0.61214691400528
0.562294840812683;0.781284511089325
0.931469321250916;0.780186295509338
0.872710764408112;0.662240386009216
0.483813464641571;0.580792188644409
1.2283273935318;0.301651120185852
0.436863392591476;0.868639588356018
0.229099616408348;0.394539833068848
0.396292716264725;0.732315003871918
0.584003925323486;0.220938086509705
0.412926256656647;0.423859059810638
0.476389229297638;0.383229464292526
0.108369253575802;0.362110018730164
-0.336626529693604;0.609350264072418
0.792134046554565;1.38731002807617
0.589593708515167;0.77827513217926
1.09621834754944;0.179674029350281
0.409163415431976;0.162351354956627
0.700685143470764;0.412345170974731
0.413320571184158;0.367637097835541
0.547905206680298;0.580632090568542
0.325015246868134;0.372995674610138
0.800380229949951;0.551774680614471
0.831660151481628;0.913533985614777
0.765439748764038;0.407675802707672
0.658408522605896;0.493628323078156
0.369831621646881;0.731148540973663
0.741589725017548;0.499602615833282
0.179658681154251;0.0302642770111561
0.148476392030716;0.627150177955627
0.42646723985672;0.506224989891052
0.379072427749634;0.733983874320984
0.551260650157928;0.740706205368042
0.488413870334625;0.598692715167999
0.950678646564484;0.502458393573761
1.00402641296387;0.543372333049774
0.348818719387054;-0.0669747143983841
0.353494018316269;0.908827900886536
0.271507203578949;0.668326675891876
0.893631339073181;0.758717715740204
0.173364400863647;1.10286712646484
0.581581711769104;0.498891472816467
0.340619295835495;0.784174680709839
0.501971065998077;0.193906724452972
0.591302931308746;0.380051463842392
0.446104258298874;0.673985242843628
0.459861427545547;0.716631948947906
1.2822824716568;0.598421812057495
0.928388357162476;0.482923120260239
0.284293293952942;0.920713901519775
0.478919416666031;0.715170323848724
0.843476235866547;0.292011171579361
0.992336094379425;0.929595053195953
0.457825988531113;0.527636885643005
0.600115597248077;1.25832521915436
0.935653567314148;0.842684209346771
0.764140963554382;0.621833741664886
0.574785113334656;0.743298351764679
0.200860515236855;0.634136497974396
0.382570087909698;0.47301658987999
0.421292424201965;0.962944269180298
0.606979668140411;0.242376759648323
0.906595528125763;0.9058518409729
0.521500468254089;0.933879315853119
0.553006589412689;0.480885684490204
0.347458839416504;0.516726315021515
0.37550213932991;0.524504780769348
0.437066644430161;0.714780747890472
0.66056901216507;0.877680003643036
0.536617636680603;0.869646310806274
0.708954155445099;0.377285748720169
0.117306835949421;1.07521748542786
0.512820541858673;0.879392087459564
0.809287965297699;0.373098224401474
0.570042788982391;0.467329293489456
0.716031968593597;0.920237064361572
0.348608374595642;0.90649801492691
0.901832640171051;0.399570047855377
0.628019094467163;0.566862404346466
0.148271754384041;0.977050304412842
0.423056483268738;0.45426681637764
0.621951103210449;0.584386587142944
0.259569257497787;0.501823425292969
0.418639451265335;0.77434378862381
0.46158167719841;0.962166845798492
0.62979257106781;0.60119354724884
1.1420065164566;0.715398252010345
0.735442280769348;-0.147653102874756
0.702021896839142;0.777985155582428
0.217796966433525;0.71032989025116
1.11590588092804;0.46234530210495
0.553550124168396;0.872365832328796
1.06508481502533;0.670630156993866
0.325459063053131;0.538926661014557
0.242259323596954;1.04072415828705
1.0193018913269;0.898863136768341
0.625049591064453;0.75503796339035
0.283480584621429;0.39878511428833
0.201457798480988;0.833630204200745
0.63683694601059;0.457177013158798
0.442357897758484;0.556447446346283
0.414363384246826;0.186904668807983
0.702726304531097;0.583850741386414
0.746135950088501;0.750544667243958
0.834169626235962;0.599907755851746
0.953035712242126;0.786332786083221
0.332293480634689;0.588049173355103
1.01632881164551;0.319791048765182
1.36746978759766;0.766942083835602
0.176594018936157;0.447079122066498
0.563179433345795;0.824409782886505
0.473522394895554;0.31600022315979
0.526314318180084;0.252686858177185
0.513532161712646;0.570054888725281
0.43606236577034;0.700633347034454
0.664925038814545;0.354670792818069
0.87382709980011;0.473189949989319
-0.0541331432759762;0.674559593200684
0.900421738624573;0.336753159761429
1.10871112346649;0.364215791225433
0.81483793258667;1.28037548065186
0.987546861171722;0.652728915214539
0.785458624362946;0.927703857421875
0.64797031879425;0.596203923225403
0.610933542251587;0.519834160804749
0.37444943189621;0.8847336769104
0.45939427614212;0.386689901351929
0.312543928623199;0.591645121574402
0.635572850704193;0.143624916672707
0.293968170881271;0.603140711784363
0.497116595506668;0.645026922225952
1.041384100914;0.963851392269135
1.17410147190094;0.757258057594299
0.572306573390961;0.410910606384277
0.723849177360535;0.680781483650208
0.171580478549004;0.566328823566437
0.187075942754745;0.651128113269806
0.534716010093689;0.950002014636993
0.567027151584625;0.478194236755371
0.45747172832489;0.663748860359192
0.19704569876194;0.994068026542664
0.726555466651917;0.100618675351143
-0.465856432914734;0.580499827861786
0.879678130149841;0.246824279427528
0.498756289482117;0.772543489933014
0.523122787475586;0.432695209980011
0.480264276266098;0.538657426834106
0.785919785499573;0.7265305519104
0.0039730379357934;-0.119068711996078
0.693582534790039;0.140377506613731
0.694985210895538;0.00348156876862049
0.514985322952271;0.356684923171997
0.228625118732452;0.775921881198883
0.69947874546051;0.802013278007507
1.1365133523941;0.265996068716049
0.77215838432312;0.597104489803314
0.335803240537643;0.49009308218956
0.863741397857666;1.09811043739319
0.807054400444031;0.269029319286346
0.479005098342896;0.816959381103516
0.709368228912354;0.451020419597626
0.534784078598022;0.618887960910797
0.829343914985657;0.562095463275909
0.705784499645233;0.967536628246307
0.874017477035522;0.421173065900803
0.166868016123772;0.991190671920776
0.0206992588937283;0.384103983640671
1.04243779182434;0.954958558082581
0.619855999946594;0.551595509052277
0.786103963851929;0.829742074012756
0.297945946455002;0.539906919002533
0.504952251911163;0.199155747890472
0.515285968780518;0.51359099149704
0.764212906360626;0.856789290904999
0.23314306139946;0.778525769710541
1.36401319503784;0.583045601844788
1.12803912162781;-0.0377845652401447
0.853930056095123;0.544583082199097
0.453690081834793;0.517688393592834
0.269593060016632;1.09935641288757
0.102381475269794;0.680185079574585
0.084756538271904;1.01830983161926
0.298833698034286;0.162319093942642
0.599095284938812;0.562452793121338
0.799694001674652;0.188451930880547
0.65836089849472;1.06337058544159
0.660704791545868;0.397756367921829
0.730212271213531;0.419714421033859
0.98733389377594;0.410239994525909
0.799256861209869;0.459224790334702
0.1893130838871;0.652639985084534
0.935715913772583;0.585706830024719
0.526258826255798;0.509381413459778
0.555156290531158;0.532319843769073
0.752823889255524;0.890947759151459
0.110940001904964;0.811403572559357
-0.0209161248058081;0.149843692779541
0.314220458269119;0.169991850852966
0.437570214271545;0.466033548116684
0.646540462970734;0.629184663295746
0.726325988769531;0.92742782831192
0.753740012645721;0.151284098625183
0.562361121177673;0.713847875595093
0.7664595246315;1.08149647712708
0.60124659538269;0.673251867294312
0.652945578098297;0.668960630893707
0.813699066638947;0.487025201320648
0.378863394260406;0.492253929376602
1.03238880634308;0.507367730140686
0.501812875270844;0.488767325878143
0.718855142593384;0.387836277484894
0.408674150705338;0.386183053255081
0.44980862736702;0.748619914054871
1.32333850860596;0.429140776395798
0.780641496181488;0.22735470533371
1.09043669700623;1.24128746986389
0.741277456283569;0.521579444408417
0.314480364322662;0.724331319332123
0.659578919410706;0.467115849256516
0.627985894680023;-0.0522749125957489
0.288727134466171;0.852935910224915
0.656214416027069;0.378929853439331
0.449325650930405;0.879356384277344
0.0609157457947731;0.750803470611572
0.227182060480118;0.274868428707123
0.652976393699646;0.397193431854248
0.341004729270935;0.546558439731598
0.679174840450287;0.289484202861786
0.808393001556396;0.634799301624298
0.904335498809814;-0.261524319648743
0.978537976741791;0.742790102958679
0.48206228017807;1.06618571281433
0.394415587186813;0.464038908481598
0.799329876899719;0.625183463096619
0.590630948543549;0.580350637435913
0.984068393707275;0.754665076732635
0.901087999343872;0.657765448093414
0.624242007732391;0.39643669128418
0.725154399871826;0.640328824520111
0.559771180152893;1.13517689704895
0.340842962265015;0.296631872653961
0.45797073841095;0.523455381393433
0.554937541484833;0.699294745922089
0.460246711969376;0.869316041469574
0.715192198753357;0.0324422121047974
0.901828050613403;0.30581796169281
0.585638344287872;0.309360712766647
0.363130569458008;0.688402414321899
0.877279341220856;0.550524592399597
0.339132875204086;0.72816389799118
0.576578319072723;0.760266900062561
0.690469801425934;0.544636011123657
0.612076282501221;0.405249297618866
0.577838599681854;0.414031982421875
0.713789880275726;0.815727591514587
0.729553163051605;0.648595571517944
0.916283547878265;0.690429747104645
0.320182323455811;0.558243215084076
0.274576127529144;-0.164818435907364
0.246736690402031;0.298790216445923
0.644177138805389;0.244306921958923
0.516571521759033;0.315705478191376
1.00608777999878;0.807251691818237
0.896584808826447;0.778091669082642
1.18132889270782;0.457770586013794
0.324860215187073;0.712521553039551
0.434547930955887;0.59303218126297
1.06246042251587;0.280823588371277
0.520717978477478;1.09831655025482
0.269968807697296;0.513116478919983
0.807413160800934;0.685182869434357
0.397135227918625;0.649656116962433
0.483813554048538;0.531650543212891
0.627022862434387;0.454783469438553
0.582165241241455;1.10881984233856
-0.0653786361217499;0.561469554901123
0.630506157875061;0.516967535018921
1.03449547290802;1.03011238574982
0.567084789276123;0.305857926607132
0.576807379722595;1.52710628509521
0.254451930522919;1.49160289764404
0.377813518047333;0.495475620031357
0.805027604103088;0.560740768909454
0.474399358034134;0.252573192119598
-0.199371114373207;0.62644374370575
0.329003393650055;0.544739603996277
0.705926477909088;0.949726521968842
0.118051558732986;0.458819180727005
0.443316161632538;0.585615277290344
0.554470777511597;0.293710708618164
0.563303172588348;0.541434407234192
0.578594386577606;0.458603709936142
0.826034903526306;1.34953665733337
0.664734125137329;0.568947434425354
0.273499935865402;0.693816184997559
0.786600530147552;0.915244162082672
0.457426398992538;0.419703334569931
0.908027410507202;0.555403530597687
1.03476333618164;0.154850989580154
0.768414795398712;0.415743291378021
0.824291586875916;0.606505036354065
0.493076324462891;0.419731140136719
0.503405153751373;1.24264109134674
0.827296912670135;0.650570750236511
0.368312686681747;1.00518310070038
0.311778366565704;0.712809026241302
0.560191333293915;0.505389869213104
0.797817051410675;0.190482825040817
0.299909144639969;0.665336847305298
0.284297496080399;0.962599813938141
0.723133504390717;0.507257461547852
0.747696757316589;0.402506560087204
0.994492948055267;0.707689046859741
0.233874291181564;0.526040196418762
0.353066295385361;0.462513506412506
0.53838449716568;0.495173215866089
0.718142867088318;0.245293125510216
1.20810306072235;-0.369077891111374
1.03021943569183;0.439660012722015
-0.374425917863846;1.02322590351105
0.788281679153442;0.767419338226318
0.841694831848145;0.794238984584808
0.428629100322723;0.504792928695679
0.810459554195404;0.305268406867981
0.916238069534302;0.408916890621185
0.571820080280304;0.544979333877563
0.681046187877655;0.298643469810486
0.642616510391235;0.895385205745697
0.729883968830109;0.773883998394012
0.813366889953613;0.880564570426941
0.653663635253906;0.471820861101151
-0.021165618672967;0.480510324239731
1.0385639667511;0.607235133647919
0.643625855445862;0.889356672763824
0.811965465545654;0.182795003056526
0.635758578777313;0.74820739030838
0.499591708183289;0.834793388843536
1.01122319698334;0.480803281068802
0.666076481342316;0.681780338287354
0.472521215677261;0.216692537069321
0.279938548803329;0.23319898545742
0.434766918420792;0.397990971803665
0.68604850769043;0.347431272268295
1.14576733112335;0.324277102947235
-0.0305860415101051;0.493849724531174
0.741198122501373;0.59361332654953
0.532642483711243;0.760970592498779
1.41870009899139;0.355890393257141
0.825802028179169;0.379741281270981
0.424722015857697;0.906014919281006
0.68173760175705;0.460088729858398
0.768931806087494;0.622899115085602
0.552747428417206;1.18370187282562
0.582508265972137;0.743406534194946
0.525020360946655;0.705567717552185
0.570593595504761;0.242372438311577
-0.0496953129768372;0.549898982048035
0.606941401958466;0.165170088410378
0.943113327026367;0.834411323070526
1.18377065658569;0.687904059886932
0.374193608760834;0.326358467340469
0.351842641830444;0.22875902056694
0.522407412528992;0.23384964466095
0.671327948570251;0.260108530521393
0.250102996826172;0.596249163150787
1.07234632968903;0.97973906993866
0.975016534328461;0.359354346990585
0.713442325592041;0.834545433521271
0.730122745037079;0.417886108160019
0.68453711271286;0.589065313339233
0.281771779060364;0.923209130764008
0.51579087972641;0.33399510383606
0.388640850782394;0.492055296897888
0.473288118839264;0.00290318951010704
0.250209271907806;0.28292042016983
0.610910534858704;0.118734009563923
0.891764223575592;0.54925012588501
0.805641174316406;0.596376419067383
0.561119318008423;0.537094473838806
0.668773412704468;0.234862804412842
0.369892299175262;0.508242726325989
0.525628089904785;0.504849433898926
0.583673417568207;0.109531581401825
0.671063303947449;0.10807591676712
0.34858912229538;0.832546234130859
0.883346796035767;0.766756176948547
0.364931702613831;0.542482733726501
0.319393038749695;0.800005674362183
0.449836105108261;0.537396490573883
0.597911596298218;0.775185465812683
1.12392783164978;0.738048851490021
0.385868579149246;0.887372672557831
0.79291433095932;1.1459686756134
0.550868391990662;0.183564633131027
0.448748677968979;0.587459921836853
0.907476365566254;0.688542127609253
0.888322234153748;0.717656373977661
0.898097991943359;0.254008293151855
0.608995258808136;0.292291104793549
0.745617687702179;0.785475790500641
0.470642805099487;0.54518061876297
0.189471215009689;0.281116098165512
0.49143722653389;0.561265826225281
0.611619412899017;0.159431934356689
-0.0592539831995964;0.672198116779327
0.618334829807281;0.105353854596615
0.722024083137512;0.339021027088165
0.818260967731476;0.8097043633461
0.397670775651932;0.741927087306976
0.538062036037445;0.289044708013535
0.680659294128418;0.915208876132965
0.639948070049286;0.412320882081985
0.869128942489624;0.622540414333344
0.464016377925873;0.658504486083984
1.09202361106873;0.629957735538483
0.225859671831131;0.792526006698608
0.742199420928955;0.931473672389984
0.708086371421814;0.372728824615479
0.214301228523254;0.703620076179504
0.612568795681;0.78577733039856
0.403918623924255;0.416723102331161
0.315848648548126;0.477053344249725
0.524657368659973;0.663600444793701
0.942356169223785;0.0845735818147659
0.826489984989166;0.930457472801208
0.908815562725067;0.344085335731506
0.586339950561523;0.494841665029526
1.10045647621155;0.727998554706573
0.872296869754791;0.177502900362015
0.467779278755188;0.81366765499115
0.449504882097244;0.722813725471497
0.437218427658081;0.678526937961578
0.319234907627106;0.624198973178864
0.731183052062988;0.511775493621826
0.635917007923126;0.482335686683655
0.674149036407471;0.735642611980438
0.584088027477264;0.961895108222961
0.609272480010986;-0.311663866043091
0.0940190702676773;0.642876029014587
0.634801626205444;0.287747204303741
0.205308556556702;0.847828924655914
0.752385854721069;0.383469194173813
0.12669625878334;0.601180076599121
0.692798614501953;0.400469124317169
0.267664194107056;0.780177533626556
1.18926846981049;0.0888881087303162
0.364874660968781;1.04140484333038
0.5140700340271;1.04949855804443
0.598918795585632;0.60423880815506
1.05359625816345;0.343965321779251
0.254102647304535;0.469422906637192
1.02991998195648;0.992852091789246
0.816776752471924;0.217183381319046
0.733521521091461;1.00066411495209
0.257949233055115;0.528514325618744
0.54510223865509;0.303987592458725
0.490512520074844;0.441396981477737
0.883755207061768;0.482544094324112
0.702770531177521;0.664695560932159
0.963119566440582;0.545783996582031
0.173416331410408;1.12902569770813
0.628300249576569;0.296361982822418
0.64752608537674;0.416122674942017
0.568200826644897;0.761354744434357
0.783150494098663;0.782978177070618
0.681881070137024;0.427396059036255
0.354066848754883;0.591328144073486
0.960578143596649;0.593003749847412
0.589724183082581;0.709081172943115
0.76275908946991;0.678992390632629
1.27179288864136;0.178493201732635
0.780616402626038;0.666747212409973
0.303130775690079;0.817384302616119
0.84503573179245;0.281152814626694
0.281039208173752;0.699486613273621
0.652240753173828;0.915111899375916
0.545658469200134;0.67851996421814
0.247577637434006;0.97345769405365
0.861214637756348;1.16210043430328
0.56281989812851;0.566410660743713
0.678608536720276;0.968392074108124
0.499490052461624;0.442906498908997
0.82827615737915;0.586521804332733
0.957926750183105;0.0342027917504311
0.755154967308044;0.890967547893524
0.0331996977329254;0.269926398992538
0.381957232952118;0.570204734802246
0.389379650354385;1.0201530456543
0.517060935497284;0.396152764558792
0.526162981987;0.671782851219177
0.536948502063751;0.747152090072632
0.738045156002045;0.276664435863495
0.275720834732056;0.515675902366638
0.571206092834473;0.41080641746521
0.862569868564606;1.04564714431763
1.03995227813721;0.367361396551132
0.698675990104675;0.865287244319916
0.271255016326904;0.641950845718384
1.12748169898987;0.82188493013382
0.291352391242981;0.311463862657547
0.603290796279907;0.432442367076874
0.839072585105896;0.6621173620224
0.245773106813431;0.706515848636627
0.171296134591103;-0.13314101099968
0.324434608221054;0.476533502340317
1.07737040519714;0.878521978855133
0.596631765365601;0.701307833194733
0.943733870983124;0.617308497428894
0.683490812778473;0.831893265247345
0.0854090228676796;0.593759715557098
0.608875513076782;0.713589012622833
0.768947422504425;0.482026815414429
0.296793073415756;1.02407133579254
0.795669555664063;0.645921587944031
0.440746277570724;0.975746810436249
0.537477374076843;0.47417539358139
0.443142980337143;0.721438586711884
0.570398509502411;0.703750610351563
0.541520714759827;0.882702827453613
0.886245429515839;0.308697640895844
0.796381831169128;0.557386815547943
0.201749831438065;0.523160576820374
0.646446526050568;0.812890291213989
1.13469290733337;0.693029046058655
0.706423878669739;0.204142019152641
0.499567717313766;0.991828858852386
0.99040025472641;0.594995677471161
0.65277099609375;0.429102659225464
0.308201014995575;0.395627409219742
0.391093194484711;0.698171496391296
0.182127147912979;0.4552361369133
0.485536396503448;0.312375694513321
1.22731029987335;0.194253087043762
0.0720010325312614;0.566563308238983
0.657095789909363;0.733911335468292
0.0592528693377972;0.413260340690613
0.46480530500412;0.586118400096893
0.499279230833054;0.369983464479446
0.706624448299408;0.761033952236176
1.00002539157867;0.769071996212006
0.773024439811707;0.242452695965767
0.848372042179108;0.297821789979935
0.375231295824051;0.183067604899406
0.37622806429863;0.934961020946503
0.425157576799393;0.595891058444977
0.28341281414032;0.415305912494659
0.785719454288483;0.649634718894958
0.449656784534454;0.402220368385315
0.455821067094803;1.1210070848465
0.5245201587677;0.476925730705261
1.07672798633575;0.816406905651093
0.689240336418152;0.610832929611206
0.731000781059265;0.66741418838501
0.48123973608017;0.418160915374756
0.175363302230835;0.683165967464447
0.646288275718689;0.453469395637512
0.117840588092804;0.895659148693085
-0.246180325746536;1.11496806144714
0.60889345407486;0.854894399642944
0.345915257930756;0.78577333688736
0.418959468603134;0.606238424777985
0.789147019386292;0.524727344512939
0.0854254364967346;0.235486805438995
0.522332310676575;0.597832083702087
0.915360867977142;0.55563086271286
-0.0393809266388416;0.61864972114563
0.52087813615799;0.835060477256775
0.976133108139038;0.625258982181549
0.734109103679657;0.801837027072906
0.777759492397308;0.387980252504349
0.88465815782547;0.473187327384949
0.237056866288185;0.402012526988983
0.397198647260666;-0.105878926813602
0.656504809856415;0.549810528755188
0.767161846160889;0.921333968639374
0.798162817955017;0.815286159515381
-0.101838231086731;0.514290928840637
0.966072201728821;0.532186031341553
0.670097351074219;0.938749074935913
0.757128059864044;0.624409198760986
1.00211489200592;0.591513454914093
0.668637275695801;0.692008018493652
1.10069572925568;0.142841979861259
0.595216989517212;0.776810884475708
0.340397477149963;0.705870449542999
0.602146744728088;0.759613454341888
0.408185184001923;0.679680228233337
1.04526460170746;0.541707992553711
0.292614609003067;0.703008472919464
0.651588916778564;0.49797061085701
0.628641307353973;0.331618160009384
1.19262683391571;0.776855111122131
0.0127634219825268;0.779804885387421
0.734329700469971;0.524116158485413
0.22095787525177;0.610364735126495
0.435470461845398;0.645832300186157
-0.0902594998478889;0.418707817792892
0.73627507686615;0.160746246576309
0.339078634977341;0.951218903064728
-0.28288334608078;0.272662043571472
0.261971861124039;1.00764870643616
0.609104990959167;0.638753414154053
0.666310667991638;0.5694899559021
1.08782482147217;0.187598705291748
0.384215384721756;0.474318772554398
0.812051773071289;0.497795939445496
0.874224305152893;0.153842240571976
0.158618360757828;0.256830811500549
0.440750479698181;0.639920473098755
0.812832593917847;0.446150332689285
0.608948945999146;0.737239956855774
0.669547021389008;0.661193192005157
0.62932151556015;0.688197135925293
1.20242655277252;0.849812209606171
0.180699154734612;1.07392275333405
0.642576992511749;0.544296264648438
0.547419905662537;0.803970158100128
1.06311702728271;0.630319118499756
0.288452655076981;0.460067868232727
0.659717798233032;0.542691051959991
0.696061670780182;0.669137537479401
0.358100533485413;0.431562095880508
0.838657021522522;0.402763545513153
0.453879565000534;0.38797989487648
0.380201935768127;0.718556106090546
0.975774228572845;-0.0545729100704193
0.333150774240494;0.675779283046722
0.437886774539948;1.28844332695007
0.826989114284515;-0.196126639842987
0.2602299451828;0.707916080951691
0.843806326389313;0.519720673561096
0.717555522918701;0.422955930233002
0.900209367275238;0.757317423820496
0.50441974401474;0.823844790458679
0.422003418207169;1.00263774394989
0.911776006221771;0.266190648078918
0.463378578424454;1.03744995594025
0.35152480006218;0.380552142858505
-0.0120605016127229;1.2014034986496
1.13594722747803;0.77700275182724
0.741183221340179;0.740838468074799
0.258408725261688;0.74540650844574
0.389501512050629;0.532068431377411
0.339899271726608;0.830537259578705
0.800583064556122;0.346387922763824
0.772467911243439;0.573764681816101
-0.0559577196836472;0.222257032990456
0.993379414081573;0.512464284896851
0.976086020469666;0.948461592197418
0.679591178894043;0.148660510778427
0.772743999958038;0.592060804367065
0.530831217765808;0.355164796113968
0.362491756677628;0.266250848770142
0.256140857934952;0.595510900020599
0.576158165931702;0.0553411841392517
0.721383690834045;0.305348038673401
0.656322181224823;1.05317497253418
0.877545893192291;0.305621325969696
0.439918160438538;0.522782623767853
0.388409376144409;0.429144233465195
0.182749673724174;0.819316327571869
0.178733304142952;0.321273595094681
0.65306830406189;0.886770486831665
0.566613376140594;0.62308931350708
0.463070392608643;0.611392676830292
0.467531681060791;0.510699987411499
0.61424332857132;0.911397576332092
0.498976349830627;0.622100412845612
0.40951880812645;0.786506414413452
0.706092238426208;0.57661235332489
0.312193989753723;0.549707055091858
-0.132869392633438;0.420332700014114
0.727164030075073;0.84472131729126
0.745608687400818;0.639051079750061
0.535977125167847;1.15477311611176
0.665355205535889;0.935151159763336
0.681828558444977;0.378945231437683
0.838780701160431;0.962682902812958
0.449212461709976;0.416770935058594
0.413070052862167;0.297705411911011
0.35345321893692;0.603271842002869
0.622887492179871;0.438840597867966
0.941358864307404;0.824037373065948
0.784864783287048;0.646757006645203
0.411990642547607;0.657439172267914
0.895215392112732;0.63641494512558
0.925011396408081;0.464808136224747
0.83548504114151;0.730659484863281
0.634962737560272;0.515535533428192
0.698848366737366;0.144308403134346
0.218345835804939;0.767000079154968
0.195761635899544;0.562205672264099
0.594251930713654;0.663349747657776
0.294645547866821;0.116038836538792
0.794361710548401;0.111697658896446
0.157571703195572;0.691258192062378
0.415246456861496;0.431793600320816
0.611849248409271;0.801755428314209
0.711093902587891;0.843745350837708
0.470741987228394;0.542676448822021
0.660361349582672;0.526609301567078
-0.0125452466309071;0.235387235879898
0.745265424251556;-0.0459235236048698
0.427161455154419;0.868160605430603
0.749435126781464;0.508487462997437
0.341499358415604;0.713982462882996
0.62824684381485;0.195841684937477
0.719870448112488;0.736071825027466
0.531967043876648;0.835377812385559
0.683777451515198;0.418762147426605
0.650551974773407;0.852090120315552
0.586467504501343;0.613669514656067
0.560604929924011;0.615996658802032
0.858381748199463;0.39039620757103
0.602943480014801;0.791797518730164
0.505257427692413;0.277764022350311
0.303935438394547;0.75471293926239
0.587228834629059;0.517950773239136
0.553473293781281;0.724920749664307
0.654275894165039;0.23433119058609
0.4236159324646;0.443974494934082
0.260860323905945;0.514469385147095
0.921201705932617;0.870429277420044
0.513227462768555;0.851650655269623
0.612211406230927;-0.114543825387955
0.838324785232544;0.36422398686409
0.301187187433243;1.10636329650879
0.895486772060394;0.592238903045654
1.01719355583191;0.490881353616714
0.322968900203705;0.620902299880981
0.456891655921936;0.507444620132446
0.0948905423283577;0.343943297863007
0.744172990322113;1.03316140174866
0.378342807292938;0.847905993461609
0.266554355621338;0.351723343133926
0.332263797521591;0.508316218852997
0.547146439552307;0.843560099601746
0.531614124774933;0.555963695049286
0.616335332393646;0.75098443031311
0.594877958297729;0.242985591292381
0.588674366474152;0.975363910198212
0.203944742679596;0.459276676177979
0.515178501605988;0.634662270545959
0.404925674200058;0.0985295549035072
0.635867238044739;0.37910670042038
0.751425981521606;1.20028984546661
0.542855381965637;0.633411347866058
0.598643362522125;0.152578443288803
-0.0713570415973663;0.647538661956787
0.487583726644516;0.175717264413834
0.3968525826931;0.523251414299011
0.367606163024902;0.297389715909958
0.582200467586517;1.13084363937378
0.581164658069611;0.773960947990417
0.772818386554718;0.597930550575256
0.563491344451904;0.0340238362550735
0.447042286396027;0.2068842202425
0.46296238899231;0.753318727016449
0.767307639122009;0.936052083969116
0.642089307308197;1.01987814903259
0.226140588521957;0.862603068351746
0.828721761703491;0.581472516059875
0.681152045726776;0.549526453018188
1.11131966114044;0.146966382861137
0.285272151231766;0.130790665745735
0.578205287456512;0.592412650585175
0.419361174106598;0.349108904600143
0.974243700504303;0.346704572439194
0.390737950801849;0.25733894109726
0.542685985565186;0.289109706878662
0.371610224246979;0.660454571247101
1.21081244945526;0.584404826164246
0.563692331314087;0.907440781593323
0.239777460694313;0.145386919379234
0.852417945861816;0.731042981147766
0.778109788894653;1.09519731998444
0.296176075935364;0.808511674404144
0.717433333396912;1.05045342445374
0.571757793426514;0.692678809165955
1.13737618923187;0.629080235958099
0.842406332492828;0.700917303562164
0.470661401748657;-0.0711102038621902
0.805002152919769;0.689514517784119
0.23507821559906;0.815978288650513
0.615743458271027;0.574721217155457
1.12307727336884;0.56793487071991
0.326291233301163;0.65122926235199
0.435339212417603;0.666599035263062
0.281990051269531;1.20123994350433
0.4487264752388;0.64621901512146
0.411001592874527;0.357225298881531
0.639760494232178;0.69564962387085
0.658491969108582;0.54082053899765
0.599016606807709;0.922368168830872
0.883216559886932;0.765921413898468
0.716554820537567;0.336620092391968
0.251729339361191;0.3624447286129
0.695038259029388;0.508212566375732
0.5832679271698;0.613986790180206
0.93103414773941;0.906883716583252
0.595982611179352;0.823789179325104
0.596727669239044;0.586671710014343
0.46024489402771;0.60016268491745
0.598545372486115;0.695491194725037
-0.0198006294667721;0.29847514629364
0.605768263339996;0.872356235980988
0.251140594482422;0.664043068885803
0.862213551998138;0.73102742433548
0.701001346111298;0.884251713752747
0.653461396694183;0.668763518333435
0.788494825363159;0.629739105701447
0.75579696893692;0.144276440143585
0.858755826950073;-0.00799858663231134
0.412490278482437;0.982024490833282
0.574180364608765;0.512524962425232
0.623398959636688;0.541561007499695
0.751779019832611;0.577799677848816
0.587790012359619;0.396852374076843
1.07795464992523;0.429735839366913
0.661914825439453;0.26455220580101
0.506250858306885;0.441391170024872
0.364628553390503;0.447389721870422
0.873173236846924;1.12201583385468
0.98325502872467;0.109029427170753
0.530782461166382;0.577246725559235
0.658355474472046;0.936263501644135
0.933766424655914;0.345346570014954
0.762783527374268;0.609633207321167
0.506583094596863;0.639686644077301
0.642436683177948;0.139236450195313
0.34120100736618;0.386826723814011
0.814394056797028;0.90627110004425
0.706555545330048;0.830397129058838
0.904277324676514;0.736329972743988
0.73628157377243;0.649531424045563
0.99837601184845;0.806360900402069
0.563584566116333;0.720969974994659
0.517512500286102;0.540647387504578
0.548378586769104;0.528566718101501
0.516932785511017;0.599392354488373
0.409355789422989;0.476937472820282
0.242140367627144;0.741958856582642
0.536459386348724;0.810812175273895
0.611436724662781;-0.113095663487911
0.626062393188477;0.69335275888443
0.898054838180542;1.56192922592163
0.313738346099854;0.504020929336548
0.611016988754272;0.0455411598086357
0.465001463890076;0.553375840187073
0.690169811248779;0.251015961170197
0.891542315483093;0.497108399868011
0.853058815002441;0.78429514169693
0.486768186092377;0.994520783424377
1.17941081523895;0.673779487609863
0.363294363021851;0.557853221893311
0.658608496189117;0.381102949380875
1.05688905715942;0.945003747940063
0.50665408372879;0.727562546730042
0.624282717704773;0.441074073314667
0.223081484436989;0.529610276222229
0.287666887044907;0.336716055870056
0.737635314464569;0.164646655321121
0.414990723133087;1.32957851886749
0.709159433841705;0.512671828269958
0.608469307422638;1.01850867271423
0.41873300075531;0.587281048297882
0.459757626056671;0.560533046722412
0.674489915370941;0.250412285327911
0.114831767976284;1.02136659622192
0.775848627090454;0.521482527256012
0.579617023468018;0.368510365486145
0.876058280467987;0.579391121864319
0.628085374832153;1.19414067268372
0.371952891349792;0.535469055175781
0.489474713802338;0.527819275856018
0.739018321037292;0.227389335632324
0.577153623104095;0.349236965179443
0.428866773843765;0.391803085803986
0.344370752573013;0.833712458610535
0.743407249450684;0.646614074707031
0.671674609184265;0.621214330196381
0.948013722896576;0.763622939586639
0.61967808008194;0.462655425071716
0.0817548781633377;0.87725841999054
0.9536092877388;0.572846710681915
0.507336497306824;0.66322523355484
0.243988916277885;0.360071241855621
0.159584164619446;0.830060958862305
0.525609970092773;1.03162944316864
1.38691747188568;0.497324079275131
0.618414044380188;0.583441436290741
0.941950738430023;0.777604103088379
1.04554045200348;0.457233458757401
0.0882577449083328;1.05452990531921
-0.0451404675841331;0.163671523332596
0.655366897583008;0.468243449926376
0.472929745912552;0.575329542160034
0.781178057193756;0.620528876781464
0.864843666553497;0.242541819810867
0.677519738674164;0.363788306713104
0.459809184074402;0.510660827159882
0.560307323932648;0.125661566853523
0.430357456207275;0.47133994102478
0.461418092250824;0.816250026226044
0.675644338130951;0.698157787322998
0.749064564704895;0.81043529510498
0.635013282299042;0.697767794132233
0.701472222805023;0.570889115333557
0.231177270412445;0.721514165401459
0.866603672504425;0.621145188808441
0.748442351818085;0.627682745456696
0.464419156312943;0.301013797521591
0.416058868169785;0.553300023078918
0.737110018730164;0.637947559356689
0.328717440366745;1.07668328285217
0.545764029026031;0.32116711139679
0.496125876903534;1.06820738315582
0.496944487094879;0.46516016125679
0.60415643453598;0.425682961940765
0.651590824127197;0.735306918621063
1.0441780090332;0.233015239238739
0.656670093536377;0.46900874376297
0.68433940410614;0.757175087928772
0.623620927333832;0.741068542003632
0.535947144031525;0.484182298183441
0.211041495203972;0.596415758132935
0.420335710048676;0.933289587497711
0.60612815618515;0.683822095394135
0.895745038986206;0.903548538684845
0.475936502218246;1.00303864479065
0.425839304924011;0.414839327335358
0.268424808979034;0.341598868370056
0.964600443840027;0.343378961086273
0.397845178842545;0.265364825725555
0.279533833265305;0.572545111179352
0.549153447151184;0.475540518760681
0.670295536518097;0.445792526006699
0.738346755504608;0.43279767036438
0.454177349805832;0.724332094192505
0.472866922616959;0.10466231405735
0.651213407516479;0.456269562244415
0.343552380800247;0.0876646041870117
0.522778332233429;0.592705011367798
0.76123708486557;0.71377432346344
0.497505515813828;0.523551106452942
0.258262008428574;0.485318005084991
0.295136451721191;0.372472673654556
0.90656578540802;0.548052906990051
0.260574579238892;0.856135666370392
0.286295831203461;0.949917376041412
0.621376097202301;0.158082976937294
1.19505572319031;1.0060967206955
0.730207741260529;0.766208171844482
0.830510497093201;0.518086075782776
0.992147982120514;0.647989511489868
0.796651005744934;0.405978471040726
0.845728635787964;0.817438840866089
0.733580231666565;0.880847811698914
0.620318233966827;0.214610189199448
0.647363007068634;0.511120080947876
0.352825373411179;0.555256724357605
0.932011365890503;0.640384376049042
0.601780951023102;0.563738226890564
0.570782840251923;0.559470951557159
0.961642503738403;0.231225043535233
0.669881045818329;1.0988757610321
0.738873481750488;0.855290770530701
0.271382868289948;-0.0468076579272747
0.407117694616318;0.795579612255096
0.689859628677368;0.647979617118835
0.413240432739258;1.12307608127594
0.363207519054413;0.0747961029410362
0.598532617092133;0.897635519504547
0.604572892189026;0.455346435308456
0.777348160743713;0.467457383871078
0.222931519150734;0.753810167312622
0.409382164478302;0.52167421579361
0.744882881641388;0.211915791034698
0.585817098617554;0.352167993783951
1.17596769332886;-0.0161093883216381
0.0893095210194588;0.27905061841011
0.438518524169922;0.773339331150055
1.19842958450317;0.395992457866669
0.392834544181824;0.970094203948975
0.455557495355606;0.346475213766098
0.619295179843903;0.631327390670776
0.550377547740936;0.730578005313873
1.25476801395416;0.803547859191895
0.560346186161041;0.576102435588837
0.794033169746399;0.427037447690964
0.647649466991425;0.709466516971588
0.318002372980118;0.658143281936646
1.01883935928345;0.716382145881653
0.571633696556091;0.521384239196777
0.275926530361176;0.767743170261383
0.694553852081299;0.042027972638607
1.1915295124054;0.886967957019806
0.105315558612347;0.656047224998474
0.0499238446354866;1.02952527999878
0.593617260456085;0.102800749242306
0.637675106525421;1.08858633041382
0.601069450378418;0.858779847621918
0.730703055858612;0.700823187828064
0.0961093381047249;0.359663337469101
0.575410902500153;0.638918519020081
0.578618109226227;1.04823887348175
0.126923725008965;1.06658637523651
0.519997775554657;0.521674871444702
0.262934237718582;1.00111162662506
0.440778374671936;0.625687122344971
0.689319133758545;0.413792490959167
0.168461948633194;0.490120202302933
0.658459424972534;0.581642866134644
0.329314410686493;0.449045807123184
0.626770734786987;0.40482422709465
0.555735230445862;0.56831681728363
0.668738186359406;0.648110747337341
0.744184970855713;0.371000617742538
0.647933661937714;0.627273619174957
0.198882266879082;0.579155385494232
1.22199368476868;0.522280514240265
0.364184319972992;-0.0735040456056595
0.371979057788849;0.887178778648376
0.718049764633179;0.781470835208893
0.333976686000824;0.768003702163696
0.794448256492615;0.700272798538208
0.725680410861969;0.870399832725525
0.811532199382782;0.689574480056763
0.869317173957825;0.180930659174919
0.699107885360718;0.328229278326035
0.162430107593536;0.445865869522095
1.00114715099335;0.200618162751198
0.610256433486938;0.778272926807404
0.602216720581055;0.156450986862183
0.790272653102875;0.83964592218399
0.733145892620087;0.489912778139114
0.0810086205601692;0.668287515640259
0.166750401258469;0.56474095582962
0.817171812057495;0.172967091202736
0.71500700712204;0.0949517339468002
0.588336229324341;0.929601311683655
0.754222750663757;0.693426728248596
0.267992079257965;0.726981282234192
0.41325244307518;0.434264659881592
1.02738177776337;0.655117273330688
0.751336455345154;0.87708967924118
0.67407637834549;0.268688291311264
0.610347867012024;0.13244654238224
0.762307167053223;0.617822885513306
0.533563554286957;0.950723648071289
0.581038534641266;0.716655433177948
0.565262973308563;0.207869380712509
0.839811205863953;0.679408967494965
0.725708723068237;0.604004621505737
0.618944942951202;0.329549342393875
0.914779543876648;0.543680667877197
0.571146547794342;0.807955741882324
0.393672525882721;0.315780401229858
0.814679265022278;0.376441985368729
0.738537073135376;0.819213926792145
0.2033911049366;0.58377879858017
0.704844951629639;0.56666487455368
0.41057750582695;-0.0285090859979391
1.34075701236725;0.513656497001648
0.523039281368256;0.583747684955597
0.45599228143692;0.876323878765106
0.846709668636322;0.556321203708649
0.435511857271194;0.555280566215515
0.861595451831818;0.781467258930206
0.631712973117828;0.446448773145676
0.567620456218719;1.06228232383728
0.971912920475006;0.636915981769562
0.384612500667572;0.33871266245842
0.788745164871216;0.973766446113586
0.905730009078979;0.749690771102905
0.844879269599915;0.837805569171906
0.587662279605865;0.0461767241358757
0.36718824505806;0.3897625207901
0.805866539478302;0.18217208981514
0.40770760178566;0.691914141178131
0.52630478143692;0.752287089824677
0.727905511856079;0.900044739246368
0.808350324630737;0.693187296390533
0.519961476325989;0.368098765611649
0.351797431707382;0.378492087125778
0.615821897983551;0.288946002721786
0.0586813762784004;0.434412926435471
0.12378117442131;0.620655953884125
0.614466607570648;1.08479189872742
1.1416791677475;0.713777005672455
0.698835670948029;0.748314261436462
0.676612973213196;0.88131058216095
0.446850657463074;1.12676513195038
0.396278768777847;0.126511722803116
0.601714789867401;0.403881222009659
0.170938953757286;0.492329120635986
0.171906441450119;0.79200953245163
0.515340089797974;0.696637451648712
0.628055274486542;0.441961675882339
0.748518407344818;0.5805584192276
-0.132947042584419;0.564905047416687
0.227709457278252;0.373224198818207
0.203137472271919;0.650388479232788
0.533232390880585;0.706498861312866
0.552586019039154;0.668968558311462
1.09128141403198;0.612027883529663
0.423230797052383;0.469746291637421
0.448072820901871;-0.00343381264247
0.617307186126709;0.907755076885223
0.244472473859787;0.570240259170532
0.682371854782104;0.863331377506256
0.577585995197296;0.879296243190765
0.696253538131714;0.578004539012909
0.227581560611725;0.52581524848938
0.680716991424561;0.644616901874542
0.491473406553268;0.644506573677063
0.0914915949106216;0.518812477588654
0.288624227046967;0.619073808193207
0.391788154840469;0.630095183849335
0.985464751720428;0.599428117275238
0.976187944412231;0.374391049146652
0.788589894771576;0.612590730190277
0.718443632125854;0.467752814292908
0.57019031047821;0.424192160367966
0.233700796961784;0.40289181470871
0.821074485778809;0.366139233112335
1.18943059444427;0.780573546886444
1.28768599033356;0.505772352218628
0.629224061965942;0.942721009254456
0.736962020397186;0.319258540868759
0.943327903747559;0.617327749729156
0.534631252288818;0.507919788360596
0.0503418557345867;0.732681274414063
0.754298210144043;0.424441754817963
0.850214064121246;0.377363830804825
0.688404381275177;0.484020471572876
0.187997356057167;1.00591313838959
0.672930896282196;0.460968911647797
0.789097428321838;0.998188018798828
0.574601411819458;0.484776884317398
0.477747112512589;0.845639765262604
0.852008163928986;0.757671654224396
0.721213698387146;0.530152440071106
1.01212990283966;0.746062338352203
0.748457252979279;0.720939874649048
0.565974473953247;0.610555469989777
0.535241425037384;0.714289426803589
0.530583143234253;0.307528406381607
0.719642281532288;0.147043377161026
0.522606015205383;0.759272873401642
0.439130812883377;0.815769135951996
0.571985125541687;0.288379222154617
0.392920196056366;0.0913855284452438
0.722380399703979;0.898174703121185
0.502300441265106;0.732900857925415
0.496667921543121;0.728180944919586
0.510663866996765;-0.121402457356453
1.06273019313812;0.389394491910934
0.725814342498779;0.642489016056061
0.456277310848236;-0.0842506214976311
0.818937182426453;1.13825619220734
0.739517331123352;0.333406358957291
0.313322633504868;0.769526302814484
1.19621658325195;0.859142899513245
1.22567009925842;0.732682943344116
0.603280305862427;0.356925010681152
0.799720644950867;0.783499240875244
0.925377011299133;0.3817999958992
0.523758888244629;0.698910236358643
0.611372232437134;0.332400739192963
0.730009257793427;0.415893912315369
0.658693492412567;0.935945749282837
0.477949023246765;0.814897358417511
0.32343128323555;0.411692798137665
0.421311765909195;-0.0395393706858158
0.818648636341095;0.447558104991913
0.00374647229909897;0.533287346363068
0.923980593681335;0.654876470565796
0.617652833461761;0.902275323867798
0.465614765882492;0.492776155471802
0.45361003279686;0.574842572212219
0.509514927864075;0.17643041908741
0.462901502847672;0.570797264575958
0.654589593410492;0.048180103302002
0.553342282772064;0.65034681558609
0.566917836666107;0.621513605117798
0.548956155776978;0.771514415740967
0.252430021762848;0.537224650382996
0.674293160438538;0.162975922226906
0.640176117420197;0.512111604213715
1.30724728107452;0.659022808074951
0.95460045337677;0.551688313484192
0.43793112039566;0.715898036956787
0.951380848884583;0.943343758583069
0.88128399848938;0.70298820734024
0.418922126293182;0.757049739360809
0.598970413208008;0.528837203979492
0.78580915927887;0.542927861213684
0.42954432964325;0.438806146383286
0.707807242870331;0.588019013404846
0.803385674953461;0.746344149112701
1.25618982315063;0.644746422767639
0.899592995643616;0.897848188877106
0.856636106967926;0.0785036832094193
0.701992452144623;0.670965492725372
0.723623394966125;0.844434678554535
0.686331987380981;0.294461488723755
0.0978331938385963;1.02747905254364
0.740853309631348;0.357470571994781
0.509013235569;0.447133272886276
0.3905328810215;0.754001498222351
0.404286473989487;0.783726751804352
0.789471864700317;0.619278609752655
1.15249311923981;0.593943357467651
0.125944584608078;0.214660465717316
0.0274893436580896;0.558269858360291
0.902098178863525;0.436782628297806
0.536624312400818;0.751892805099487
0.472432464361191;0.635560929775238
0.038369745016098;1.04727435112
0.013384566642344;0.766280293464661
0.358824670314789;0.388511747121811
0.816272735595703;0.361299157142639
0.205996572971344;0.437088966369629
0.325279176235199;0.566318511962891
1.05647420883179;0.571574330329895
0.617083787918091;0.565636217594147
0.544477045536041;0.516080379486084
0.613116443157196;0.400056481361389
0.509857714176178;0.666151463985443
0.478953003883362;0.639095187187195
0.910669445991516;0.0514770597219467
0.511572957038879;0.246442243456841
0.605246424674988;0.263392299413681
0.826280832290649;1.02741885185242
0.503837585449219;0.342427581548691
0.790481984615326;0.543587386608124
0.320352613925934;0.59720116853714
0.366360574960709;0.674341797828674
1.10941684246063;0.594620943069458
0.264397323131561;0.732451379299164
0.643896460533142;0.451194286346436
0.542267262935638;1.08752131462097
0.807534456253052;0.990597486495972
0.730098366737366;0.352816790342331
0.170221254229546;0.650884866714478
0.504638075828552;0.938797473907471
0.497160822153091;0.759329080581665
0.771540224552155;0.0942113846540451
0.580973207950592;0.767111837863922
0.400731563568115;0.93091744184494
1.08240866661072;0.325641930103302
0.111025467514992;0.298588424921036
0.363152384757996;0.5014289021492
0.641577422618866;1.42914175987244
0.879130959510803;1.01647019386292
0.662697553634644;0.139170750975609
0.649492800235748;0.369734346866608
0.580718040466309;0.468226253986359
0.899080514907837;0.483368963003159
0.834485709667206;0.277927428483963
0.485890358686447;0.170629620552063
0.412288039922714;0.16214719414711
0.490078032016754;0.819725751876831
0.446899265050888;0.633735418319702
0.990884006023407;0.0681265592575073
0.440427482128143;0.853073835372925
0.91907262802124;0.392037004232407
0.45521080493927;0.247903659939766
0.566882073879242;0.513226985931396
0.485610336065292;0.91601175069809
0.671388506889343;0.656366467475891
0.353402346372604;1.07469069957733
0.745402336120605;0.521336793899536
0.798479735851288;0.539081156253815
0.353759318590164;0.835866570472717
0.503014028072357;0.899679660797119
0.972568929195404;0.409359574317932
0.380296647548676;0.490259826183319
0.371688723564148;0.840713620185852
1.14684879779816;0.351278036832809
0.407561957836151;0.555289387702942
0.527688264846802;0.479379773139954
0.945412695407867;0.538446426391602
0.290175646543503;0.515701711177826
0.91485595703125;0.246804684400558
1.06832826137543;0.614655673503876
0.716373860836029;0.526054918766022
0.554401397705078;0.362128376960754
0.589158773422241;0.438131213188171
0.467094630002975;0.726883888244629
0.683430433273315;0.249690309166908
0.281362920999527;0.979714453220367
0.778219103813171;0.277758181095123
0.60947197675705;-0.00464894808828831
0.78298819065094;0.571014404296875
0.673203110694885;0.157186537981033
0.274590015411377;0.565442025661469
0.235408440232277;0.861048996448517
1.01980471611023;0.0974049866199493
0.4393669962883;0.429763287305832
0.427474230527878;-0.0288787633180618
-0.00743767479434609;0.94709575176239
0.396041959524155;0.871257424354553
0.554412245750427;0.465217918157578
0.68818199634552;0.497554272413254
0.540399432182312;0.365053087472916
0.896457612514496;0.873837292194366
0.817951619625092;0.635786354541779
0.167333647608757;0.381311357021332
0.612943112850189;1.09593403339386
0.955667614936829;0.470523625612259
0.751696765422821;1.08789670467377
0.468562662601471;0.901902318000793
0.749480783939362;0.898091018199921
0.83607679605484;0.391954302787781
0.636681973934174;0.199790611863136
0.305934309959412;0.506503403186798
0.69453489780426;0.632217407226563
1.05030560493469;0.230447486042976
-0.117935255169868;0.307156294584274
0.680721282958984;0.468927890062332
0.665786862373352;0.476090937852859
0.693906843662262;0.32881087064743
0.693698883056641;0.45148628950119
0.763742089271545;0.785813748836517
0.361799538135529;0.879228234291077
0.626290202140808;0.351067841053009
0.769769668579102;0.98900431394577
0.290600836277008;0.614838242530823
0.808883130550385;0.297081589698792
0.660746574401855;0.608868718147278
0.154983669519424;0.40188604593277
0.883272290229797;0.947533905506134
0.032443642616272;0.267673760652542
0.841733932495117;0.540728509426117
0.772461473941803;0.905486404895782
0.576629161834717;0.730268895626068
0.574723422527313;0.596762478351593
0.489453107118607;0.834646344184875
0.267772257328033;0.0128468237817287
0.0142552182078362;0.508551359176636
0.283497393131256;0.647051274776459
0.862240612506866;0.594787538051605
0.512609243392944;0.239951014518738
0.768417119979858;0.673231482505798
0.849285900592804;0.567571997642517
0.442660868167877;0.95842444896698
0.892130792140961;0.335521399974823
0.364172339439392;0.638001799583435
0.575370788574219;0.178288042545319
0.596003830432892;0.460497617721558
1.05316627025604;0.303554892539978
0.663131237030029;0.494288980960846
0.979627251625061;0.597808241844177
0.536251723766327;0.366071164608002
0.11066909134388;0.340749353170395
0.451203584671021;0.439661800861359
0.729197084903717;0.779343068599701
0.346481114625931;0.64105749130249
0.912619948387146;0.477284729480743
0.505136609077454;0.763798713684082
1.05728423595428;0.57936030626297
0.757722973823547;0.700733304023743
0.347032278776169;0.439852952957153
0.774348616600037;0.919431984424591
-0.0789068639278412;0.213389247655869
0.540511846542358;0.637116611003876
0.54322075843811;0.556195259094238
0.776996672153473;0.574631750583649
0.342937350273132;0.571918725967407
0.572481453418732;0.66337788105011
0.609627544879913;0.607132315635681
0.780908942222595;0.66470205783844
0.508165717124939;0.901265442371368
0.673207342624664;0.423172652721405
0.680010974407196;0.483902096748352
0.600932955741882;0.38913431763649
0.612357676029205;0.694446206092834
0.558173000812531;0.446454852819443
0.520259320735931;0.908571660518646
0.750510215759277;0.669773280620575
0.886484563350677;0.489812910556793
0.607475996017456;0.764128744602203
0.817186653614044;0.688925564289093
0.649703860282898;0.520072460174561
0.60390305519104;0.794770359992981
0.541129767894745;0.922110676765442
0.351986169815063;0.207300528883934
-0.077175498008728;0.405409097671509
0.609623193740845;0.591613054275513
0.571091294288635;0.739283680915833
0.640091955661774;0.422875702381134
0.488727241754532;0.871977210044861
0.714432060718536;0.53331047296524
0.432470142841339;0.730356454849243
0.198173582553864;0.528870940208435
0.248075142502785;0.567472696304321
0.742593944072723;1.35715472698212
0.654970407485962;0.626192331314087
0.849893510341644;0.522781550884247
0.788201868534088;0.532047927379608
0.744917988777161;0.401833593845367
0.635897517204285;0.626930415630341
0.956948935985565;0.707625329494476
0.277928829193115;0.615934550762177
1.00725507736206;0.560090065002441
0.29639595746994;0.904656589031219
0.374486476182938;0.979538977146149
0.620999991893768;0.789424180984497
0.381851375102997;0.890764653682709
0.76318621635437;0.425144553184509
0.548014044761658;-0.108706101775169
0.582614183425903;0.091490812599659
0.609585821628571;0.590183019638062
0.597682297229767;0.326358705759048
0.253119796514511;0.64904510974884
0.700170278549194;0.614532887935638
0.530966579914093;0.744130373001099
1.15427792072296;0.244585171341896
0.558241665363312;0.838814973831177
0.458079963922501;0.330645769834518
0.80841988325119;0.318240106105804
0.528203845024109;0.603912234306335
0.547678887844086;0.210549309849739
0.464486718177795;0.668647587299347
0.913964509963989;0.655901253223419
0.335161000490189;0.7707599401474
0.692230701446533;0.679440140724182
0.240450456738472;0.446094900369644
0.511090040206909;0.0440907254815102
0.635581195354462;0.676966309547424
0.626868426799774;0.809281170368195
0.367323637008667;0.793459296226501
0.765847325325012;1.19063580036163
0.530396342277527;0.820256173610687
0.732281446456909;0.313483059406281
0.529092788696289;0.778564453125
1.19083797931671;0.934810280799866
0.75075101852417;0.17152863740921
0.350660145282745;0.756933748722076
0.793965816497803;0.514361143112183
0.538613855838776;1.00303018093109
0.89282488822937;0.48281991481781
0.738548338413239;0.194689705967903
0.977034986019135;0.421045482158661
0.959905922412872;0.715154707431793
0.525881469249725;0.414499312639236
0.588791906833649;0.801279187202454
0.652755856513977;0.879038512706757
0.931954801082611;0.697548449039459
0.868651747703552;0.274093627929688
0.327191829681396;0.476332634687424
0.792116940021515;0.699152231216431
0.654626071453094;0.574891686439514
0.885980784893036;0.334232091903687
0.417396724224091;0.934779942035675
0.711965143680573;0.846418738365173
0.806973934173584;1.27503955364227
0.645938396453857;0.746941447257996
0.791806578636169;0.763093411922455
0.767503440380096;0.597258925437927
0.688957035541534;-0.0747289732098579
0.209784284234047;0.857506334781647
0.758486151695251;0.791981220245361
0.539226055145264;0.558338761329651
0.682156622409821;1.05102205276489
0.514105379581451;0.437087386846542
0.387658149003983;0.562775194644928
0.51988685131073;0.371056497097015
0.986055731773376;0.557176530361176
0.249992728233337;1.41052806377411
0.881466329097748;0.536404430866241
0.432752966880798;0.759349286556244
0.714177489280701;0.731505632400513
0.905266106128693;0.363827735185623
0.476094394922256;0.662897229194641
0.125260412693024;0.527998685836792
0.666102945804596;0.692627489566803
1.29804635047913;1.01293230056763
0.523422300815582;0.743559062480927
0.478235989809036;0.434091091156006
1.04379594326019;0.247236639261246
1.25933742523193;0.657819271087646
0.410975277423859;0.553700506687164
0.484269589185715;-0.107586324214935
0.432411551475525;0.167664408683777
0.688905596733093;0.320169717073441
0.753116846084595;0.872074604034424
0.88594925403595;0.482741415500641
0.787398397922516;0.874789953231812
0.504698038101196;1.21598792076111
0.640317320823669;0.509770512580872
0.313885778188705;0.269477933645248
0.733240723609924;0.578640758991241
0.211707666516304;0.647767782211304
0.634584009647369;0.672670245170593
0.489457339048386;0.659720659255981
0.277963250875473;0.465883255004883
0.455570071935654;0.344689816236496
-0.0247399844229221;0.773329377174377
0.222285971045494;0.47771617770195
0.635339260101318;0.502135753631592
0.691420555114746;0.535670578479767
0.608520865440369;1.00750827789307
0.60186755657196;0.800083935260773
0.325506269931793;0.743071258068085
0.32688957452774;0.552853047847748
0.925577461719513;0.491379201412201
0.549915194511414;0.330895572900772
0.370660483837128;1.09783732891083
0.985202610492706;0.689710378646851
0.88688337802887;0.742947638034821
0.69284451007843;0.622423052787781
0.694030821323395;0.463408827781677
0.60727870464325;0.396193295717239
0.303152859210968;0.693935215473175
0.711223721504211;0.455964416265488
0.524110615253448;0.575659334659576
0.923863112926483;0.680804848670959
0.460249781608582;0.478120535612106
0.726651012897491;0.688631236553192
0.903176009654999;0.912448763847351
0.592170238494873;0.402768284082413
1.27082014083862;0.771884858608246
1.19169175624847;0.692791104316711
-0.00544229615479708;0.649178743362427
0.776500940322876;0.878010511398315
0.181908458471298;0.936480581760406
0.523110687732697;0.536509394645691
0.563373208045959;0.859390199184418
0.252329885959625;0.695244193077087
0.178908288478851;0.965985536575317
0.521497964859009;0.584120273590088
0.244249269366264;0.996659219264984
0.471733868122101;0.236076906323433
0.424430340528488;0.659162402153015
0.421598196029663;0.767726242542267
0.681414723396301;1.11523604393005
0.864882469177246;0.409823536872864
0.205262914299965;0.788601398468018
0.270941019058228;0.452396035194397
0.5317023396492;0.568139672279358
0.283658176660538;0.94563364982605
0.547685265541077;0.741968333721161
0.742886304855347;0.242960587143898
0.52786111831665;0.396004438400269
0.629239857196808;0.479455471038818
0.93137127161026;0.739731132984161
0.825144946575165;0.171478748321533
0.454199343919754;0.574214994907379
0.722789406776428;1.10503506660461
0.792521178722382;0.677154302597046
0.637303292751312;0.504180192947388
0.45610585808754;0.933508098125458
0.632515013217926;0.393948495388031
0.903434336185455;0.729200899600983
0.843029797077179;0.828047573566437
0.539177358150482;0.677338778972626
0.45756995677948;0.819139361381531
0.381031066179276;0.774859189987183
0.512021780014038;0.592274248600006
0.90956312417984;0.614760935306549
1.03456056118011;0.491246938705444
0.381927818059921;0.428265333175659
0.643644988536835;0.303908973932266
1.35955631732941;0.252564191818237
0.445327877998352;1.11986827850342
-0.0449483580887318;0.767248749732971
0.341515898704529;0.925617218017578
0.844091057777405;0.86966598033905
0.803315460681915;0.563757538795471
0.804850399494171;0.389253258705139
0.00731280539184809;0.510350704193115
0.343122929334641;0.463290125131607
0.636913120746613;0.934573769569397
0.628542959690094;0.726216018199921
0.441345423460007;0.199859097599983
0.364619880914688;0.558798491954803
0.512264251708984;0.786990642547607
0.348593443632126;0.100715585052967
0.0166358835995197;0.307735621929169
0.58396327495575;0.491021186113358
0.895478308200836;0.570892155170441
-0.167194962501526;0.492906898260117
0.370048344135284;0.61616975069046
0.816949665546417;0.277279615402222
0.583129465579987;0.263736844062805
0.749638080596924;0.539131283760071
0.606905877590179;0.439021795988083
0.965813994407654;0.541154384613037
0.322509378194809;0.214256584644318
0.344661116600037;0.667806088924408
0.522613763809204;0.631577849388123
0.603374242782593;0.727837741374969
0.946923494338989;0.510978102684021
0.0378626249730587;0.243834286928177
0.665830314159393;0.592062592506409
0.648893415927887;0.614603221416473
0.143660724163055;0.997535169124603
0.593846261501312;0.76419997215271
0.336337774991989;0.388018280267715
0.545332789421082;0.303959637880325
0.996264815330505;1.01643931865692
0.593969702720642;0.580262362957001
0.320634752511978;0.425869673490524
0.497742801904678;0.322864919900894
0.167298808693886;0.29563444852829
0.4991075694561;0.39728170633316
0.22819995880127;0.353271126747131
0.60494476556778;0.701473593711853
0.803233087062836;1.12394022941589
0.704519808292389;0.727830529212952
1.09462881088257;0.336058884859085
1.07098257541656;0.94433730840683
1.00976204872131;0.851529061794281
0.762741208076477;0.584863841533661
0.49891197681427;0.424329042434692
0.506684958934784;0.837422013282776
0.851101100444794;0.209104999899864
-0.0441672056913376;1.17220103740692
1.22227013111115;0.558453142642975
0.782902598381042;0.911296188831329
0.342546075582504;0.760575652122498
0.687342762947083;0.645798444747925
0.39098060131073;0.550398945808411
0.131931185722351;0.312574088573456
0.654185712337494;0.236129716038704
0.510290384292603;0.645383834838867
0.814241707324982;0.261508673429489
0.307810753583908;0.574826300144196
0.852888405323029;0.947207748889923
0.750724971294403;0.55119526386261
0.68294084072113;0.395530760288239
0.287326693534851;0.680417358875275
0.543623089790344;0.79598194360733
0.577802538871765;0.470628619194031
0.780412018299103;0.866775512695313
0.441608160734177;0.540196299552917
0.877680003643036;0.509971261024475
0.585226356983185;0.262825906276703
0.775907397270203;0.549937427043915
0.833988010883331;0.906337916851044
0.573170900344849;0.570621371269226
0.735074818134308;0.410586953163147
0.725659251213074;0.608564794063568
0.504215657711029;0.590238690376282
0.264141410589218;0.28920903801918
0.57518196105957;0.616088390350342
0.421414017677307;0.53934919834137
0.656185865402222;0.445735991001129
0.438329190015793;0.242503941059113
0.83286589384079;0.739014089107513
0.441120207309723;0.825542747974396
0.425757706165314;1.10546362400055
0.541794538497925;0.58975213766098
0.411510109901428;0.554629325866699
1.08318793773651;0.57852578163147
0.610726237297058;0.499504655599594
0.521950662136078;1.00651156902313
0.543621778488159;0.732056736946106
0.572429537773132;0.661117017269135
0.680863618850708;0.298506796360016
0.0996930450201035;0.772180318832397
0.61618959903717;0.253787070512772
0.84678328037262;0.641369223594666
0.710342705249786;0.382679909467697
1.15485417842865;0.590361058712006
0.536321818828583;0.351115763187408
0.598109781742096;0.724597096443176
0.287450045347214;0.153986588120461
0.415047198534012;0.0272223297506571
0.757426798343658;0.515498876571655
0.540904819965363;0.495991200208664
0.525687873363495;1.13234388828278
0.920016765594482;0.63325172662735
0.540841102600098;0.60338830947876
0.432496309280396;0.491087704896927
0.134612545371056;0.414936721324921
0.566026329994202;0.457179605960846
0.745287716388702;0.265893936157227
0.706634521484375;0.505099833011627
0.990608215332031;0.604075789451599
0.734308481216431;0.634841918945313
0.340844452381134;0.489047348499298
0.632976055145264;0.151415780186653
0.317497849464417;0.623405873775482
0.669187605381012;0.180111601948738
0.9429612159729;0.401123225688934
0.270783126354218;0.889770448207855
0.359335392713547;0.954032599925995
0.520033121109009;1.01908481121063
-0.155492082238197;0.184150770306587
0.34685429930687;0.738307774066925
0.614810883998871;0.590764999389648
0.478496640920639;0.57092022895813
0.938921272754669;0.537189424037933
0.87210750579834;0.673090219497681
0.755377471446991;0.731055736541748
0.304919093847275;0.775924324989319
0.374797642230988;0.496138900518417
0.1081253439188;0.801541447639465
0.952986896038055;0.492768883705139
0.299831241369247;0.309819549322128
0.488651484251022;0.801211178302765
0.496808409690857;0.342955112457275
0.4742691218853;0.393817067146301
0.916320204734802;0.498262763023376
0.381630480289459;1.00742530822754
0.755955934524536;0.186696618795395
0.417060077190399;0.559332966804504
0.191078618168831;0.701109230518341
0.107052773237228;1.0213086605072
0.554858386516571;0.68429958820343
0.693136513233185;0.39615124464035
0.823940932750702;0.29370442032814
0.834834098815918;0.957800686359406
0.66562694311142;0.586186051368713
0.509267389774323;0.738301813602448
0.52743124961853;0.326755911111832
0.754363834857941;0.697361350059509
0.69173800945282;0.699133396148682
0.630437850952148;0.27833816409111
0.707268416881561;0.313410758972168
0.478788524866104;0.577649891376495
0.83482700586319;0.0466875731945038
1.22246444225311;0.0567179583013058
-0.0044145081192255;0.893169581890106
0.436880052089691;0.313016653060913
0.711159348487854;0.931216835975647
0.634973049163818;0.38805302977562
0.588647603988647;0.011377383954823
0.908941864967346;0.411697030067444
0.382668823003769;0.282179445028305
0.647896885871887;0.991832852363586
0.77090859413147;0.581951558589935
0.473505437374115;0.919757962226868
0.327072471380234;0.377074062824249
0.890064299106598;0.928299784660339
0.748948991298676;0.751281321048737
0.527499675750732;0.240793347358704
0.627898335456848;1.27827286720276
0.361519068479538;0.867984116077423
0.139123439788818;0.42572882771492
0.520787715911865;0.921008884906769
0.289502561092377;0.665622055530548
0.556056439876556;0.521057546138763
0.400573581457138;0.91598641872406
0.72772604227066;0.0454665534198284
0.16487193107605;0.301610291004181
-0.229666486382484;0.623743653297424
0.0917575880885124;0.74919855594635
0.678349912166595;0.720540285110474
0.730937480926514;0.199914172291756
0.291272848844528;0.631183564662933
0.300497353076935;0.79627513885498
0.493783593177795;0.509977161884308
0.850058495998383;0.615580379962921
0.606893301010132;0.642764449119568
0.484218150377274;0.654587745666504
0.373226791620255;0.809742629528046
0.605767011642456;0.7140953540802
0.810718238353729;0.27570629119873
0.970289707183838;0.329084485769272
0.555713772773743;0.964484632015228
0.84271514415741;0.961367011070251
0.424223154783249;0.826048195362091
0.308076024055481;0.692832946777344
0.787647247314453;0.65110045671463
0.795578479766846;0.984097301959991
0.586695730686188;0.297973185777664
0.517476379871368;0.587290406227112
0.577057182788849;0.63184130191803
0.952809512615204;0.824424803256989
0.587149858474731;0.929634273052216
0.574953138828278;0.353149145841599
0.337635070085526;0.791038811206818
0.793148696422577;0.44036528468132
1.03917932510376;0.549345076084137
0.667681276798248;0.496720612049103
0.527069568634033;0.781444311141968
0.453480690717697;0.0612257458269596
0.165597960352898;0.62146657705307
0.659197509288788;0.887424170970917
0.414262801408768;0.465581089258194
0.362006425857544;0.390274167060852
0.730392038822174;0.934880018234253
0.166836097836494;0.478260487318039
0.323819845914841;0.46026211977005
0.780363857746124;0.561338782310486
0.484874844551086;0.281876921653748
0.592789590358734;0.527620673179626
0.260740965604782;0.0445967391133308
0.630576014518738;0.696299254894257
0.632046580314636;0.627404391765594
1.03806126117706;0.172407180070877
0.950834929943085;0.0541252419352531
0.871257841587067;1.22350764274597
0.957310497760773;0.21664397418499
0.481720805168152;0.726204335689545
0.467319279909134;0.652175426483154
0.547377586364746;0.740894377231598
0.704679608345032;0.727982699871063
0.982003331184387;0.938750565052032
0.93927001953125;0.936048150062561
0.689303457736969;0.564544916152954
0.405608415603638;0.781329870223999
0.460115313529968;1.14932894706726
0.0870699435472488;0.802908897399902
0.781520009040833;0.595816850662231
0.583040535449982;0.409800380468369
1.17730593681335;0.22100193798542
0.272824972867966;0.860633730888367
0.187397286295891;0.442860960960388
0.0757704526185989;0.675689160823822
0.825023233890533;1.13220500946045
0.86061829328537;0.425503462553024
1.00780463218689;0.823381781578064
0.93988561630249;0.783315241336823
1.24831676483154;0.894041836261749
0.680883228778839;0.504874408245087
0.692360699176788;0.416061252355576
0.685876488685608;0.92856240272522
0.588918507099152;0.223736524581909
0.324521899223328;0.735123634338379
0.316965579986572;0.809588313102722
0.349919348955154;0.141320317983627
0.665149092674255;0.352218955755234
1.02264332771301;0.506083905696869
0.744608640670776;0.0677779912948608
0.868999481201172;0.589251279830933
0.538766145706177;0.517681300640106
0.584504783153534;0.829317390918732
0.78805673122406;0.553291440010071
0.751782476902008;0.74229484796524
0.501526415348053;0.406423032283783
0.190224081277847;0.880722343921661
0.158966436982155;0.345789432525635
0.33600240945816;0.712661862373352
0.41120582818985;0.711591362953186
0.806303799152374;0.830087125301361
0.654308557510376;0.92982691526413
0.640489339828491;0.466735571622849
0.997337877750397;0.356010943651199
0.549649715423584;0.41002094745636
0.759358704090118;0.810210764408112
0.552947044372559;0.552894115447998
0.822636961936951;0.407279312610626
0.996721029281616;0.597220897674561
0.880873203277588;0.494945645332336
0.555861949920654;0.868024945259094
0.275162607431412;0.74351578950882
0.605095207691193;0.594547629356384
0.45377516746521;0.750630974769592
0.943897902965546;0.00789006892591715
0.716913461685181;0.340339094400406
0.599552273750305;0.404197663068771
0.642993092536926;0.198807045817375
0.50395530462265;0.91053181886673
0.893070459365845;0.5103639960289
0.795933783054352;0.79900074005127
0.630808413028717;0.834297001361847
0.445541977882385;-0.0211343020200729
0.123340219259262;0.980217278003693
0.804470181465149;0.741734623908997
0.413250923156738;0.311785012483597
0.532627284526825;0.953390419483185
0.155646964907646;0.697004973888397
0.449705481529236;0.68682473897934
0.420993745326996;0.515282511711121
0.421332091093063;0.821090936660767
0.71929395198822;0.607034742832184
0.762726843357086;0.542844176292419
0.356400012969971;1.05887174606323
0.567156910896301;0.363678872585297
0.449292987585068;0.321925133466721
0.150169223546982;0.633007764816284
0.682788968086243;0.31856369972229
0.704364895820618;0.207645043730736
0.576495110988617;0.316099405288696
0.63892126083374;0.528124392032623
0.647331953048706;0.74521803855896
0.631939291954041;0.717397332191467
1.2482031583786;0.651925802230835
0.732637345790863;0.583624124526978
0.761438131332397;0.688574373722076
0.721467137336731;0.313058376312256
0.767577290534973;0.930041372776031
0.654128789901733;0.865694642066956
0.701595962047577;0.330571591854095
0.54418420791626;1.00869715213776
0.992601037025452;0.469281286001205
0.511823952198029;1.07455778121948
0.931741774082184;1.09460413455963
-0.0607955232262611;0.624317824840546
0.520817220211029;0.750772178173065
0.583143293857574;1.12118208408356
0.457792401313782;1.07637119293213
0.22234782576561;0.597523212432861
0.195596903562546;1.04362666606903
0.20330086350441;-0.0846264064311981
0.300114631652832;0.501711130142212
0.166760072112083;0.724035084247589
0.513213813304901;0.690275132656097
0.446146458387375;0.435987740755081
0.654509544372559;0.412345558404922
0.526715457439423;0.806327104568481
0.662717640399933;0.423025488853455
-0.0790904685854912;0.0875370427966118
0.551735877990723;0.413698226213455
1.06697916984558;0.569804549217224
0.834487438201904;0.371541053056717
0.449692875146866;0.294126987457275
0.737453937530518;0.723275899887085
0.872649908065796;0.250362664461136
0.573472797870636;0.749362230300903
0.472026735544205;0.935824573040009
1.01907277107239;-0.163808241486549
-0.123037189245224;0.476506292819977
0.49299618601799;0.128421291708946
0.997199833393097;0.713499784469604
0.443858593702316;0.292513191699982
0.714033842086792;0.467545539140701
1.04220592975616;0.696987390518188
-0.0898425430059433;0.475346505641937
0.485807359218597;0.530193090438843
0.576050817966461;0.332097977399826
0.630065083503723;0.802153706550598
0.537268340587616;0.747466027736664
0.933786511421204;0.970112800598145
0.678726673126221;0.745417416095734
0.419525146484375;0.905126333236694
0.970547497272491;0.591835260391235
0.579788148403168;0.294911503791809
1.00948464870453;0.83603036403656
-0.124513268470764;0.592151165008545
0.70287162065506;1.06467509269714
1.03600835800171;0.488528162240982
0.553052425384521;0.515813112258911
0.734041392803192;0.516729831695557
0.317461848258972;0.291345149278641
0.988024294376373;0.301131725311279
0.428878962993622;0.940633952617645
0.673052787780762;0.353104829788208
0.391161173582077;0.73490035533905
0.704416632652283;0.586706459522247
0.676085889339447;0.458873838186264
0.817936360836029;-0.191764563322067
0.856232047080994;0.80869734287262
0.343978404998779;0.813384175300598
0.0579354017972946;-0.202392563223839
0.392814189195633;0.650925040245056
0.463249951601028;1.05694437026978
0.58083963394165;0.532703161239624
0.62888377904892;0.474965214729309
0.679767310619354;0.522423326969147
0.670738697052002;0.588777184486389
0.13834872841835;0.438855975866318
0.435957580804825;0.716767072677612
0.767337262630463;0.610574722290039
0.583107888698578;1.0262895822525
0.689222991466522;0.574885725975037
0.773189127445221;0.903826355934143
0.012776255607605;0.508355736732483
1.07584691047668;0.465104937553406
0.739121377468109;-0.0651465505361557
0.561385750770569;0.25403293967247
0.386668026447296;0.818993866443634
0.663447141647339;0.350548893213272
0.49967423081398;0.605082333087921
0.587578892707825;0.395660758018494
1.12718939781189;0.45566326379776
0.832824766635895;0.588729918003082
0.327343106269836;0.40331694483757
0.562475860118866;0.99226576089859
0.346656918525696;0.485252618789673
0.369084507226944;0.342890590429306
0.503028392791748;0.731368780136108
0.553836166858673;0.679591417312622
0.628541171550751;0.497007220983505
0.467045336961746;0.546468436717987
0.44630166888237;0.732036471366882
0.130707830190659;0.869777858257294
0.864561319351196;0.767613887786865
0.621974527835846;0.871534109115601
0.827206909656525;0.3774034678936
0.549311995506287;0.484720557928085
0.613305747509003;0.664927423000336
0.603906154632568;0.80008465051651
0.863961517810822;0.584722936153412
1.16464495658875;-0.0325973071157932
0.707177758216858;0.600701689720154
0.580735385417938;0.967062473297119
0.602176189422607;0.113342255353928
0.34910774230957;1.24799311161041
0.928268253803253;0.399679124355316
0.644198715686798;0.872021675109863
0.760050714015961;0.468748569488525
1.04646801948547;0.799389719963074
1.2622218132019;0.986815929412842
0.718416035175323;-0.0774744376540184
1.13401341438293;0.3251953125
0.679015398025513;0.906102895736694
0.925207555294037;0.523034155368805
0.635455548763275;0.787610232830048
0.624325454235077;0.470090538263321
0.553808689117432;0.420488744974136
0.560939133167267;0.432729870080948
0.525599420070648;0.466662287712097
0.383440047502518;0.497059226036072
1.02239227294922;0.578346133232117
0.647072374820709;0.549806535243988
0.483842611312866;0.641220331192017
0.22183158993721;0.103140607476234
0.292810291051865;0.53540164232254
0.263814985752106;0.71267157793045
0.522149801254272;0.691970705986023
1.07186591625214;0.256633669137955
0.893524050712585;0.811061143875122
0.590003252029419;0.361183285713196
0.280676692724228;0.816986083984375
0.395072221755981;0.221018150448799
0.409519016742706;0.496777206659317
1.01498115062714;0.670192837715149
0.353188812732697;0.358120143413544
0.551946759223938;0.750296592712402
0.795947253704071;0.459339410066605
0.577520668506622;1.07500636577606
0.717377364635468;0.726072907447815
1.06957614421844;0.549890041351318
0.444269955158234;0.125446438789368
0.538492143154144;1.10297226905823
0.658561527729034;0.749023675918579
0.504402577877045;0.772738397121429
0.276139199733734;0.415543794631958
0.663937449455261;0.696332931518555
0.644722402095795;1.09658753871918
0.663435995578766;0.386558502912521
0.866496860980988;0.44525471329689
1.27700567245483;0.266162812709808
0.75202351808548;0.473079860210419
0.751863896846771;0.704153060913086
0.711296081542969;0.798603117465973
0.339002043008804;0.331909269094467
0.433001726865768;0.833034932613373
0.268654644489288;0.468120604753494
1.03630757331848;0.619294226169586
0.486377477645874;0.809333324432373
0.689311325550079;0.932173728942871
0.557064533233643;0.806506216526031
0.564108848571777;1.06402838230133
0.543333053588867;-0.258140325546265
0.338697701692581;0.4456966817379
0.516752183437347;0.980906188488007
0.270001888275146;0.786554098129272
0.372726649045944;0.709253132343292
0.2830810546875;0.537620007991791
0.548282980918884;0.858209729194641
0.603202044963837;0.852788150310516
0.808932423591614;0.359736502170563
0.936654627323151;0.631018102169037
0.524794399738312;0.834102749824524
0.537019193172455;0.307253330945969
0.545240700244904;0.747319936752319
0.476962298154831;0.103601865470409
0.393671691417694;1.23051714897156
0.171760380268097;1.04492735862732
0.850408673286438;0.798666596412659
0.964534759521484;0.213801711797714
1.38446998596191;0.628917574882507
0.816290736198425;0.61838287115097
0.821206986904144;0.27252334356308
1.05005717277527;0.701256155967712
0.706840991973877;0.691872596740723
0.822959661483765;0.415995836257935
0.907665371894836;0.275314390659332
0.574449598789215;0.478188991546631
0.857382357120514;0.59067291021347
0.0070929229259491;0.908309638500214
0.851060152053833;0.896589756011963
0.577308058738708;1.00109899044037
0.83551162481308;0.746348977088928
0.91399097442627;0.576679646968842
0.681149303913116;0.404399156570435
0.236349329352379;0.257474809885025
0.563720762729645;0.586535632610321
0.371890187263489;0.231142193078995
0.600939989089966;0.735299229621887
0.396389991044998;0.376320719718933
0.869810819625854;0.780300736427307
0.965362250804901;0.519226551055908
0.819667398929596;0.691694557666779
0.834673523902893;0.173373326659203
0.805322408676147;0.936230659484863
0.656740486621857;0.528715372085571
0.989964365959167;0.301809281110764
0.520784556865692;0.0825677514076233
0.703000903129578;0.568904161453247
0.489880621433258;0.542183876037598
0.278957039117813;0.887930929660797
0.343182414770126;0.308896601200104
0.623616755008698;0.531789660453796
0.449695229530334;0.980870842933655
0.865019381046295;0.725774645805359
0.230478420853615;0.197362259030342
0.930998802185059;0.134312212467194
0.418962031602859;0.893050372600555
0.862009763717651;0.820894241333008
0.653317034244537;0.716972589492798
0.285724461078644;-0.227477416396141
0.751426935195923;0.0178948920220137
0.160781607031822;1.10526716709137
0.857589185237885;0.28219136595726
0.506192624568939;0.429106771945953
0.64289665222168;0.710467875003815
0.602818965911865;0.0689597874879837
0.476658791303635;0.625333428382874
0.724049687385559;0.649922072887421
0.410050809383392;0.283292353153229
0.791420936584473;0.56652158498764
0.197697713971138;0.495970964431763
0.510419845581055;0.385777413845062
1.01784241199493;0.620672166347504
0.877406775951385;0.253758490085602
0.4642593562603;0.374022126197815
0.838241279125214;0.525602221488953
0.617504298686981;0.437258720397949
0.355110585689545;0.968883752822876
0.690741121768951;0.583002150058746
0.419771790504456;0.811926126480103
0.632474601268768;0.657451093196869
0.184858709573746;0.62762987613678
0.33573591709137;0.597194254398346
0.758573114871979;0.806267380714417
0.693843960762024;0.888351082801819
0.700051367282867;0.500780642032623
0.6673583984375;0.667364358901978
0.568958878517151;0.439808756113052
0.722279787063599;0.486722975969315
1.39032542705536;0.999626040458679
0.323224037885666;0.493587970733643
0.762627065181732;0.410647690296173
0.927126824855804;0.289019227027893
0.184584572911263;1.0228853225708
0.705097913742065;0.579728007316589
0.425392687320709;0.338476657867432
0.735872328281403;0.800474166870117
0.503007531166077;0.518116891384125
0.0924868956208229;-0.0104280039668083
0.550412356853485;0.487619817256927
0.43170154094696;0.798704385757446
0.145387187600136;0.701989948749542
0.556366443634033;0.395962715148926
0.876041233539581;0.590530276298523
0.525800287723541;0.470348358154297
0.899529218673706;0.687903106212616
0.399095058441162;0.51846718788147
0.429621428251266;0.646908283233643
0.0151070430874825;0.674552381038666
0.456713229417801;0.629482388496399
0.614749670028687;0.766361773014069
0.5863898396492;0.612552165985107
0.821662545204163;0.683365345001221
1.00347054004669;0.426614135503769
0.476581573486328;0.869366765022278
0.946036636829376;0.340312540531158
0.600199639797211;0.926465809345245
0.824324131011963;0.533211827278137
-0.11501482129097;0.580373287200928
0.592716217041016;0.531616508960724
0.49833208322525;0.97182422876358
0.463847726583481;0.582269906997681
0.833436667919159;-0.142926380038261
0.881616413593292;0.216420277953148
0.317520678043365;0.53085595369339
0.574775516986847;0.26079735159874
0.562576293945313;0.530800342559814
0.239764779806137;0.834258019924164
0.507628440856934;0.812749683856964
0.378022134304047;0.45890611410141
0.241258382797241;-0.206999763846397
0.757482826709747;0.484734505414963
0.667901694774628;0.465023666620255
0.911691069602966;0.289313137531281
-0.0382991880178452;1.34866309165955
0.486169934272766;0.702674031257629
0.457549929618835;0.83919358253479
0.845255315303802;0.480701714754105
0.127032145857811;0.637279570102692
0.234718292951584;0.651340186595917
0.0387464873492718;0.578015923500061
0.827001631259918;0.603462219238281
0.352030664682388;0.627851366996765
0.435029178857803;0.939593136310577
0.545283615589142;0.611215889453888
0.479369908571243;0.457415729761124
0.357712596654892;0.486397057771683
0.449130892753601;0.446290701627731
0.514176070690155;0.712010443210602
0.292425185441971;0.141733095049858
1.09898316860199;0.509240627288818
0.452122032642365;0.669195175170898
0.878335297107697;0.573991417884827
0.350436061620712;0.389785498380661
0.221903756260872;0.72419673204422
0.38412469625473;0.505089223384857
0.671047449111938;0.429258793592453
0.432017385959625;-0.0387647114694118
0.535299718379974;0.205632150173187
0.782319307327271;0.72910863161087
0.430957973003387;0.904602408409119
0.666488289833069;0.397829234600067
0.55450713634491;0.93536114692688
0.580492615699768;0.838733673095703
0.698310196399689;0.649172127246857
0.3631751537323;0.380812853574753
0.484071433544159;0.549444317817688
0.787436664104462;0.869788706302643
0.682870328426361;0.614342331886292
0.764301657676697;0.409776210784912
0.195280849933624;0.731874525547028
1.01796019077301;0.734852015972137
0.646429717540741;0.376584202051163
0.637992739677429;0.434433847665787
0.826659977436066;0.957710564136505
0.891638040542603;0.123322755098343
0.728664219379425;0.163231641054153
0.54909336566925;0.460299015045166
0.312263906002045;0.737572371959686
0.697491824626923;0.80707186460495
0.490816444158554;0.604938149452209
0.610147655010223;0.630936503410339
0.977898478507996;0.780735731124878
0.546812295913696;0.742973685264587
0.759557604789734;0.539568722248077
0.704627871513367;0.561310172080994
0.177130326628685;0.886471450328827
0.243666142225266;0.556436419487
0.687206268310547;0.544184505939484
0.778871655464172;0.593693971633911
0.299058854579926;0.935760259628296
0.891757488250732;0.453253865242004
0.348347961902618;0.738099813461304
0.645413875579834;0.679038465023041
0.326008170843124;1.0129302740097
0.594767332077026;0.394192278385162
0.436187088489532;0.714613318443298
0.334294229745865;0.792923152446747
0.753260850906372;0.852944433689117
0.340712010860443;0.898370146751404
0.881348490715027;0.344609439373016
-0.289262175559998;0.767493307590485
1.06013417243958;0.518471539020538
1.02848267555237;0.57715916633606
0.746429443359375;0.463815331459045
0.933039963245392;0.827883541584015
0.645568430423737;0.637108564376831
0.263647615909576;0.303969860076904
0.334937870502472;0.799846410751343
0.357057511806488;0.018774475902319
0.901628196239471;0.829474210739136
0.270728498697281;0.65624463558197
0.176604062318802;0.514522790908813
0.732430040836334;0.830042600631714
0.796814739704132;0.73697155714035
0.959166169166565;0.776548802852631
0.218716740608215;0.774067282676697
0.605116605758667;0.295442879199982
1.45538735389709;0.353176802396774
0.316293060779572;0.305976122617722
0.599332273006439;0.291275948286057
0.685927867889404;0.591841340065002
0.746677994728088;0.704442501068115
0.683570504188538;0.896075546741486
0.71599555015564;0.234234839677811
0.363865315914154;0.774363934993744
0.320609152317047;0.598740875720978
1.10719406604767;0.458816736936569
0.910326898097992;0.784092962741852
0.287351340055466;0.868131279945374
1.17644453048706;0.654104053974152
0.694062113761902;0.847810029983521
0.71936446428299;0.694404244422913
1.0246250629425;0.508859694004059
0.281080216169357;0.490169197320938
0.693390250205994;0.780650198459625
0.862946510314941;1.08412110805511
0.666157066822052;0.609840154647827
0.636954069137573;0.830988645553589
0.440806806087494;0.936266899108887
0.810219347476959;0.317755132913589
0.454008013010025;0.376769453287125
0.633519768714905;0.830642580986023
0.55887895822525;0.720808684825897
0.361626505851746;0.496868222951889
0.832217693328857;0.723400115966797
0.269058912992477;0.907934427261353
0.698222160339355;0.940356254577637
0.574927866458893;0.830798745155334
0.571229815483093;0.263619989156723
0.765287280082703;0.360073566436768
0.395154118537903;-0.0291223619133234
0.357663035392761;1.06223845481873
0.873691558837891;0.856590330600739
1.2269344329834;1.16698563098907
0.633050918579102;1.07226204872131
0.645820498466492;0.285735815763474
0.715348899364471;0.610051035881042
0.875999987125397;1.01887035369873
0.716179192066193;0.826205253601074
0.78160560131073;0.68214076757431
0.875889837741852;0.905036091804504
0.567332625389099;0.669360399246216
0.306682586669922;0.329570680856705
0.673631966114044;0.968290746212006
1.33939683437347;0.828458607196808
0.841165482997894;0.0908375307917595
0.842970669269562;0.354961395263672
0.454974830150604;0.655867516994476
0.13723823428154;0.881496429443359
0.399624347686768;0.303557455539703
0.701557397842407;0.305895537137985
0.404417186975479;0.63073205947876
0.383146584033966;0.242096811532974
0.995948374271393;0.0759650468826294
0.875548958778381;0.54646897315979
0.247522756457329;1.18013036251068
0.69887375831604;0.340378373861313
0.0728327035903931;0.569142043590546
0.593918740749359;0.275609612464905
0.404739111661911;0.653787136077881
0.357764929533005;0.581442177295685
0.462976455688477;0.279052168130875
1.16814959049225;0.243044450879097
0.50576639175415;0.325603872537613
0.766108632087708;0.516253232955933
0.325545012950897;0.901032865047455
0.729100167751312;0.355598956346512
0.474735587835312;0.763205051422119
0.983680784702301;0.538684189319611
0.35485565662384;0.492769122123718
0.521173357963562;0.625605583190918
0.00894826557487249;0.49397212266922
0.676058173179626;0.296565413475037
0.469789385795593;0.916497409343719
0.459107637405396;0.786783039569855
0.543100655078888;0.714972913265228
0.69457620382309;0.107585832476616
0.683564305305481;0.843143343925476
0.58769816160202;0.63778692483902
0.831539988517761;0.447834819555283
0.7693932056427;0.303032904863358
0.632112860679626;0.457489907741547
0.29045444726944;0.427241683006287
0.698723912239075;0.600400447845459
0.687366545200348;-0.141949862241745
0.307825952768326;0.497972428798676
0.211241230368614;0.798787474632263
0.509436309337616;0.518291771411896
0.767322421073914;0.728900015354156
0.815989792346954;0.789062261581421
0.595763862133026;0.213802725076675
0.482258170843124;0.695333361625671
0.689154744148254;0.474945783615112
0.591299951076508;0.167381271719933
0.491292953491211;0.225286424160004
0.89852911233902;0.975390374660492
0.471157401800156;0.510928750038147
0.483683168888092;0.364133417606354
0.463090121746063;1.15270447731018
0.732791662216187;0.366309434175491
0.416234165430069;0.0895363688468933
0.13912259042263;1.17675018310547
0.584596633911133;0.8895024061203
0.959970116615295;0.15637843310833
0.938227951526642;1.06653738021851
0.41911044716835;0.937822103500366
0.788930833339691;0.341123670339584
0.942818701267242;0.892336010932922
0.192643478512764;0.505471229553223
0.70493620634079;0.394495218992233
0.459153920412064;0.901597797870636
0.47594028711319;0.514501988887787
0.786203384399414;0.878686726093292
0.122248493134975;0.762397885322571
0.655773639678955;0.428427517414093
1.09767687320709;0.347107589244843
0.95514714717865;0.424696683883667
0.901212573051453;-0.067719578742981
0.943341255187988;0.755274474620819
1.00607264041901;0.601094961166382
0.720956206321716;0.756601870059967
0.653613328933716;0.722380936145782
0.375795543193817;-0.00402352213859558
0.96502286195755;0.464112222194672
0.252618283033371;0.441781342029572
0.219818100333214;0.623072743415833
0.369400322437286;0.621268570423126
0.499932259321213;0.995481908321381
0.506344854831696;0.801866590976715
0.58374959230423;0.286436408758163
0.746795058250427;0.596996545791626
0.343781322240829;0.786792159080505
0.659574449062347;0.709608852863312
0.685227572917938;0.158564731478691
0.501910746097565;0.242413401603699
0.561692357063293;0.537482976913452
1.12207412719727;0.518512010574341
0.787804543972015;0.505711376667023
0.560978651046753;0.627420127391815
0.540167212486267;0.469132423400879
0.373385488986969;0.782380521297455
0.747239887714386;0.8935307264328
0.109208784997463;0.800759077072144
0.290794759988785;0.0906689390540123
0.522699952125549;0.612787246704102
0.594808995723724;0.549584627151489
0.649516224861145;0.390274822711945
0.663415014743805;0.848041176795959
0.684395492076874;0.640263020992279
0.279120177030563;0.0438569188117981
0.909580886363983;1.05645823478699
0.261179327964783;0.337826877832413
0.539355576038361;0.218623995780945
0.868549883365631;0.8981973528862
0.698068976402283;0.537386178970337
0.694772005081177;0.596162438392639
0.420172542333603;0.452209115028381
0.395648181438446;0.715118288993835
0.698735356330872;0.839762210845947
1.02798819541931;0.948314666748047
0.283715218305588;0.222166359424591
0.566291689872742;0.800873816013336
0.690240383148193;0.723609089851379
0.202495321631432;0.790612280368805
0.319843888282776;0.288057416677475
0.592839598655701;0.625703573226929
0.530001938343048;0.785583078861237
0.633021175861359;0.885239362716675
0.831056714057922;0.902166247367859
0.665719926357269;0.866343259811401
0.921206653118134;0.398016422986984
0.522256970405579;0.383411735296249
0.279971152544022;0.189557373523712
0.325277328491211;0.891549408435822
0.460595220327377;0.496530175209045
0.821220338344574;0.572467684745789
0.415020257234573;0.570460557937622
0.702018737792969;0.856406092643738
0.570746183395386;0.743686199188232
0.330351173877716;0.523786306381226
0.657368421554565;0.56525444984436
0.310514539480209;0.556481897830963
1.014084815979;0.859292328357697
0.323716461658478;0.341733187437057
0.317179083824158;0.184850454330444
0.644803822040558;0.911012232303619
0.210019141435623;0.511930882930756
0.38867324590683;0.558081865310669
0.586826622486115;0.62257194519043
0.649338841438293;0.553648114204407
0.621217250823975;0.544039368629456
0.687358915805817;0.488201856613159
0.897929251194;0.633389174938202
1.02665174007416;0.215425133705139
0.671524941921234;0.584151804447174
0.64870810508728;0.445645570755005
0.490098565816879;0.177779614925385
0.182270899415016;0.498499572277069
0.588244259357452;0.139424622058868
0.47797217965126;0.931029558181763
0.236054599285126;0.551103234291077
0.561513960361481;0.329258173704147
0.296389520168304;0.50760406255722
0.837492644786835;0.843151807785034
0.601747512817383;0.477135747671127
0.246525302529335;0.341595470905304
0.39070600271225;0.670819640159607
0.717595994472504;0.682436048984528
0.497074216604233;0.870080828666687
0.118660971522331;0.662783682346344
0.776427149772644;0.431553483009338
0.493392825126648;0.396324157714844
1.09281313419342;0.950122237205505
0.489719778299332;0.475269913673401
0.925130009651184;1.14833283424377
0.522388815879822;0.502333879470825
0.511160135269165;0.532585084438324
0.906891763210297;1.03094947338104
0.934980630874634;0.3896564245224
0.942532241344452;0.739610910415649
0.553256928920746;0.261131048202515
0.413468867540359;1.20109283924103
0.30194753408432;-0.0159872230142355
0.579313218593597;-0.301030814647675
0.421393275260925;0.867345988750458
0.677415668964386;0.825229525566101
0.515955984592438;0.521311938762665
0.201993092894554;0.619051098823547
-0.343458622694016;0.180657595396042
0.339146226644516;0.882285833358765
0.407162040472031;0.815936088562012
0.268744021654129;0.779792249202728
0.510868430137634;0.503967344760895
0.970205545425415;1.07499098777771
0.573924899101257;0.72807252407074
0.788062870502472;1.02932858467102
0.253327250480652;0.511263608932495
0.422697484493256;0.577070772647858
0.0401394441723824;0.686038672924042
0.623712956905365;0.277857899665833
0.61786413192749;0.292427033185959
0.602308690547943;0.351394504308701
0.882039189338684;0.434209913015366
0.692650198936462;0.559025049209595
0.0989485681056976;0.501587271690369
0.685257732868195;0.668808579444885
0.577559292316437;0.29835432767868
0.86797171831131;0.511533498764038
0.424330085515976;0.830447196960449
0.762542009353638;0.4954953789711
0.620023667812347;0.724165201187134
0.244283705949783;0.413616329431534
0.628172814846039;0.636497437953949
0.334348380565643;0.180157512426376
0.622650146484375;0.92173045873642
0.699782013893127;0.58023589849472
0.674711108207703;0.624786078929901
0.673202633857727;0.346224993467331
1.06522262096405;0.717112064361572
0.805680513381958;0.954955160617828
0.412620931863785;0.761798083782196
0.667695462703705;0.149135634303093
0.478746503591537;1.02488529682159
1.03882944583893;0.422345370054245
1.14076566696167;0.385958135128021
0.632276475429535;0.374894320964813
0.973237991333008;0.349986404180527
0.679628252983093;0.900964021682739
0.169585287570953;1.1877076625824
0.934909880161285;0.0592026375234127
0.579171240329742;0.196191117167473
0.578023970127106;0.46315124630928
0.487961977720261;0.473190873861313
0.152839258313179;0.374771803617477
0.743597149848938;0.277412176132202
0.766746997833252;1.0838577747345
0.479382693767548;0.143995314836502
0.646996796131134;0.356929808855057
1.15953004360199;0.431877344846725
0.926024854183197;0.0400459319353104
-0.158397331833839;0.672873318195343
0.512295007705688;0.858042299747467
0.423273414373398;0.768077254295349
1.14605557918549;0.814753830432892
0.956529855728149;0.534714996814728
0.623713970184326;0.706889748573303
0.788552939891815;0.395239114761353
0.826019406318665;0.308470755815506
0.510434925556183;0.572735846042633
0.616288840770721;0.348930716514587
0.384301543235779;0.674609482288361
0.675119876861572;0.462245911359787
0.69564688205719;-0.0602677091956139
0.729258239269257;0.935905516147614
0.574975073337555;0.362703204154968
0.814152598381042;0.555209755897522
0.12004766613245;0.720169603824615
0.321918487548828;0.696198999881744
0.540598392486572;0.511252880096436
0.626601994037628;0.444753587245941
0.628739833831787;0.634429156780243
0.756547629833221;0.885965645313263
0.401027530431747;0.89270544052124
0.239898532629013;0.249804332852364
0.642014145851135;1.0535295009613
0.442469656467438;0.394198030233383
0.455442190170288;0.455176830291748
0.604324281215668;0.449738264083862
0.324324518442154;0.332529008388519
1.09735429286957;1.19443070888519
0.535082340240479;1.11112952232361
-0.285270422697067;0.270429044961929
0.297529339790344;0.495475649833679
0.744478940963745;0.145939499139786
0.789182901382446;0.747613608837128
0.491537094116211;0.448275446891785
0.484061032533646;0.87240731716156
0.980761706829071;0.522729992866516
0.533387243747711;0.567411959171295
-0.176641687750816;0.680511176586151
0.472384959459305;0.36357319355011
0.658930838108063;0.214992359280586
0.590720593929291;0.260882437229156
0.765175580978394;0.705017805099487
0.207454144954681;0.352400064468384
0.790678024291992;0.71645325422287
0.709925055503845;0.634792923927307
0.0472242087125778;0.649322509765625
0.473369985818863;0.00155721232295036
0.875569880008698;0.518755257129669
0.150538086891174;0.809806108474731
0.502370834350586;-0.0240448527038097
0.669968545436859;0.342008769512177
0.374310731887817;0.747410118579865
0.691215872764587;1.53152287006378
0.750587821006775;0.13531506061554
0.552853584289551;0.501329839229584
0.422963887453079;0.903209567070007
0.42031329870224;0.625288724899292
0.647387683391571;0.509855270385742
0.682481408119202;0.470681190490723
0.643094539642334;0.796252071857452
-0.0778819918632507;0.669300854206085
0.456874787807465;0.940100967884064
0.287164509296417;1.04076755046844
0.66807097196579;0.631357908248901
0.688755631446838;0.692660748958588
0.610159993171692;0.731160521507263
0.485793948173523;0.593208432197571
0.26530060172081;0.589437425136566
0.733373641967773;0.634847939014435
0.867691874504089;0.657275259494781
0.771074295043945;1.47269415855408
0.653128802776337;0.89741712808609
0.727102756500244;0.868847191333771
0.80103725194931;0.76699560880661
0.417986422777176;0.7231365442276
0.964842855930328;1.17121505737305
0.607724249362946;0.193878874182701
0.763091266155243;0.910182297229767
0.288091361522675;0.72225034236908
0.149349182844162;0.553516566753387
0.842408776283264;0.569245100021362
0.672182619571686;0.896543562412262
0.525353968143463;0.35642409324646
0.509734630584717;0.204365491867065
0.510563671588898;0.687959492206573
-0.0445290952920914;0.69075620174408
0.715056419372559;1.22590589523315
0.557372748851776;0.492285460233688
0.546449184417725;0.703789591789246
0.58872377872467;0.262904316186905
0.42223197221756;0.660437703132629
0.325616538524628;1.06641042232513
1.11086189746857;0.741548478603363
0.442934095859528;0.05740986764431
0.0489315912127495;0.55992203950882
0.599012732505798;0.239377439022064
0.210802286863327;0.178094893693924
0.274819612503052;0.685770094394684
1.0794632434845;0.596143126487732
0.525071442127228;0.210299417376518
0.502732753753662;0.691248297691345
0.828159093856812;0.826509237289429
1.04558479785919;0.542648673057556
0.436603248119354;0.496525824069977
0.477357417345047;0.56557822227478
0.235520735383034;0.615558326244354
0.889971256256104;1.02314758300781
-0.275822758674622;0.202349916100502
0.25042787194252;0.214598000049591
1.15070760250092;0.906913697719574
0.378841936588287;0.467705637216568
0.745398283004761;0.511407494544983
0.629123091697693;0.51899915933609
0.392041653394699;0.536036729812622
0.47041392326355;0.924102783203125
0.941240012645721;0.530023455619812
0.507880389690399;0.193319723010063
0.426788419485092;0.528668642044067
0.603680849075317;0.32677286863327
0.364095717668533;0.51850301027298
0.452383726835251;0.314633518457413
0.657483279705048;0.697674512863159
0.647555112838745;0.275708615779877
0.570751667022705;0.53014200925827
0.395583093166351;0.164397269487381
0.754048109054565;0.694090247154236
0.471401989459991;0.531750857830048
0.569055616855621;-0.0311517585068941
0.68872594833374;0.543327927589417
0.335095822811127;0.751061975955963
0.701585829257965;0.94632363319397
0.585165083408356;0.390947371721268
1.07254803180695;0.829016208648682
0.306251287460327;0.429444968700409
-0.0229485556483269;0.799636542797089
1.1936719417572;0.343118876218796
0.848273873329163;0.754578232765198
0.694397509098053;0.563454151153564
1.11870014667511;0.178248196840286
0.19060692191124;0.120189271867275
0.170963793992996;0.387954354286194
0.467789113521576;0.949430048465729
0.465928375720978;1.09092700481415
0.823406577110291;0.573548913002014
0.56870710849762;0.879809200763702
0.566359400749207;0.582765281200409
0.423529386520386;1.10361230373383
0.631973087787628;0.170637026429176
1.31591486930847;0.361406058073044
0.299666583538055;0.505474746227264
0.950206756591797;0.788327634334564
0.81463760137558;0.966796934604645
0.897368490695953;0.543835759162903
0.630321204662323;0.262592762708664
0.16545407474041;0.929725825786591
0.832235455513;0.359027832746506
0.356088191270828;0.460145056247711
0.847578763961792;0.414029210805893
0.583109378814697;0.380536705255508
0.578074753284454;1.15642929077148
0.0215836465358734;0.977174878120422
0.480113059282303;1.17840254306793
0.973249614238739;0.761101186275482
0.500889241695404;0.507500410079956
1.00484621524811;0.773125410079956
1.02636277675629;0.600935935974121
0.565763652324677;0.836603701114655
0.796936571598053;0.81552654504776
0.383624792098999;0.531131863594055
0.932497918605804;0.42305189371109
0.187905982136726;0.257442861795425
0.393554151058197;0.334587812423706
0.688173532485962;0.549009323120117
0.874191462993622;0.665509402751923
0.474034488201141;0.224616050720215
0.75256484746933;0.52716588973999
0.641071796417236;0.310197055339813
0.618187069892883;0.513478577136993
0.282074064016342;0.967464983463287
0.869450628757477;0.0427466295659542
0.719659149646759;0.976107597351074
0.486543655395508;0.827234387397766
0.501390814781189;0.24426107108593
0.659819185733795;0.267955183982849
0.539178013801575;0.5938880443573
0.834646582603455;0.502239346504211
0.581807613372803;0.664731621742249
0.445826858282089;0.572695255279541
0.354663401842117;0.157561451196671
0.529925346374512;0.66608053445816
0.617600739002228;0.761793971061707
0.293502390384674;0.764845192432404
0.547416269779205;0.867957651615143
0.791908383369446;0.224266424775124
0.741754293441772;0.551316499710083
0.490626782178879;0.33147406578064
0.763018727302551;0.278994739055634
0.805588245391846;0.61895877122879
0.955202281475067;0.843327879905701
0.949361264705658;0.227067440748215
0.734943687915802;0.421285927295685
0.13870857656002;0.766225636005402
0.662003695964813;0.583902716636658
0.461326122283936;1.1271231174469
0.469855636358261;0.279440581798553
0.355339407920837;0.884469389915466
0.480874449014664;0.268702059984207
0.681333005428314;0.329311519861221
0.768177688121796;0.598235249519348
0.516456663608551;0.741233050823212
0.71768593788147;-0.517767429351807
0.615606307983398;0.432341158390045
0.130473613739014;0.337423533201218
0.959918677806854;0.520370125770569
0.747098863124847;0.954037070274353
0.113165587186813;0.628362417221069
0.540252089500427;-0.22404745221138
0.503598928451538;0.9085932970047
0.697865605354309;0.806018531322479
0.718905687332153;0.375211328268051
0.935259342193604;1.00605595111847
0.59149295091629;0.725680708885193
0.317512631416321;0.432074427604675
0.220190703868866;0.96226841211319
0.885140717029572;1.04861485958099
0.651188850402832;0.715009033679962
0.805343806743622;0.51178765296936
0.543632328510284;0.945754766464233
-0.0705793648958206;0.399443328380585
0.874475300312042;0.605455875396729
0.290106505155563;0.41825658082962
0.512048482894897;0.732231855392456
0.100835472345352;0.29697972536087
0.30012184381485;0.197732955217361
0.698360800743103;-0.0659382343292236
0.529021382331848;0.950470566749573
0.207290217280388;0.310269087553024
0.452345311641693;0.909231722354889
0.155402988195419;0.724923670291901
0.412843734025955;0.554922640323639
0.395170629024506;-0.0030348002910614
1.09375441074371;0.927850782871246
0.653226554393768;0.399256587028503
0.169468387961388;0.519583582878113
0.586868226528168;0.455720156431198
0.407074451446533;0.595339715480804
0.517169773578644;0.84151816368103
0.26193705201149;1.04651951789856
0.636567771434784;0.793417870998383
0.714085400104523;1.02872502803802
0.683417916297913;0.448489964008331
0.69278210401535;0.915473937988281
1.03651094436646;0.495071947574615
0.842679440975189;0.606063306331635
0.636482834815979;0.611069798469543
0.474235683679581;0.344277679920197
0.536292314529419;0.87586110830307
0.562909007072449;0.081490769982338
0.872661471366882;0.63746178150177
0.235480442643166;0.154572516679764
0.906392216682434;0.787833750247955
0.505131959915161;0.711278915405273
0.659736633300781;0.461390495300293
0.349018275737762;0.555036246776581
0.528327465057373;0.330625772476196
0.669468581676483;0.831702172756195
0.998079121112823;0.613503098487854
1.04392611980438;1.10916793346405
0.923253357410431;0.39728045463562
0.538561642169952;0.75366222858429
0.438634842634201;0.586429536342621
0.723333775997162;0.783899009227753
0.485940933227539;0.252842605113983
0.613898754119873;0.700392365455627
0.711327970027924;0.597800493240356
0.793560743331909;0.343358278274536
0.353284597396851;0.638098359107971
0.406432271003723;0.693098545074463
0.32763397693634;0.975544333457947
0.337024122476578;0.71850460767746
0.555253028869629;1.03427171707153
0.908235967159271;0.86176723241806
0.739035129547119;0.398149788379669
0.183561131358147;0.0900480523705482
0.475051134824753;0.653451204299927
0.85233199596405;0.365312874317169
0.981040477752686;1.21107733249664
0.480077475309372;1.08369207382202
0.824546217918396;0.32318440079689
0.203996077179909;0.452385604381561
0.425458520650864;0.443599015474319
0.370417833328247;0.463920176029205
0.0140187554061413;0.701095342636108
0.201983496546745;0.612664699554443
0.802238285541534;0.370123535394669
0.605416893959045;0.583629369735718
1.24211585521698;0.5410395860672
0.706380367279053;0.579928040504456
0.512243568897247;0.493622899055481
0.278378546237946;0.445335477590561
0.566985845565796;0.657094895839691
0.620314538478851;1.03459584712982
0.881896376609802;0.629908561706543
0.616591691970825;0.766700148582458
1.02799892425537;0.399734824895859
0.676200091838837;0.586788654327393
0.492174714803696;0.688320755958557
0.392042905092239;0.560863435268402
1.00736308097839;0.638613641262054
0.825641632080078;0.397718250751495
0.797419130802155;0.690652430057526
0.535195231437683;0.782595336437225
0.297947496175766;0.216091126203537
0.541116416454315;0.548185527324677
0.408589512109756;0.571976959705353
0.920996069908142;0.707225024700165
0.558513581752777;0.564592897891998
0.806078851222992;0.281771957874298
0.468853741884232;0.90357506275177
0.258792668581009;1.03570532798767
0.402223408222198;0.60928338766098
0.499707132577896;0.358477771282196
0.942889750003815;0.525833010673523
0.179647892713547;1.0388765335083
0.748220801353455;0.773839175701141
0.554467380046844;0.903879404067993
0.467308431863785;0.50105619430542
0.374681174755096;0.81820684671402
0.382129967212677;0.716293394565582
0.59397304058075;0.529284656047821
0.422489494085312;0.473132014274597
0.396496951580048;0.565304100513458
0.477523446083069;-0.14707425236702
0.953032255172729;0.939054191112518
0.432185053825378;0.436931282281876
0.858473002910614;0.429535746574402
0.67295914888382;0.218372911214828
0.238656878471375;0.974335193634033
0.435178011655807;0.987542808055878
0.416676342487335;0.00902927294373512
0.625690281391144;0.606870174407959
0.467284083366394;0.178024142980576
0.32857820391655;0.686314523220062
0.544800460338593;0.865518271923065
0.722235798835754;0.572405576705933
0.939449429512024;0.727943181991577
0.126592993736267;0.862520396709442
0.683235287666321;0.176784336566925
0.118651360273361;0.319316357374191
0.832177698612213;0.261744350194931
0.566094875335693;0.198471277952194
-0.0658413395285606;0.764142215251923
0.441180467605591;0.660676956176758
0.64288341999054;0.532367050647736
0.330215811729431;-0.357636332511902
0.2236148416996;0.397493809461594
1.00683975219727;1.00266766548157
0.702483415603638;0.85220593214035
0.243966117501259;0.870191752910614
0.336611092090607;0.340931415557861
0.494573771953583;0.239281892776489
0.96429318189621;0.529776334762573
0.434691607952118;0.186597868800163
0.760795831680298;1.01865792274475
1.43304443359375;-0.0529986321926117
0.360568076372147;0.655207991600037
0.765533745288849;0.586041212081909
0.419726252555847;0.645629703998566
1.13880681991577;0.571394801139832
0.594885468482971;0.407252967357635
0.49947115778923;0.448606163263321
0.352778315544128;0.346754163503647
0.658431768417358;0.370464444160461
0.252112507820129;0.497382014989853
0.740435600280762;0.700508952140808
0.132993713021278;0.597802400588989
0.292059361934662;0.676195502281189
0.822781562805176;0.45041236281395
0.223863005638123;0.805121779441833
0.562769293785095;0.348336964845657
0.190705329179764;1.23388493061066
0.679377913475037;0.75242817401886
0.286587059497833;0.192925214767456
0.50405478477478;0.723705947399139
-0.00231477618217468;0.535357177257538
0.951726198196411;0.74531078338623
0.832257688045502;0.43309685587883
1.12388980388641;0.393432706594467
0.387535274028778;0.372877389192581
1.04132604598999;0.689420580863953
0.611518025398254;0.36987715959549
0.905555188655853;0.671731889247894
0.522861182689667;0.243906140327454
0.643578410148621;0.412954926490784
1.02951443195343;0.41785204410553
0.653201520442963;0.4089435338974
-0.07406947016716;0.44666063785553
0.669559121131897;0.221205577254295
0.682013630867004;0.611754477024078
0.635465621948242;0.595202803611755
0.961926877498627;1.06425952911377
0.506193220615387;0.559764623641968
0.65329122543335;0.204954743385315
0.215661942958832;0.404392927885056
1.20811975002289;0.196586519479752
0.915586948394775;0.334057003259659
0.974509716033936;0.559560775756836
0.585197150707245;0.511269509792328
0.572290062904358;0.464186012744904
0.880782842636108;0.3502217233181
0.557011306285858;0.345948070287704
0.496232181787491;1.05902802944183
0.519576251506805;-0.138196140527725
0.61057984828949;0.565109133720398
0.564249098300934;0.170632243156433
0.140416860580444;0.568098425865173
0.845445394515991;1.18049812316895
0.41673880815506;0.691393494606018
0.236558049917221;1.11945724487305
0.60111403465271;0.582015812397003
0.0571058467030525;0.567107439041138
0.536334812641144;0.776852071285248
0.999823272228241;0.968253910541534
0.605715036392212;0.863408923149109
1.09188342094421;0.425684005022049
0.473174273967743;0.543246209621429
0.524706602096558;0.880654752254486
0.568530559539795;0.478079229593277
0.858982145786285;0.300355523824692
0.292553871870041;0.58668464422226
0.474657297134399;0.880662798881531
0.653758466243744;0.38424625992775
0.495074808597565;0.885731041431427
0.722640991210938;0.888651311397552
0.646318078041077;0.94544792175293
0.446689367294312;0.241663113236427
0.0566194914281368;0.40258777141571
0.491929739713669;0.382760137319565
0.600350975990295;0.332617521286011
1.18282067775726;0.928122520446777
0.55340051651001;0.908946573734283
0.345041185617447;0.769459247589111
1.1283723115921;0.838090777397156
0.476756393909454;0.51077139377594
1.11560833454132;0.488443523645401
0.234243869781494;0.0050141871906817
1.22747409343719;0.255992740392685
0.620763063430786;0.696509420871735
0.152661681175232;0.671686232089996
0.683657169342041;0.0522722899913788
0.681978285312653;0.779241025447845
0.614388287067413;0.523946344852448
0.387526363134384;0.627962529659271
0.624832093715668;1.08374917507172
0.437423437833786;1.06150007247925
0.688421547412872;0.481271475553513
0.284748077392578;0.752978503704071
0.466503143310547;0.603331625461578
1.06141316890717;0.633231401443481
0.733820557594299;0.357707291841507
0.492673188447952;0.14839169383049
0.322958111763;0.0628224313259125
0.527851223945618;0.265631258487701
-0.0393057502806187;1.006711602211
0.850115537643433;0.31931534409523
0.823143780231476;0.387585550546646
0.210269659757614;0.547951638698578
1.15304434299469;-0.0676721185445786
0.389663696289063;0.172559082508087
0.960958063602448;0.769406199455261
0.691359758377075;0.757366180419922
-0.0221312195062637;0.679699540138245
0.798741698265076;0.875644743442535
0.590357422828674;0.793569684028625
0.533363997936249;0.264091312885284
0.146487474441528;0.673839747905731
0.716885209083557;0.330040812492371
0.250793516635895;1.07572901248932
0.45499312877655;0.476538956165314
0.941986739635468;0.191070064902306
0.564437210559845;0.605287432670593
0.731441259384155;0.384662866592407
0.691627562046051;0.453721106052399
0.473014652729034;-0.0590965896844864
0.350954800844193;0.612670660018921
0.451928645372391;0.775853216648102
0.893765807151794;0.414628952741623
0.819452226161957;0.853632032871246
0.91040825843811;0.336328715085983
0.57563042640686;0.676055312156677
0.373162239789963;0.427127003669739
0.603071391582489;0.817776322364807
0.827876806259155;1.21265482902527
0.448462575674057;0.522903501987457
0.849650382995605;0.538321554660797
0.569049537181854;0.728192031383514
0.826314389705658;0.828328371047974
0.459380388259888;0.653811275959015
0.818694472312927;0.554272055625916
0.975853621959686;0.594348907470703
0.696330785751343;0.548788249492645
0.373828828334808;0.184446230530739
0.811398804187775;0.962823510169983
0.770887613296509;0.770396947860718
0.493378043174744;0.681183874607086
0.339651167392731;0.477194011211395
0.0187793355435133;0.599996328353882
0.254760026931763;0.501422822475433
0.693704009056091;0.670876264572144
0.949878811836243;0.652302742004395
1.03209400177002;0.724026918411255
0.338530480861664;0.312252789735794
0.848778009414673;0.530148029327393
0.741278171539307;0.920601665973663
0.59124618768692;-0.0540896058082581
0.716641783714294;0.844521045684814
1.06720447540283;0.8343705534935
0.577421903610229;0.556207656860352
0.077806368470192;0.635625422000885
0.49390110373497;0.674184441566467
0.617814302444458;0.805726230144501
0.617417514324188;0.645474970340729
0.624076902866364;0.597589552402496
1.603595495224;0.820363938808441
0.117617316544056;0.337730318307877
0.422867029905319;0.232285857200623
0.435655117034912;0.673004388809204
0.602972745895386;0.602103769779205
0.353046208620071;0.365210860967636
0.495706468820572;0.630251884460449
0.622008621692657;0.419441342353821
0.399968147277832;0.119100511074066
0.592155694961548;0.45673793554306
0.313579559326172;0.630127966403961
0.56024181842804;0.5949667096138
0.390868633985519;0.590206325054169
0.801494598388672;0.59281587600708
0.540345728397369;0.577072978019714
0.0167257450520992;0.431762009859085
0.789085686206818;0.516856491565704
0.269440948963165;0.816231191158295
0.496682345867157;0.301117062568665
0.899195909500122;1.01298856735229
0.911557137966156;0.328242391347885
0.714098215103149;0.833425462245941
0.350744813680649;0.730945885181427
0.423217386007309;0.594871520996094
0.274229884147644;0.3811015188694
0.180115565657616;0.492961019277573
0.499958634376526;0.471031785011292
0.809843719005585;0.541719615459442
0.859147727489471;0.692384421825409
0.606695294380188;0.118520066142082
0.854290366172791;0.865738153457642
0.971572875976563;0.753370523452759
1.00685238838196;0.129968538880348
0.425790369510651;0.899994730949402
0.416883170604706;0.414877206087112
0.814841985702515;0.455340325832367
0.68749326467514;0.575256943702698
0.540536761283875;0.136101216077805
0.7624272108078;0.323281764984131
0.149521887302399;0.19253334403038
0.347430467605591;0.791573405265808
0.942014753818512;0.186605289578438
1.17565631866455;-0.0811995640397072
0.00528276897966862;0.448821306228638
0.974611461162567;0.158375188708305
0.631604313850403;0.179962649941444
0.815471827983856;0.709138512611389
1.10676455497742;0.45222732424736
0.432373464107513;0.685677886009216
0.633391499519348;0.755514323711395
0.751067101955414;0.552711129188538
0.62881875038147;0.472563743591309
0.309904634952545;1.13586616516113
0.702669858932495;0.953019142150879
0.493554621934891;0.644408285617828
0.394783973693848;0.804956257343292
0.361596941947937;0.516169011592865
0.392048001289368;0.634983658790588
0.961495518684387;0.0864370912313461
0.272316336631775;0.352512061595917
0.614957451820374;0.792095065116882
0.585228681564331;0.504507601261139
0.508383333683014;0.489265859127045
0.173607617616653;0.47884601354599
0.391658127307892;1.26150751113892
0.156828612089157;0.738641142845154
0.573075294494629;0.393445700407028
0.640722572803497;0.708934783935547
0.445594370365143;0.517239153385162
0.883711218833923;0.701744318008423
0.320286095142365;0.388579785823822
0.68966668844223;0.290997505187988
0.270311892032623;0.526213049888611
0.510752975940704;0.680735230445862
0.413537174463272;0.570194780826569
0.606151103973389;0.706699132919312
0.9380744099617;0.34463158249855
0.634267568588257;0.918566048145294
0.462480932474136;0.467112451791763
0.950822114944458;0.274115324020386
1.0514897108078;0.762576043605804
0.754826724529266;0.649662852287292
0.384512931108475;0.479612082242966
0.924582242965698;0.923865437507629
0.82701313495636;0.936228394508362
0.863958895206451;0.522320210933685
0.581932306289673;0.760685324668884
0.60431045293808;0.231889396905899
0.0120990080758929;0.620644927024841
0.346276313066483;0.200011044740677
0.383003562688828;0.460887730121613
1.04931056499481;1.07493090629578
0.533946931362152;0.17538395524025
0.958125472068787;0.375226527452469
0.341431468725204;0.516769289970398
0.486887753009796;0.360892564058304
0.903817772865295;0.398714482784271
0.476584583520889;0.479464411735535
0.574572205543518;0.322708427906036
0.375799387693405;0.649468183517456
0.367721617221832;0.909474730491638
0.850289881229401;0.767977952957153
0.478751629590988;0.657195389270782
0.429975986480713;0.573686599731445
0.404702842235565;0.707346856594086
0.579627394676208;0.665035665035248
0.689293324947357;0.533864438533783
0.46454244852066;0.756528437137604
0.911299586296082;0.628911733627319
0.735817313194275;0.840200662612915
0.753603100776672;0.631054222583771
0.600403308868408;0.743214428424835
0.603409111499786;1.27931559085846
0.435302644968033;-0.00939581543207169
1.22286999225616;0.699823081493378
0.608239471912384;0.510035872459412
0.291552692651749;0.1913081407547
0.261283606290817;0.687266170978546
0.511527419090271;0.771078705787659
0.533566415309906;0.503515183925629
0.281177699565887;1.25205850601196
0.502865731716156;0.349597424268723
0.255570650100708;0.813017308712006
0.220470488071442;0.13269567489624
0.410382568836212;1.15135622024536
0.955885529518127;0.470352411270142
0.379448115825653;0.648057043552399
0.525737226009369;1.04235064983368
1.24785137176514;0.533250212669373
1.25240921974182;0.773440778255463
0.373246997594833;0.449599921703339
0.568375408649445;0.523261070251465
0.685984373092651;0.362874150276184
0.469752639532089;0.59177440404892
0.599418818950653;0.662968873977661
0.7859907746315;0.804009199142456
0.795016348361969;0.0363589376211166
0.181241571903229;1.16742789745331
0.201081737875938;0.185542300343513
0.658299505710602;0.777583301067352
0.709101796150208;0.504154682159424
1.18763160705566;0.511484384536743
0.622799813747406;0.936100125312805
0.779728710651398;0.86102819442749
0.718583643436432;0.298839002847672
0.274197041988373;0.793831706047058
0.0862677171826363;0.210962101817131
0.426880598068237;0.452106356620789
0.838156759738922;0.305991411209106
1.05151391029358;0.543888628482819
0.564556419849396;0.907553553581238
0.457193315029144;0.758125424385071
0.120979204773903;0.421531945466995
0.401644647121429;0.934792816638947
0.333777874708176;0.544755756855011
0.550553798675537;0.928425192832947
0.783988296985626;0.658767879009247
0.499775737524033;0.699568271636963
0.313975095748901;0.961135566234589
0.508714437484741;0.937785923480988
0.54562121629715;0.291283398866653
0.162136152386665;0.716458380222321
0.120990447700024;0.701275110244751
0.636636316776276;0.789181888103485
0.590009748935699;0.776324093341827
0.340055644512177;0.574279725551605
0.584804892539978;0.615218818187714
0.653382778167725;0.420494645833969
0.474634438753128;0.719435036182404
0.726481139659882;1.41245675086975
0.61049485206604;0.314746797084808
0.708854913711548;0.321726202964783
0.661628484725952;0.10725924372673
0.48325514793396;1.09652531147003
0.687645614147186;0.772558033466339
0.542246520519257;0.543237864971161
0.591007709503174;0.389803230762482
0.189916521310806;0.806198298931122
0.471327751874924;0.477220207452774
0.102884978055954;0.854522109031677
-0.194188550114632;0.502907931804657
0.315325528383255;1.14125466346741
0.252302020788193;0.500738203525543
0.69261246919632;0.52242374420166
0.959471166133881;0.573378145694733
1.12356996536255;0.333077788352966
0.625421166419983;0.765422165393829
0.998699843883514;0.445731699466705
0.344208687543869;0.864703238010406
0.92889416217804;0.382602244615555
0.818087875843048;0.684909760951996
0.602320611476898;-0.0696512088179588
0.145750448107719;0.170374646782875
0.481017649173737;0.632913649082184
0.566372096538544;0.697843074798584
0.408048391342163;0.441896587610245
0.112185388803482;0.952639162540436
0.883994460105896;0.762556076049805
0.57791543006897;0.579898178577423
0.550286054611206;0.272060036659241
0.982670307159424;0.216872736811638
-0.0522171705961227;0.409808993339539
0.697901487350464;0.292321890592575
0.44919365644455;0.0915345102548599
1.00607287883759;0.758278787136078
0.819133222103119;0.727898895740509
0.596908271312714;0.529062926769257
0.447224676609039;0.807254552841187
-0.157947078347206;0.726492285728455
0.437922298908234;0.42219614982605
0.975433766841888;0.451121091842651
0.918685972690582;1.18860197067261
0.508653581142426;1.3000408411026
0.705132484436035;0.301014125347137
0.469346851110458;0.424743980169296
0.407256990671158;0.299123555421829
0.352937370538712;-0.0415581315755844
0.747698485851288;0.110190898180008
0.72322028875351;0.646838247776031
0.771521508693695;0.968519449234009
0.898060381412506;0.95016211271286
0.511617124080658;0.633998930454254
0.658556044101715;0.730201840400696
0.184691995382309;0.355331093072891
0.795062065124512;0.348349809646606
0.0273207444697618;0.712932407855988
0.548009812831879;0.692144989967346
0.451007574796677;0.0395651869475842
-0.118961408734322;0.778243780136108
0.860731959342957;0.958884358406067
0.520075380802155;0.732365965843201
0.959945023059845;0.569530367851257
0.703776001930237;0.1352798640728
0.685266971588135;0.681449770927429
1.13148200511932;0.572287023067474
0.983268558979034;0.371559977531433
1.11710512638092;0.564524114131927
0.232817813754082;0.5267453789711
0.884299397468567;1.00883853435516
0.63321316242218;0.758228778839111
0.409412831068039;0.695235073566437
1.22032618522644;0.841280043125153
0.759741485118866;-0.0177902281284332
0.242999702692032;-0.0203362666070461
0.439855754375458;0.191124275326729
0.125797003507614;0.596279978752136
0.637984573841095;0.866959035396576
0.243125900626183;0.694650888442993
0.450263649225235;0.209097594022751
0.445858001708984;0.667034506797791
0.902096450328827;0.139060378074646
0.398995995521545;0.516098380088806
0.450041830539703;0.791887521743774
0.751477241516113;1.00762045383453
0.457516312599182;0.76720666885376
0.622121393680573;-0.0660153850913048
0.667339205741882;0.478787779808044
0.363199591636658;1.05813789367676
0.325484573841095;0.296643763780594
0.74468982219696;0.444858014583588
1.05234479904175;0.688231885433197
0.936551034450531;0.0953592658042908
0.596537351608276;0.674775242805481
0.341586321592331;0.411744952201843
0.153567776083946;-0.241770967841148
0.401690810918808;0.526979923248291
0.408536702394485;0.226250648498535
0.198012888431549;0.390342026948929
0.520047187805176;0.739724695682526
0.6515092253685;0.832176804542542
0.642873883247375;0.721106708049774
0.441531777381897;0.302995353937149
0.406414598226547;0.451431542634964
0.504109919071198;0.678861200809479
0.403107225894928;0.41633528470993
0.58045482635498;1.05574989318848
-0.00950326770544052;0.714787006378174
0.775377035140991;0.609965622425079
0.709113419055939;0.385434150695801
0.485706776380539;0.333085715770721
0.611892819404602;0.375462293624878
0.874702572822571;0.810292959213257
0.365983128547668;0.513579428195953
0.320248335599899;0.72543865442276
0.549356818199158;0.733863055706024
0.743691086769104;0.882533073425293
0.467950731515884;0.576843559741974
0.778874814510345;0.534744739532471
0.411014258861542;0.0855457931756973
0.647832870483398;0.11649264395237
0.489666700363159;0.582400321960449
0.739846348762512;0.445171028375626
0.423976004123688;0.406902581453323
0.492140263319016;0.779388546943665
0.855986773967743;0.890784621238708
0.766249477863312;0.663192868232727
0.607685327529907;0.143311068415642
0.415802597999573;0.872620165348053
0.786801278591156;0.594381093978882
0.697368860244751;0.715071797370911
0.483297765254974;0.512856662273407
0.0686843916773796;0.706076145172119
0.9809889793396;0.852845191955566
0.811221599578857;0.373936802148819
0.0085742985829711;0.522540986537933
0.10925430804491;-0.122482046484947
0.52458131313324;0.267872631549835
0.877089262008667;0.165707275271416
0.380004584789276;0.646784484386444
0.946054041385651;0.727076172828674
0.408244788646698;0.517952799797058
0.581627190113068;0.891721367835999
0.908912599086761;0.451927810907364
0.597795724868774;0.54817658662796
0.94026654958725;0.69153368473053
0.928800225257874;0.45200914144516
0.22185492515564;0.754866898059845
0.719438552856445;0.908158302307129
0.685369491577148;0.510499536991119
0.991580724716187;0.827305018901825
1.03743982315063;0.979029417037964
0.78436940908432;0.759272217750549
0.533978283405304;0.903071939945221
0.82932585477829;0.437091767787933
0.590539336204529;0.647523283958435
0.555552840232849;0.612839996814728
0.638056695461273;0.735521554946899
0.843386888504028;0.756074011325836
0.662509322166443;0.796245813369751
1.11492943763733;0.605281472206116
1.07291877269745;0.926679611206055
0.81675910949707;0.982475697994232
0.972592830657959;0.461746573448181
0.876809239387512;0.764138162136078
1.18603813648224;0.8336021900177
0.535258114337921;0.457926630973816
0.291879773139954;0.611811280250549
0.752658486366272;0.271894186735153
0.411987990140915;0.896198987960815
0.321806401014328;0.412738680839539
0.655848801136017;0.815267086029053
0.530136823654175;0.240070760250092
0.98307067155838;0.484294176101685
0.677000880241394;0.336052626371384
0.738391935825348;0.88960862159729
0.354191720485687;0.220903009176254
0.300343722105026;0.745901584625244
0.488139271736145;0.900140762329102
0.835800647735596;1.19184565544128
0.217347472906113;0.763750672340393
0.33754163980484;0.904639184474945
0.204435855150223;0.324109762907028
0.0561797060072422;0.28696483373642
0.659606456756592;1.10379254817963
0.4296855032444;0.53058785200119
0.871134400367737;0.612105965614319
1.00334680080414;0.0234656222164631
0.702707171440125;0.664566695690155
0.195400893688202;0.742845892906189
0.434695482254028;1.31714594364166
0.517678499221802;0.160614088177681
0.834083437919617;0.365397691726685
0.705714762210846;0.603410065174103
0.741290628910065;0.347966402769089
0.344253331422806;0.856784701347351
0.877408802509308;0.713113307952881
0.482745498418808;0.483387529850006
0.597845256328583;0.297171533107758
0.369319558143616;1.02722549438477
0.185428261756897;0.574193358421326
0.463354825973511;0.0239815190434456
0.45112344622612;0.566972136497498
0.688653409481049;0.43170702457428
0.702975690364838;0.605974912643433
1.00994050502777;0.349363297224045
0.768612623214722;0.772351682186127
0.723149359226227;0.91441810131073
0.844807147979736;0.868362367153168
0.797153413295746;0.665726065635681
0.66508811712265;0.977853834629059
0.450890153646469;0.75858199596405
0.549738526344299;0.870483040809631
0.404736012220383;0.946498274803162
1.04004871845245;0.713285207748413
0.523384630680084;0.576776385307312
0.786018550395966;0.108487591147423
0.634814500808716;0.45995882153511
0.770758986473083;0.627474963665009
0.443837851285934;0.601569533348083
0.678357124328613;0.471695184707642
0.5222327709198;0.629933059215546
0.709383904933929;0.343701839447021
0.332472562789917;0.76763129234314
0.517418622970581;0.604113638401031
0.971161186695099;0.257558465003967
0.726456820964813;0.80659431219101
1.05748164653778;0.664546549320221
0.621342778205872;0.874287605285645
0.443194478750229;0.385465413331985
0.838123083114624;0.554953634738922
0.567473530769348;0.484990894794464
0.726128756999969;0.531167387962341
0.554639279842377;0.524406969547272
0.846322178840637;0.239286735653877
0.825984954833984;0.613085389137268
0.574767351150513;0.979384779930115
0.0623475164175034;0.521448075771332
0.948473513126373;0.33489978313446
0.372104436159134;0.62695837020874
0.430279970169067;0.708890318870544
0.313901782035828;0.800880491733551
0.332401096820831;0.266225099563599
0.440258741378784;0.606329500675201
0.528832197189331;0.236918047070503
0.796976029872894;0.504181504249573
0.684363424777985;0.834241807460785
0.759556233882904;-0.00260866293683648
0.531632840633392;0.0154630318284035
0.719819486141205;0.888897955417633
0.789710402488708;0.783911824226379
0.154485672712326;0.31530374288559
0.89147937297821;0.686339259147644
0.584848761558533;0.973376274108887
0.892312526702881;0.786433815956116
0.795245289802551;0.586161136627197
0.723687291145325;0.278983980417252
0.683888733386993;1.03661417961121
0.244075402617455;0.295916259288788
0.70364636182785;0.812518537044525
0.723944306373596;0.628587424755096
0.685909688472748;0.624672830104828
0.868122160434723;0.0502890013158321
0.539606213569641;0.961083114147186
0.541325509548187;0.494866609573364
0.568470239639282;0.883990883827209
0.759874105453491;0.510048091411591
0.696759045124054;0.982464134693146
0.478306889533997;0.504797756671906
0.649457931518555;0.925180673599243
0.922009944915771;0.694386601448059
0.349395543336868;0.203557446599007
0.60909515619278;-0.398651659488678
0.537067830562592;0.539269864559174
0.166946172714233;0.942037403583527
0.174084782600403;0.987696588039398
0.830725193023682;0.583055436611176
0.260838866233826;0.811880052089691
0.943894743919373;0.804771423339844
0.636112034320831;0.434102863073349
0.660630583763123;0.702011406421661
0.898421466350555;0.968793153762817
0.742004871368408;0.430415123701096
0.417315095663071;0.525810539722443
0.560972690582275;0.942707240581512
0.519789516925812;0.347439855337143
0.56590735912323;0.840674817562103
0.274684458971024;0.916515290737152
1.07315695285797;0.598622381687164
0.129868254065514;0.285233795642853
0.6999791264534;0.434237867593765
0.538169145584106;0.615956008434296
0.49194148182869;0.41287624835968
0.82774817943573;1.01713609695435
0.574902892112732;0.250499248504639
1.08432924747467;0.435072392225266
-0.0753809884190559;0.823742091655731
0.0788459479808807;0.387566864490509
0.839946746826172;1.12374544143677
0.467155486345291;1.1457371711731
0.719588875770569;0.299157500267029
0.823452115058899;0.928438603878021
0.255257338285446;0.969953179359436
0.536972463130951;0.566486954689026
1.13129878044128;-0.00582746602594852
0.780314028263092;0.840831458568573
0.741543650627136;0.957302808761597
0.579302430152893;0.858566761016846
0.685075402259827;0.70270848274231
0.570298433303833;0.879260361194611
0.855709254741669;-0.0487931184470654
0.278107672929764;0.426732182502747
0.642370760440826;1.06405389308929
0.593527615070343;0.549014031887054
0.100346870720387;0.575935781002045
0.475857496261597;0.196721374988556
0.732351243495941;0.637268304824829
1.07635748386383;0.765273928642273
1.14863264560699;0.716586709022522
0.91947990655899;0.591971695423126
0.456642210483551;0.88823390007019
0.615102708339691;0.768210589885712
0.808539986610413;0.745120882987976
0.733367502689362;0.282311856746674
0.827788233757019;0.843248009681702
0.735378086566925;0.506779193878174
0.463878691196442;0.53788822889328
0.481054902076721;-0.0896325185894966
0.595124483108521;0.230881541967392
0.437761276960373;0.659323751926422
0.0745865032076836;0.388187170028687
0.490699082612991;0.790074408054352
0.309419393539429;0.473553061485291
0.925880908966064;0.659636080265045
0.576389312744141;0.141362681984901
0.374743312597275;0.212682873010635
0.732349693775177;0.694831252098083
0.791783332824707;0.220063626766205
0.608859717845917;0.232756674289703
0.559223830699921;0.453459143638611
0.543519020080566;0.836772084236145
0.60288679599762;0.327348589897156
0.392366766929626;0.133409380912781
0.659906566143036;0.271909236907959
0.137397781014442;1.18218064308167
0.630801856517792;1.00370728969574
0.713916122913361;0.283898055553436
0.566978275775909;0.777621865272522
0.0664845854043961;0.50132942199707
0.554490327835083;0.724696516990662
0.720768511295319;0.434179574251175
0.274162441492081;0.852298617362976
0.710931539535522;0.507109224796295
0.566612839698792;0.606662154197693
0.698294997215271;0.870669841766357
0.218827530741692;0.167498096823692
0.477170765399933;0.365450739860535
0.708490252494812;0.721528887748718
0.5469069480896;0.39142107963562
0.774234175682068;0.171339690685272
0.947590947151184;0.595661699771881
0.977032601833344;0.583905100822449
0.686949908733368;0.719434082508087
0.740925431251526;0.644808173179626
0.0268346965312958;0.599919319152832
0.893357038497925;0.488188803195953
0.603955924510956;0.387688100337982
0.0191725920885801;0.181903094053268
0.507848262786865;0.0844372361898422
0.685596525669098;0.604481220245361
0.678604602813721;0.326269418001175
0.369795233011246;0.830557882785797
0.370156228542328;0.397367656230927
0.632272183895111;0.665839195251465
0.656056463718414;0.428911000490189
0.865983486175537;0.687546789646149
0.0541999787092209;0.962332546710968
1.14064407348633;0.752501845359802
0.145289927721024;0.427396863698959
0.643207669258118;-0.00547073967754841
0.682652831077576;0.508819460868835
0.20520381629467;1.0016622543335
0.893879115581512;0.606272399425507
0.400379151105881;0.68501216173172
0.552397310733795;0.77274489402771
-0.138906866312027;0.381132513284683
0.417009770870209;0.669743895530701
0.441508173942566;0.476892381906509
0.548792243003845;0.217490464448929
0.267920553684235;1.01419854164124
0.977526843547821;0.514837801456451
0.422745019197464;1.15579271316528
0.285264611244202;0.484842956066132
0.32977020740509;0.694876194000244
0.739449799060822;0.0733186975121498
1.00709199905396;0.0696103796362877
0.377054393291473;0.746722161769867
0.260445773601532;0.676755249500275
0.595841228961945;0.614491522312164
0.363873332738876;-0.116235561668873
0.208136186003685;0.50638085603714
0.622240364551544;0.571085393428802
0.106891393661499;0.772298038005829
0.34665721654892;0.38913306593895
0.576508760452271;0.952690780162811
0.69673877954483;0.482001066207886
0.671714544296265;0.66351729631424
0.305926144123077;0.576074361801147
0.447375416755676;0.887593507766724
1.04786276817322;0.318894982337952
1.11556386947632;0.341805428266525
0.782732546329498;0.373762011528015
0.755355715751648;0.613190472126007
0.536402761936188;0.777715444564819
0.726835489273071;0.385893613100052
0.379714608192444;0.92297488451004
0.674111187458038;0.66349458694458
0.646474838256836;0.991969466209412
0.862806797027588;0.46039667725563
0.523360550403595;0.655245840549469
0.62928181886673;0.382683336734772
0.863885104656219;0.603962600231171
0.379346340894699;1.07659900188446
0.653403460979462;0.41216653585434
0.766903698444366;0.96358585357666
0.272116124629974;0.452460795640945
0.673774898052216;0.53108274936676
0.225066766142845;0.685498714447021
0.633801221847534;0.20493420958519
0.061394527554512;0.57440847158432
1.00600814819336;0.47072833776474
0.913522303104401;0.68297266960144
0.514195382595062;0.0741995573043823
0.681704998016357;0.591102004051208
0.439063370227814;0.418528974056244
0.731476128101349;1.12645304203033
0.764156341552734;0.565748631954193
0.54449987411499;0.752012193202972
0.85550457239151;0.573925495147705
0.718828201293945;0.20774981379509
0.562940955162048;0.555199205875397
0.13375224173069;0.473282724618912
0.393407225608826;0.29614332318306
1.35374748706818;0.452504992485046
0.734172582626343;1.11907243728638
0.522138655185699;0.79022353887558
0.640871644020081;-0.284884124994278
0.521748065948486;0.106726363301277
0.802661597728729;0.924282610416412
1.15464246273041;0.5506911277771
0.242067039012909;0.662494778633118
0.573281049728394;0.55150693655014
0.53424084186554;0.462844520807266
0.478544950485229;0.895702064037323
0.487351655960083;-0.0487116426229477
0.703323781490326;0.305429399013519
0.517231225967407;0.517629981040955
0.44170954823494;0.620796918869019
1.01964282989502;1.29627323150635
0.478278547525406;-0.0261354893445969
1.06002855300903;0.16787850856781
0.811903655529022;0.693198680877686
0.385369151830673;0.11976845562458
0.541787207126617;0.547259628772736
0.717321157455444;0.387953877449036
0.74992299079895;0.254681259393692
0.406114935874939;0.30726832151413
0.43643507361412;0.13048429787159
0.652334332466125;0.356459259986877
0.606788992881775;0.429262012243271
0.428861081600189;-0.00900037493556738
0.557309567928314;1.06121623516083
0.147345915436745;0.126641318202019
0.145420283079147;0.805346727371216
0.324322640895844;0.953193068504333
0.192708760499954;0.808922827243805
0.54448014497757;0.600904405117035


==> fig/20210319144009_IQ_data_ones_transmitted_4dB/x_IQ_diagram_lin.csv <==
0.711441695690155;0.381907761096954
0.221086204051971;0.672433853149414
0.452851504087448;0.56372857093811
0.913378536701202;0.733026206493378
0.30849701166153;0.778096318244934
0.669583380222321;0.867645502090454
0.858968675136566;0.564416587352753
0.572606325149536;0.0400468111038208
0.594421803951263;0.650125205516815
0.668944001197815;0.496511191129684
0.491018146276474;1.02410268783569
0.0137249948456883;-0.00919373147189617
0.229142069816589;0.348397225141525
1.13051903247833;0.478434413671494
0.64156174659729;0.453453034162521
0.726744592189789;0.869851350784302
0.816812574863434;0.340782403945923
0.451600164175034;0.236817494034767
0.336868762969971;0.486557692289352
0.85951179265976;1.04671466350555
0.978025794029236;0.18882954120636
0.0754604190587997;0.399007439613342
0.68056845664978;0.557989239692688
0.737056195735931;0.559066236019135
0.375693768262863;0.206259667873383
0.837450265884399;1.04357588291168
0.793469429016113;0.290097385644913
0.546367168426514;0.173974871635437
0.68964821100235;0.321761190891266
0.665810823440552;0.9483922123909
0.461229473352432;0.454579859972
0.633265614509583;0.401424407958984
0.653725624084473;0.529155552387238
0.824876248836517;0.177884504199028
0.52701210975647;0.177437767386436
0.0423338934779167;1.01894080638885
0.482942789793015;0.627750217914581
0.254112720489502;0.0382335968315601
0.919859886169434;0.565372347831726
0.549468994140625;0.442762553691864
0.710077881813049;0.670932233333588
0.123104274272919;0.177080571651459
0.420576989650726;0.295585334300995
0.340060412883759;0.763408899307251
0.125084728002548;-0.353713601827621
0.298998355865479;0.911237955093384
0.523686289787292;0.444885909557343
0.911918580532074;1.00566148757935
0.466794610023499;0.627144277095795
0.549802899360657;0.549220323562622
0.55930483341217;0.761407136917114
0.735328495502472;0.638273179531097
0.59840989112854;0.488201797008514
0.0641809180378914;0.196851462125778
0.606712877750397;0.725894927978516
0.938875794410706;0.811519026756287
0.654485642910004;0.0480128303170204
0.867428123950958;0.997952401638031
0.645361125469208;0.57548189163208
0.419119894504547;1.0981593132019
0.68164986371994;0.137868762016296
0.725959300994873;0.836633205413818
0.74048262834549;0.374479860067368
0.538105010986328;0.66394829750061
0.741118013858795;0.366418927907944
0.339425772428513;0.964013338088989
0.711838841438293;0.858367145061493
0.253232479095459;0.383119344711304
0.639272809028625;0.0431130900979042
0.223944053053856;0.938111305236816
0.868376731872559;1.0284811258316
0.791911065578461;0.641552209854126
0.929897367954254;0.250049948692322
0.555834829807281;0.688208401203156
0.938344538211823;0.408028304576874
0.0806200802326202;0.566843509674072
0.883444786071777;1.08416247367859
-0.106680929660797;1.03096079826355
0.0978112295269966;0.353639602661133
0.874988913536072;0.600752174854279
0.73335599899292;0.55500727891922
0.683088898658752;0.077685683965683
0.91357684135437;0.168269500136375
0.387206733226776;0.718539893627167
0.566981554031372;0.580114722251892
0.518651306629181;0.450280785560608
0.971670389175415;0.510340869426727
0.564160943031311;0.400131911039352
0.558453023433685;0.922960102558136
0.499192774295807;0.571008086204529
0.335587024688721;0.274430453777313
0.179923057556152;0.8988196849823
0.295412391424179;0.559429109096527
0.719560861587524;0.677395582199097
0.439528346061707;0.938073515892029
0.633599460124969;0.313872396945953
0.633338034152985;0.85215300321579
0.668535530567169;0.680825233459473
0.440102338790894;0.308757305145264
1.01643347740173;0.561352252960205
0.563341557979584;1.0258641242981
0.762122511863708;1.24020111560822
0.74971604347229;0.701596021652222
0.336249828338623;0.98998486995697
0.563022673130035;1.15324771404266
0.650312781333923;0.354124277830124
0.466673314571381;0.550173461437225
0.0573487281799316;0.766889035701752
0.159602150321007;0.842091381549835
0.472699463367462;0.232127383351326
0.786248028278351;0.929803550243378
0.998561143875122;0.613963186740875
0.412282913923264;0.586131274700165
0.690232515335083;0.584862291812897
0.679913520812988;-0.0549207217991352
0.741496562957764;1.01951539516449
0.50484573841095;0.177577272057533
0.520851016044617;0.90903228521347
0.667202115058899;0.66426157951355
0.751203715801239;0.430774182081223
0.315248072147369;0.809084713459015
0.740124881267548;0.851008594036102
0.647490620613098;0.581963300704956
0.544971287250519;-0.205792710185051
0.143387228250504;0.606225967407227
0.15947300195694;0.775663375854492
0.691249012947083;0.466607809066772
0.710086107254028;0.441123634576797
0.801710486412048;0.675298631191254
0.240551367402077;0.49087730050087
0.677016377449036;0.954942405223846
0.987776875495911;1.01849734783173
1.09842216968536;0.318251579999924
0.175695270299911;0.311956226825714
0.518739521503448;0.58872777223587
0.0240252986550331;0.637593150138855
0.779446363449097;0.526164650917053
1.03594613075256;0.632910430431366
0.428872168064117;0.129303216934204
0.563317775726318;0.941127121448517
0.619560301303864;0.0712630674242973
0.233559712767601;0.945800960063934
0.568780660629272;0.87237536907196
0.507653534412384;0.205455213785172
0.915749728679657;0.776857376098633
0.538667619228363;0.57308554649353
0.894569158554077;0.856278479099274
0.872102022171021;0.260309308767319
0.530833184719086;0.682635486125946
0.409238964319229;0.0938533619046211
0.852738976478577;0.912702262401581
0.461747407913208;0.303128778934479
0.304877549409866;1.10921657085419
0.798449337482452;0.554972231388092
-0.0396736785769463;0.899467289447784
0.930815756320953;0.91361004114151
0.122020930051804;0.514065623283386
0.657284617424011;0.917977511882782
0.86076021194458;0.849618196487427
1.20897591114044;0.559903860092163
0.443321496248245;0.66877418756485
0.709709644317627;0.325102210044861
0.538202047348022;-0.0198207702487707
0.523018836975098;0.51414293050766
0.865764081478119;0.624532401561737
0.422908097505569;0.302724689245224
0.35090434551239;0.828033328056335
0.530128955841064;0.410467565059662
0.725876212120056;0.777995586395264
1.22406578063965;0.41428616642952
0.867309033870697;0.880217730998993
0.213819727301598;0.0807312801480293
0.273307830095291;0.450282037258148
0.244709923863411;0.363451361656189
0.483181416988373;0.626042604446411
0.593594431877136;0.757936775684357
0.684779584407806;0.611214816570282
0.820415854454041;0.85446697473526
0.534835755825043;0.581963241100311
0.970521152019501;0.643776535987854
0.92022031545639;0.465535968542099
0.0537332072854042;0.470975160598755
0.492933720350266;1.05269515514374
0.399940550327301;1.19836437702179
0.873195469379425;0.604763686656952
0.832488059997559;0.460483610630035
0.954362511634827;0.304060935974121
0.674225687980652;0.72685307264328
0.125275388360023;0.236709639430046
0.693931341171265;0.907892823219299
0.703891456127167;0.483442574739456
0.565593481063843;0.404878109693527
0.603829801082611;1.04130363464355
0.335615366697311;0.0706933736801147
0.709817886352539;0.338656604290009
0.410809099674225;1.08565378189087
0.874329030513763;0.297759830951691
0.148943409323692;0.893367290496826
0.633367657661438;0.358682334423065
0.990440130233765;0.565938472747803
1.08273220062256;0.686760723590851
0.55020135641098;0.416224718093872
0.437369793653488;0.272675156593323
0.599558115005493;0.605777323246002
0.845022976398468;0.556775748729706
0.160881593823433;0.283599525690079
1.0091278553009;0.677286207675934
0.194261640310287;0.442760348320007
0.657922089099884;0.250918537378311
0.739986419677734;0.292680501937866
0.511134266853333;0.726200759410858
0.253582209348679;0.204854637384415
1.19413995742798;0.446170538663864
0.307210892438889;0.967028439044952
0.189220279455185;0.376125514507294
0.243937641382217;0.575074136257172
0.289662450551987;0.631251692771912
0.343423634767532;0.468679934740067
0.847056031227112;0.0529526472091675
0.709532678127289;1.0709410905838
0.986904382705688;0.191089242696762
0.766816437244415;0.396525532007217
0.623299896717072;0.625842869281769
0.799337148666382;0.917234480381012
0.237172424793243;1.11542332172394
0.591813385486603;0.638709187507629
0.84150767326355;0.367774486541748
0.0317281782627106;1.17550015449524
0.476875752210617;0.921842396259308
0.254007458686829;0.636291086673737
0.446432560682297;0.704850077629089
0.740911722183228;0.550567150115967
0.59824675321579;0.520292222499847
0.507631897926331;0.307149916887283
0.820312738418579;1.04622423648834
0.160381197929382;0.316716998815536
0.651244819164276;0.559277474880219
0.914534151554108;0.634203135967255
0.695666670799255;0.5084547996521
0.526588976383209;0.435548722743988
0.300103515386581;0.49927619099617
0.919455170631409;0.966435432434082
0.730376899242401;0.0502539239823818
0.712816655635834;1.06300842761993
-0.065015435218811;0.380538254976273
0.435754001140594;0.685343205928802
0.382231384515762;0.783596694469452
0.844801068305969;0.781735062599182
0.745380222797394;0.70037317276001
0.625163495540619;0.470747470855713
0.245599061250687;1.03887856006622
0.435314029455185;0.547149658203125
0.608317077159882;0.703086733818054
0.415578067302704;0.99783593416214
0.623471319675446;0.386559844017029
0.560927748680115;1.05049002170563
0.281971096992493;1.25308871269226
0.771092295646667;0.493712157011032
0.721631765365601;0.704160630702972
-0.00255855219438672;0.281565010547638
0.410416424274445;0.454211086034775
0.567777931690216;0.276481062173843
0.593597233295441;0.0124723259359598
0.650469243526459;0.696418821811676
0.0467105656862259;0.750801861286163
0.740466952323914;0.308827221393585
0.892459511756897;0.554366230964661
0.730529844760895;0.34979185461998
0.912021934986115;0.352207601070404
0.893290460109711;0.668624877929688
0.235195234417915;0.584231376647949
0.876695394515991;0.527563273906708
0.599225521087646;0.551221013069153
0.390047878026962;0.499958217144012
0.485580235719681;0.230382278561592
0.396124869585037;1.00486826896667
0.630495309829712;0.254607021808624
0.605640470981598;0.268653929233551
0.458650887012482;0.368336766958237
0.353917807340622;0.770932614803314
0.69303572177887;0.794769883155823
0.436138302087784;0.177190393209457
0.456682056188583;0.935933589935303
0.229237720370293;0.266475945711136
0.323213964700699;0.616467297077179
0.320556163787842;0.923819184303284
0.58593875169754;0.584437012672424
0.875030875205994;0.341121107339859
0.613809466362;0.692095816135406
0.359601020812988;0.248380735516548
0.733146846294403;0.525135636329651
0.761568605899811;0.555680930614471
0.559413313865662;0.146164909005165
0.60201233625412;0.485603719949722
0.528673112392426;0.947501838207245
0.599656701087952;0.527372002601624
0.561333417892456;0.438095271587372
0.55395120382309;0.582497239112854
0.567751049995422;0.688388526439667
0.790924549102783;0.493785083293915
0.991383254528046;0.934351027011871
0.879303097724915;0.873374581336975
0.739894866943359;0.795081794261932
0.267824918031693;1.25477969646454
0.690604031085968;0.592986106872559
1.01351237297058;0.597664177417755
1.13909959793091;0.494932740926743
0.218849331140518;0.555798768997192
0.10192159563303;0.450132787227631
1.24229061603546;0.196933507919312
0.375393837690353;0.731169521808624
0.288135647773743;0.774014711380005
0.868905305862427;0.895558595657349
0.504878878593445;0.379994630813599
0.318332582712173;0.289824843406677
0.45161896944046;0.460287272930145
0.550640404224396;0.262318521738052
0.697975277900696;0.65256255865097
0.635092377662659;0.606940031051636
0.530615627765656;1.03141593933105
0.495491534471512;0.646061658859253
0.52247279882431;0.440496683120728
0.428355038166046;0.696231663227081
0.551120698451996;0.739762663841248
0.396282613277435;0.52307003736496
0.650282084941864;0.216807037591934
0.630978763103485;0.825235307216644
0.710344791412354;0.164348393678665
0.584401190280914;0.678099632263184
0.387499749660492;0.787616074085236
0.499514520168304;0.314487844705582
0.605119287967682;0.906609058380127
0.0854422301054001;1.06052601337433
1.28744530677795;0.907016217708588
0.745830953121185;0.447920918464661
0.351073175668716;0.630034625530243
0.969440758228302;0.860050439834595
0.301551818847656;0.714839041233063
-0.336234122514725;1.16747272014618
0.192339539527893;0.495843052864075
0.592746794223785;0.517463862895966
1.46189868450165;0.691440045833588
0.646061480045319;0.106793873012066
0.855325043201447;0.98308926820755
0.683829545974731;0.273238003253937
0.92204213142395;0.723900377750397
1.10978496074677;0.79426908493042
0.378944605588913;0.0598313249647617
0.0580521449446678;0.70192289352417
0.659451603889465;0.568945050239563
0.50144898891449;0.255272567272186
0.902753114700317;0.46357187628746
0.826626002788544;0.431902825832367
0.517499387264252;0.346779733896255
0.641288220882416;0.490649104118347
0.445750802755356;0.524361312389374
0.47835510969162;1.16650390625
0.520635008811951;0.676152408123016
0.774024844169617;0.679909944534302
0.768444657325745;0.483017385005951
0.74685937166214;0.596233189105988
0.70794004201889;0.379141837358475
1.04225504398346;0.786863923072815
0.349888354539871;0.949175894260406
0.747156858444214;0.34641969203949
0.315923273563385;0.625649154186249
0.706278324127197;0.606680452823639
0.776301383972168;0.544646978378296
0.468278467655182;0.816628038883209
0.850292384624481;0.520320355892181
0.467413514852524;0.794258713722229
0.710594236850739;0.30213338136673
0.898456573486328;-0.0290771629661322
0.280990302562714;0.766910672187805
0.355334639549255;1.08799409866333
0.992817163467407;0.395689606666565
0.482527136802673;0.993121147155762
0.88208544254303;0.551232874393463
0.46991565823555;0.365957111120224
0.0330126099288464;0.769443869590759
0.331771999597549;0.550803482532501
0.58525687456131;1.00708162784576
0.307921320199966;1.05780160427094
0.841015934944153;0.394893378019333
0.876092493534088;0.342196315526962
0.65814471244812;0.532578825950623
1.13739740848541;0.219299018383026
0.236699923872948;0.235852673649788
1.22626829147339;1.00332307815552
0.43889793753624;0.773699760437012
0.849074006080627;0.494367778301239
0.590940535068512;0.493483453989029
0.536993801593781;0.351735591888428
0.71478408575058;0.549956858158112
0.448855847120285;0.116956800222397
0.692278683185577;-0.18370732665062
1.32332122325897;1.05948197841644
0.0840685218572617;1.05132627487183
0.312108635902405;0.621434211730957
0.644516229629517;0.602240920066833
1.14284229278564;0.785108864307404
0.725227236747742;0.975562155246735
0.976630866527557;1.20428013801575
0.368465065956116;0.343600511550903
0.38988196849823;0.413490980863571
0.841696977615356;0.621613383293152
0.894591093063354;0.763483107089996
0.438774108886719;1.05217897891998
0.664064943790436;0.852254092693329
0.352361351251602;0.773042976856232
0.13396805524826;0.535770237445831
0.912073135375977;0.527135074138641
0.661926746368408;1.11319506168365
0.796119153499603;0.544296205043793
0.677143573760986;0.75827032327652
0.770439386367798;0.360066831111908
0.473437964916229;0.688084602355957
0.218292117118835;0.578579366207123
0.576612293720245;0.847802758216858
0.481890499591827;0.831658065319061
0.461841344833374;0.591092765331268
0.739636838436127;0.357722401618958
0.606572985649109;0.2218177318573
0.731321752071381;0.783662080764771
0.708212375640869;0.767866253852844
0.675584375858307;0.598069787025452
0.39416041970253;0.165254384279251
0.675528585910797;0.349370211362839
0.554328322410583;0.661027550697327
1.2148939371109;0.63739401102066
0.404124528169632;0.908231616020203
0.377764672040939;0.498717725276947
0.692481100559235;0.843908846378326
0.49793952703476;0.836328446865082
-0.153542771935463;0.739885747432709
0.764108777046204;0.0567630901932716
0.398402661085129;0.541656255722046
0.197049409151077;0.821351885795593
0.23638553917408;0.505480527877808
0.456904113292694;0.706413865089417
0.649458408355713;0.578194618225098
0.591505706310272;0.364121109247208
0.86203545331955;0.882671177387238
0.313831448554993;0.554274380207062
0.838903486728668;0.565933108329773
0.452096790075302;0.764542460441589
0.0251381546258926;0.802901327610016
0.921593248844147;0.852976202964783
1.12120699882507;0.577453017234802
-0.061163142323494;0.324670344591141
0.894884467124939;0.857590436935425
0.206239596009254;0.334792941808701
0.186482459306717;0.578508377075195
0.321087062358856;0.965619027614594
0.505563616752625;0.577670574188232
0.304137706756592;0.730343401432037
0.642110109329224;0.451732248067856
0.708762288093567;0.430170953273773
0.840859293937683;0.688198626041412
0.628874778747559;0.873346209526062
0.607745230197906;0.339651674032211
0.329063475131989;0.74453741312027
0.288940578699112;0.675822198390961
0.315672278404236;0.749686002731323
0.66984498500824;0.238239929080009
0.609908223152161;0.509273409843445
1.14340019226074;0.250428915023804
1.08582293987274;0.75781661272049
0.656963706016541;0.754177808761597
1.01042437553406;0.866680860519409
0.57800281047821;0.793131172657013
0.897368669509888;0.0467161238193512
0.318755239248276;1.0392906665802
0.705743610858917;0.420814752578735
0.7710000872612;0.904745399951935
1.33637225627899;0.285258442163467
-0.0104215443134308;0.21709406375885
0.333157032728195;0.476518452167511
0.829311490058899;0.325274586677551
0.603225290775299;0.699676275253296
0.193488910794258;0.444746762514114
0.833087205886841;0.772964000701904
0.275509089231491;0.680998206138611
0.650196313858032;0.394662827253342
0.800810635089874;0.482382267713547
0.146806851029396;0.0846241638064384
0.462648898363113;0.843667030334473
0.410440981388092;0.778648316860199
0.616037487983704;0.683855533599854
0.820309221744537;0.362843334674835
1.4725353717804;0.998279869556427
0.322876781225204;0.456275522708893
0.806692361831665;0.755882084369659
0.350687325000763;0.462936788797379
0.837632238864899;0.452615290880203
0.496509790420532;0.576353669166565
0.557606101036072;0.748968124389648
0.697129011154175;0.635656774044037
-0.469195485115051;0.96482390165329
0.931218385696411;0.195076480507851
0.583009779453278;0.278488427400589
0.927844822406769;0.16266955435276
0.600882828235626;0.62974613904953
0.597706258296967;0.70616751909256
0.657832324504852;0.216975539922714
-0.0214667692780495;0.276220411062241
0.891616761684418;0.262820303440094
0.542948663234711;0.505270481109619
0.427955716848373;0.303153872489929
0.675109505653381;0.599509596824646
0.549086689949036;0.877036333084106
0.585506200790405;0.32058310508728
0.469740718603134;0.613288998603821
0.225314751267433;0.106897167861462
0.405883342027664;0.459273368120193
0.515349745750427;0.721555769443512
1.10692667961121;0.936107993125916
0.802462756633759;0.445251107215881
-0.177113339304924;0.538745403289795
0.230294764041901;0.754102110862732
0.711347579956055;0.0208287891000509
0.626408576965332;0.0365924350917339
0.299624532461166;0.483265072107315
0.45447650551796;0.810031831264496
0.526279032230377;0.435567528009415
0.56595504283905;1.09912061691284
0.957162976264954;0.317082196474075
0.482364058494568;0.764922380447388
0.630935430526733;0.391023397445679
0.722300112247467;0.636403799057007
0.830619871616364;0.569841623306274
0.50091427564621;0.75685727596283
1.03993463516235;0.356715351343155
0.717372179031372;0.620636940002441
0.731928825378418;0.50249195098877
0.686004757881165;0.690722107887268
0.704723834991455;0.544384360313416
0.468386560678482;0.637471497058868
0.641780138015747;0.891306459903717
0.298335820436478;0.115645922720432
0.81198126077652;1.01806974411011
0.10960353910923;0.250434339046478
0.789264738559723;0.561609745025635
0.779315590858459;0.385714083909988
0.85969203710556;0.758105397224426
0.540015399456024;0.713090538978577
0.847110629081726;0.57141649723053
0.491815954446793;0.341049879789352
0.337317109107971;1.20296573638916
0.948487997055054;0.477689653635025
0.569957852363586;0.477899938821793
0.958896517753601;0.36158612370491
0.530759513378143;0.453709483146667
0.848751366138458;0.0858210921287537
0.888457953929901;0.541245520114899
0.831433355808258;0.659002900123596
0.381262451410294;0.0311047732830048
0.70348060131073;0.93544614315033
0.557272851467133;0.640008866786957
0.419491201639175;0.291074961423874
0.641000390052795;0.803881764411926
0.486852467060089;0.695330917835236
0.447873383760452;0.159906685352325
0.902186393737793;0.407036036252975
-0.0428999997675419;0.722133040428162
0.369568645954132;1.01087594032288
0.595585882663727;0.967731177806854
0.595287919044495;0.344696998596191
0.654978513717651;0.610962629318237
0.512389779090881;0.449161231517792
0.827207982540131;0.156807959079742
0.631981372833252;0.953908681869507
0.645477533340454;0.321331381797791
0.385839402675629;0.151892885565758
0.613731741905212;0.476960301399231
0.839488863945007;0.876671016216278
0.466136962175369;0.619105219841003
0.875507950782776;0.923680126667023
0.814619898796082;0.807219803333282
0.731400668621063;0.791122436523438
1.01777291297913;0.414734572172165
0.349587917327881;0.439278215169907
0.558571934700012;0.0147759113460779
0.580956935882568;0.761228740215302
0.19785563647747;1.05088663101196
0.72313928604126;0.32321110367775
-0.0636279806494713;0.449912369251251
0.671349406242371;0.462273210287094
1.02507066726685;0.42571610212326
0.791609108448029;0.462659567594528
0.290519326925278;0.0346262082457542
0.80222362279892;0.671066701412201
0.941331923007965;0.0608057528734207
0.713635861873627;0.549451172351837
0.809848129749298;0.710797727108002
0.207998991012573;0.813169181346893
0.924360454082489;0.0339570678770542
1.17902421951294;0.428492456674576
0.148214563727379;0.773740828037262
0.970641314983368;0.255002498626709
0.749694287776947;0.35508069396019
0.439028084278107;1.13882994651794
0.725037515163422;0.42637312412262
0.660685837268829;0.913067519664764
0.707452356815338;0.351095139980316
0.148114308714867;1.01397120952606
0.682048141956329;0.394731104373932
0.927140831947327;0.929472386837006
0.521679580211639;0.533783614635468
0.593838095664978;0.320784687995911
0.537995755672455;0.2124013453722
0.359957098960876;0.421719610691071
0.1750747859478;0.677111983299255
0.612658202648163;1.06000053882599
0.240717932581902;0.894953072071075
0.412446230649948;0.551180720329285
0.71062821149826;0.505914509296417
0.635961532592773;0.617548644542694
0.605023205280304;0.710898280143738
0.539383888244629;0.935705423355103
1.09375786781311;0.606964766979218
1.03709352016449;0.661159932613373
0.950069785118103;0.493853598833084
0.698751091957092;0.526124119758606
0.518072724342346;0.14159420132637
0.156512811779976;0.56085616350174
0.801831722259521;0.770312905311584
0.395732998847961;0.617391109466553
0.881499052047729;0.605947315692902
0.939921498298645;0.351149082183838
0.934125065803528;0.838042497634888
0.870166659355164;0.508641004562378
0.838148772716522;0.34176179766655
1.16965925693512;0.589494466781616
0.665814936161041;-0.177422150969505
0.698919475078583;0.624341368675232
0.572868883609772;0.735739052295685
0.440863579511642;1.21714985370636
0.552014410495758;0.617169141769409
0.456980735063553;0.322539985179901
0.495712488889694;0.36075034737587
0.587513983249664;0.63955819606781
0.902800321578979;0.201907992362976
0.832906663417816;-0.215113043785095
0.570429861545563;0.272605895996094
0.119687646627426;0.11112305521965
0.407466977834702;-0.0179646983742714
0.160410642623901;0.559220850467682
0.71191281080246;0.644640684127808
0.722371757030487;1.00797700881958
0.781526148319244;0.258203476667404
0.849436521530151;0.910299301147461
0.589304983615875;0.867280244827271
0.525076925754547;0.444124668836594
0.504181146621704;1.15130317211151
0.776740074157715;0.325407147407532
0.422943443059921;0.697334408760071
0.203592836856842;0.73924732208252
0.971208989620209;0.461846530437469
0.660018026828766;0.282108396291733
0.865474760532379;0.653531849384308
0.395948380231857;0.0651929080486298
0.627059519290924;0.313016355037689
0.776396751403809;0.633889138698578
0.55594664812088;0.873659193515778
0.862982392311096;0.707549870014191
0.34907141327858;0.935850501060486
1.33392059803009;0.590411722660065
0.322749435901642;0.581400871276855
0.746687531471252;0.823785960674286
0.533308029174805;0.812952876091003
0.788922131061554;0.843986749649048
0.895074725151062;0.364457279443741
0.547546446323395;0.298120379447937
1.11678302288055;0.763456523418427
0.634434998035431;0.591543555259705
1.04025793075562;0.611410319805145
0.511772811412811;0.61878913640976
0.967106103897095;0.385490477085114
0.562397062778473;0.786345362663269
0.481017500162125;0.458366751670837
0.572999000549316;0.641110360622406
0.778568685054779;0.498450458049774
0.519543468952179;0.327603787183762
0.605033755302429;0.345730245113373
0.418251842260361;0.625526010990143
0.264843285083771;0.595126390457153
0.679428815841675;0.753286421298981
0.719629108905792;0.418174386024475
0.518138825893402;0.788918197154999
0.578740060329437;0.684774100780487
0.686049818992615;0.760713756084442
0.891441881656647;0.493602484464645
-0.0571807511150837;0.425604522228241
0.677041947841644;0.450890690088272
0.832428216934204;0.214639350771904
0.804087042808533;0.279885411262512
0.413467258214951;0.848386824131012
0.820291817188263;0.320968240499496
0.394393742084503;0.604806423187256
0.846140444278717;0.985208809375763
0.72816526889801;0.517121493816376
0.696281552314758;0.5682013630867
0.566051065921783;0.771896481513977
0.611807405948639;0.995751202106476
0.656744241714478;0.647035181522369
0.430655688047409;0.854503750801086
0.65933084487915;0.401062428951263
0.611324667930603;0.920691728591919
0.507393360137939;0.156564638018608
0.356662660837173;0.509292542934418
0.964935898780823;0.521538376808167
0.512288808822632;0.543703377246857
0.528753578662872;0.507832944393158
0.803058922290802;0.86444354057312
0.558660984039307;0.70031875371933
0.590935349464417;-0.108762688934803
0.574619829654694;0.424074590206146
0.429858088493347;0.598102211952209
0.67095160484314;0.632441461086273
0.686745285987854;0.407919943332672
0.94166761636734;0.193277880549431
0.953296601772308;0.618557691574097
0.442707389593124;0.159985840320587
0.817926585674286;0.322220772504807
0.00302831828594208;0.830110788345337
0.761071562767029;0.749308884143829
0.808302879333496;0.606035888195038
0.296968579292297;0.783965051174164
0.709416151046753;-0.0456438548862934
0.498564600944519;0.500115096569061
0.794867336750031;0.425403654575348
0.501667380332947;0.0638560801744461
0.263026773929596;0.379824459552765
0.692205011844635;0.813673913478851
0.764162540435791;0.55050790309906
0.28070804476738;0.898553490638733
0.523154973983765;0.662279903888702
0.544283390045166;0.48907482624054
0.662915468215942;0.572793424129486
0.189164906740189;0.508955299854279
0.575147926807404;0.449047595262527
0.192280381917953;0.886319875717163
0.552972555160522;0.736492514610291
0.676819860935211;0.829887092113495
0.623216390609741;0.661838531494141
0.496481657028198;0.271439462900162
0.576497912406921;0.450027525424957
0.868212580680847;0.435809671878815
0.543882131576538;1.0029501914978
0.283552050590515;0.916188538074493
0.183622270822525;0.303666174411774
0.51362019777298;0.529678165912628
0.456591725349426;0.390596628189087
0.293793737888336;0.465165108442307
0.265937745571136;1.13043975830078
1.08546328544617;0.488470107316971
0.613027155399323;0.795693755149841
0.331929713487625;0.581580758094788
0.848437488079071;0.439975380897522
0.588986933231354;0.859281063079834
0.436157464981079;0.386011004447937
0.950461387634277;0.663783431053162
0.481960862874985;0.46372777223587
0.591467916965485;0.0764064788818359
0.0252412501722574;0.641858756542206
0.937668144702911;0.401893138885498
0.0286150462925434;0.696138620376587
0.35794734954834;0.70484447479248
0.50686776638031;1.20826458930969
0.715951025485992;0.151500463485718
0.97357702255249;0.0807738974690437
0.80674421787262;1.11492323875427
0.321583926677704;0.763705015182495
0.559832513332367;0.865049302577972
0.805979609489441;1.07344961166382
0.461409002542496;0.510748028755188
0.545146286487579;0.190147653222084
0.796425759792328;0.446043610572815
0.199575215578079;0.860826730728149
0.636819899082184;0.303358346223831
0.51995050907135;0.580786466598511
0.598415434360504;0.204775497317314
0.9186772108078;0.316055029630661
0.854524433612823;0.696428716182709
0.604396045207977;0.817834615707397
0.640321314334869;0.537857711315155
0.261761993169785;0.169132858514786
0.807995975017548;0.519546508789063
0.777577638626099;1.17733550071716
0.481074929237366;0.464899957180023
0.44062402844429;0.735625147819519
0.253693789243698;0.489792108535767
0.767679631710052;0.772594094276428
1.27010345458984;0.311558336019516
0.73307341337204;0.705550491809845
0.883375108242035;0.338208913803101
0.555511772632599;0.195855975151062
0.506822764873505;0.611211836338043
0.639724254608154;0.582893013954163
1.05906713008881;1.03931295871735
0.444713264703751;0.606781363487244
0.880911588668823;0.326945155858994
0.484052836894989;0.303360998630524
0.493500560522079;0.802746772766113
0.888772010803223;0.61086106300354
0.456368327140808;0.890163540840149
1.10323429107666;0.439160943031311
0.586870491504669;0.378729939460754
0.865199029445648;0.380169093608856
0.626263678073883;0.725993394851685
0.217955872416496;0.325685948133469
1.1805704832077;0.208418294787407
0.301272660493851;0.742217123508453
0.435004711151123;0.33258518576622
0.704283595085144;0.216279685497284
0.570219814777374;0.877662360668182
0.49082425236702;0.499752551317215
0.738822817802429;0.382686585187912
0.475295543670654;0.581609964370728
0.468722015619278;1.02080285549164
0.404767692089081;0.831147372722626
0.0911926329135895;0.453413665294647
0.393671989440918;0.517502844333649
0.654611647129059;0.88745105266571
0.592377722263336;0.570461392402649
0.28673055768013;0.328772723674774
0.483515322208405;0.465458601713181
0.523104548454285;0.204011708498001
0.207510963082314;0.839088320732117
0.430941581726074;0.892160058021545
0.846326112747192;0.701240241527557
0.559958577156067;0.55709046125412
0.68726772069931;0.29716631770134
0.88885760307312;0.708967387676239
0.664403796195984;0.0172992683947086
0.363534301519394;0.286988258361816
0.21995709836483;0.417827993631363
0.508924186229706;0.575975835323334
0.604621112346649;0.874013185501099
0.576657652854919;0.417604684829712
0.904852032661438;0.857898890972137
0.503588795661926;0.392857015132904
0.943825244903564;0.640572547912598
0.250608682632446;0.932191014289856
0.875116109848022;0.379985392093658
0.699489414691925;0.782150506973267
0.325052857398987;0.349518895149231
0.642329752445221;0.795949399471283
0.775997519493103;0.540252447128296
0.625873148441315;0.957789599895477
0.412267088890076;0.493583887815475
0.301924526691437;0.883664727210999
0.645270347595215;0.772352695465088
0.422689020633698;0.396509140729904
0.625822901725769;0.418611526489258
0.742742002010345;0.429046124219894
0.763970851898193;0.513773143291473
0.754629135131836;0.554042160511017
0.588753223419189;0.723523080348969
0.622587144374847;0.90816992521286
0.606465041637421;1.00607693195343
0.641097903251648;0.893458485603333
0.50930380821228;0.162867307662964
0.885611355304718;0.66480541229248
0.580988347530365;1.07171761989594
1.0900958776474;0.472942918539047
0.329533815383911;0.461836159229279
-0.00444708485156298;0.919230461120605
0.950085878372192;0.0652304142713547
0.324501693248749;0.396488517522812
0.584763407707214;0.201538056135178
0.626985907554626;0.506660640239716
0.366257101297379;0.553789258003235
1.10415387153625;0.730828642845154
0.973032176494598;0.408045530319214
0.198153287172318;0.627399682998657
0.72986775636673;0.658357977867126
0.409235775470734;0.601290047168732
0.529812932014465;0.752108752727509
0.739582180976868;1.13845646381378
0.179443687200546;0.456284701824188
-0.240130946040154;0.178363785147667
0.549540102481842;0.522375404834747
0.823059558868408;1.05277240276337
0.836058914661407;1.14203751087189
0.551114082336426;0.345109283924103
0.4343121945858;1.07963967323303
0.246930092573166;0.539704263210297
0.641166746616364;0.358257234096527
0.377312809228897;0.303344011306763
0.52312445640564;0.581560492515564
0.604227781295776;0.746172070503235
0.817748367786407;0.636090934276581
0.46592766046524;0.93698513507843
0.484122693538666;0.749022483825684
0.753986597061157;0.0649875774979591
0.47746753692627;0.735237717628479
0.442657709121704;0.431584298610687
0.36012852191925;0.831055462360382
0.994527161121368;0.168781816959381
0.329026639461517;0.557683527469635
0.48755931854248;0.499565750360489
0.175598084926605;0.509908378124237
0.78389585018158;0.190925821661949
0.41294252872467;0.309824168682098
0.82338947057724;0.279728412628174
0.720889329910278;0.807936549186707
-0.189992308616638;0.116092093288898
0.371534943580627;0.165926590561867
0.687331438064575;0.978548169136047
0.733743906021118;0.43902662396431
1.4572639465332;0.581221401691437
0.573690593242645;0.210345655679703
0.194654688239098;0.379094541072845
0.48035192489624;0.587026000022888
0.301064610481262;0.363197773694992
0.621407568454742;0.461405456066132
0.548324227333069;0.693029761314392
0.638626575469971;0.39431893825531
0.362985223531723;0.69381058216095
0.688714265823364;0.533391416072845
1.21469879150391;0.727567434310913
0.839517593383789;0.505243897438049
0.386716216802597;0.295728027820587
0.484270483255386;1.33553171157837
0.26591295003891;0.777669072151184
0.911814749240875;0.798047721385956
0.49922251701355;0.244463890790939
0.741158187389374;0.324437826871872
0.284490168094635;-0.0782964676618576
0.675733745098114;0.445418953895569
0.705998539924622;0.451361000537872
0.690775036811829;0.432708621025085
0.581776320934296;0.754513680934906
0.446766525506973;0.756913781166077
0.36080339550972;0.600904107093811
0.589976489543915;0.391117066144943
0.675879240036011;0.490430116653442
0.279677242040634;0.465490162372589
0.574129343032837;0.481729686260223
0.499521315097809;0.939923524856567
0.837038397789001;0.557376325130463
0.573794782161713;0.632643163204193
0.566355049610138;0.479018181562424
0.606459021568298;0.139319568872452
1.42346727848053;0.464236736297607
0.296776175498962;0.879363894462585
0.651446402072906;0.54875773191452
0.246608257293701;0.363901764154434
0.260206311941147;0.565146207809448
0.847450137138367;0.401332229375839
0.745974540710449;0.761645615100861
0.410593718290329;0.183061227202415
0.67662900686264;0.46484375
0.16379602253437;0.469104290008545
0.42737889289856;0.525520741939545
0.558915376663208;0.931975662708282
0.321677178144455;0.580781757831573
0.497579216957092;0.743312954902649
0.749647378921509;0.286460369825363
0.438666880130768;0.125176504254341
1.00291085243225;0.220606580376625
0.194255903363228;0.388461172580719
1.0460387468338;1.06245625019073
0.380731999874115;0.522722184658051
0.390525996685028;0.494252383708954
1.08288168907166;0.351529389619827
0.412064969539642;0.893719494342804
0.49700191617012;0.784107327461243
0.684324622154236;0.474285095930099
0.331296473741531;0.697583854198456
0.694741368293762;0.925789296627045
0.396157264709473;0.914507746696472
0.977947950363159;0.624622106552124
0.681159794330597;0.818234324455261
0.91926896572113;0.499688625335693
-0.0356218591332436;0.518228590488434
0.930210709571838;1.01058769226074
0.593801498413086;0.847293257713318
0.843470811843872;0.249591261148453
0.878572106361389;0.335915923118591
0.936769604682922;0.310575872659683
0.955736815929413;0.0941743552684784
0.73924309015274;0.307562947273254
0.322149127721786;0.236258998513222
0.316387206315994;0.346179336309433
0.574131727218628;0.78190153837204
0.510974228382111;0.437555730342865
0.293085962533951;0.780605018138885
0.726221263408661;0.747268915176392
0.465680480003357;0.666940093040466
0.516294121742249;0.567025482654572
0.616181910037994;0.912335634231567
0.398565828800201;0.0761265382170677
1.12368476390839;0.777208387851715
0.908984363079071;0.803003191947937
0.732198357582092;0.473415970802307
0.738891124725342;0.789149641990662
0.362400889396667;0.773830473423004
0.893076360225677;1.09612286090851
0.428599298000336;0.639373064041138
0.639404296875;0.355740487575531
0.415601909160614;0.724341332912445
0.22725422680378;0.3962641954422
0.440949857234955;0.639475464820862
0.564493715763092;0.674323856830597
0.578605711460114;0.303287595510483
0.846249163150787;0.753865540027618
0.503121733665466;0.62602299451828
0.27577269077301;0.266862481832504
0.512171745300293;0.341728329658508
0.6934774518013;0.821396946907043
0.586934447288513;0.936813592910767
0.578300893306732;0.461755514144897
0.462541133165359;0.585457444190979
0.343057960271835;0.381967574357986
0.699365735054016;0.787096977233887
0.328683823347092;0.732913792133331
0.164376556873322;0.896343469619751
-0.117661662399769;0.508918821811676
0.597733736038208;0.836220383644104
0.524787306785583;0.714393198490143
0.713715493679047;0.846163630485535
0.534154057502747;1.22345674037933
0.933990895748138;0.484919518232346
0.195672884583473;0.255912244319916
0.238036945462227;0.933925747871399
0.922961294651031;0.952189087867737
0.806448042392731;0.732658743858337
0.0292328223586082;0.507316410541534
0.333571583032608;0.637564837932587
0.902165591716766;0.615794897079468
0.401420295238495;0.892271876335144
0.518995642662048;0.271667569875717
0.796209216117859;0.684457361698151
0.424700617790222;0.355989038944244
0.752728223800659;0.447802066802979
0.72552102804184;0.363810569047928
0.680432200431824;0.216503351926804
0.921408355236053;0.530635356903076
1.40759086608887;0.124841839075089
0.428469657897949;0.783793032169342
0.178901866078377;0.477826476097107
0.871946632862091;0.926033437252045
0.446463763713837;0.633860111236572
1.21597862243652;-0.0204434357583523
0.641152262687683;0.643734335899353
0.497992008924484;0.526706099510193
0.190002605319023;0.36066660284996
0.334089756011963;0.476469576358795
0.492360264062881;0.56508195400238
0.356790274381638;0.640015840530396
0.683759450912476;0.380214214324951
0.415411710739136;0.753480136394501
0.525292694568634;0.711159944534302
0.448166102170944;0.973106801509857
0.793632924556732;0.626219928264618
0.0995283201336861;0.514662504196167
0.794164597988129;0.519315481185913
0.860229551792145;0.565712451934814
0.30324250459671;0.699746668338776
0.24186746776104;0.757359862327576
0.874950408935547;0.330661296844482
0.401464819908142;0.357008576393127
0.757838487625122;0.835721731185913
0.689131915569305;1.17549085617065
0.709859073162079;0.433313548564911
0.744302451610565;0.443585336208344
0.408864140510559;0.672715485095978
0.251353681087494;0.86544406414032
0.366245299577713;0.605738341808319
0.855016469955444;0.768142580986023
0.513646900653839;0.346926629543304
1.14352440834045;0.557965636253357
0.634343087673187;0.774406552314758
0.695370614528656;1.02497410774231
0.494566977024078;0.620370149612427
0.554209232330322;1.04638493061066
0.555890142917633;0.714434146881104
0.498343527317047;0.428535401821136
0.53296172618866;0.401513159275055
0.373030960559845;0.196691393852234
0.919306516647339;0.679960191249847
0.0979812666773796;1.12375843524933
0.48880198597908;0.47044575214386
0.893746256828308;0.204437211155891
0.301431089639664;0.768094301223755
0.842643558979034;0.567548274993896
0.333695143461227;0.946307301521301
0.399170637130737;0.0377397015690804
0.597183585166931;0.645620584487915
0.749721944332123;0.817692875862122
0.427419811487198;0.211255520582199
0.446486800909042;0.819761395454407
0.821045279502869;0.451391220092773
0.707718193531036;0.35706415772438
0.452894598245621;0.386123955249786
0.602501273155212;0.698614537715912
0.353242933750153;0.788220584392548
0.408341407775879;0.822110176086426
0.740311861038208;0.907553315162659
0.546710252761841;0.596556007862091
0.493408143520355;0.661800444126129
0.665607333183289;0.858459234237671
0.612674117088318;0.604224145412445
0.247298493981361;0.359173476696014
0.643570363521576;0.745511054992676
0.603467524051666;0.643158137798309
0.793151915073395;0.493229001760483
0.516781330108643;0.73115348815918
0.908299565315247;0.406042605638504
0.625816822052002;0.401555240154266
0.575754404067993;-0.0633678138256073
0.887808620929718;0.482086837291718
0.61953729391098;0.351425111293793
0.516715466976166;0.727223932743073
0.610269725322723;0.773463845252991
0.825129270553589;0.863338947296143
0.580540180206299;0.782766222953796
0.447390645742416;0.5574049949646
0.838140428066254;0.701645374298096
0.199365824460983;-0.10580737888813
0.537155270576477;0.890336096286774
0.8795525431633;0.917947888374329
0.482216477394104;0.0341560430824757
0.367823451757431;0.966374695301056
0.854126811027527;0.327102720737457
0.781419456005096;0.855632126331329
0.622529327869415;0.0866249948740005
0.385948091745377;0.699591159820557
0.447357475757599;0.318261235952377
0.575422406196594;0.463011562824249
-0.165239349007607;0.31673538684845
0.507150709629059;1.12091386318207
0.459590673446655;0.849189281463623
0.44793039560318;0.827838897705078
0.540278732776642;0.663769483566284
0.38127413392067;0.802312254905701
0.716771245002747;0.413550615310669
0.291697144508362;0.694357395172119
0.835832953453064;0.776655673980713
0.603096008300781;0.713224351406097
0.661284148693085;0.642465829849243
0.656397461891174;0.638852119445801
0.934166550636292;0.455028921365738
0.938004016876221;0.312027245759964
0.860067546367645;0.764232516288757
0.942296147346497;0.913002490997314
1.23505401611328;0.383682519197464
0.639114618301392;0.367563813924789
0.74126398563385;0.785270512104034
0.533311188220978;1.08427047729492
0.271527647972107;0.931689560413361
0.868844151496887;0.634249746799469
1.02360832691193;0.352368921041489
0.112333923578262;0.117084041237831
0.496544450521469;0.451057285070419
0.988712131977081;0.67918998003006
0.496781468391418;1.11042821407318
0.792911052703857;0.570688962936401
0.832372486591339;0.839179456233978
0.940550923347473;0.0315892323851585
0.675701379776001;0.387577176094055
0.163889735937119;0.895930409431458
0.566247701644897;0.260571926832199
0.829133212566376;0.844637036323547
0.51435112953186;0.648014068603516
0.807785212993622;0.581853091716766
0.983893752098083;0.371266543865204
0.838988721370697;0.632725417613983
0.775666832923889;0.45397213101387
0.274420976638794;1.10438168048859
0.368001610040665;0.590093731880188
0.703099191188812;0.334916979074478
0.606177568435669;0.721692740917206
0.484725922346115;0.407145977020264
0.296721249818802;0.536397159099579
0.363858252763748;0.849921941757202
0.592564642429352;0.573560357093811
0.0638983249664307;0.911117553710938
0.445464223623276;0.157944545149803
0.886292397975922;0.702864527702332
0.201295524835587;0.443281173706055
0.302594661712646;0.661679029464722
0.872013330459595;0.515099108219147
0.453512907028198;0.654078483581543
0.645332038402557;0.607364177703857
0.82713508605957;0.332283079624176
0.377048581838608;0.771196365356445
0.70036768913269;0.876495897769928
0.765410423278809;0.24351292848587
0.572871088981628;0.760053396224976
0.940464615821838;0.119307607412338
0.65550684928894;0.261399865150452
0.558932900428772;0.411689400672913
0.285515874624252;1.51081550121307
0.33605420589447;0.594183504581451
0.539713144302368;-0.202952742576599
0.873643159866333;0.57794976234436
0.714582920074463;0.539520263671875
0.437400698661804;0.658933699131012
1.06680798530579;0.110639370977879
0.677416026592255;0.48664003610611
0.354690909385681;0.721223771572113
0.665658295154572;0.164626434445381
0.935012996196747;0.485571771860123
0.713030576705933;0.44357818365097
0.679605722427368;0.826793313026428
0.270258784294128;0.231802076101303
1.00967180728912;0.703721702098846
0.779610753059387;0.396887451410294
0.725431799888611;0.762480676174164
0.379787862300873;0.946067035198212
0.694669306278229;0.566959738731384
0.731119334697723;1.10341799259186
0.642414748668671;0.84022581577301
0.703125;0.299477428197861
0.960616588592529;0.484351992607117
0.569538056850433;0.113627813756466
0.398559540510178;0.37700229883194
0.616899847984314;0.551939427852631
0.403476446866989;0.866984009742737
0.798398554325104;0.917230188846588
0.523000001907349;0.378395467996597
0.503435969352722;0.478173673152924
0.683133065700531;0.316418617963791
0.618108808994293;0.0901105776429176
0.535289108753204;0.249315902590752
0.245524883270264;1.2539404630661
0.356805145740509;0.668439745903015
0.783789217472076;0.483942091464996
0.733298122882843;0.694953620433807
0.686557829380035;0.55350798368454
0.0914823338389397;0.396698743104935
0.597669184207916;0.789244771003723
0.613398492336273;0.270352721214294
0.574638187885284;0.591192960739136
0.106348037719727;0.44634535908699
0.379793375730515;0.505717933177948
0.453977435827255;0.596845626831055
0.765493392944336;0.589030086994171
0.312295258045197;0.55713951587677
0.424437969923019;0.403174102306366
0.515301465988159;1.12300908565521
0.77520352602005;0.511676788330078
0.473904192447662;0.669926047325134
0.589294195175171;1.1100081205368
0.774381935596466;0.467154800891876
0.817459404468536;0.591647803783417
0.888727903366089;0.567220091819763
0.347265332937241;0.456226736307144
0.590109050273895;0.0232215914875269
0.0468077287077904;0.883305490016937
0.999792814254761;0.554667532444
1.02340948581696;0.688643753528595
0.547888815402985;1.06067276000977
0.720290303230286;0.498765915632248
0.620981931686401;0.536543667316437
0.50201004743576;0.797785758972168
0.859066247940063;0.465754956007004
0.441587388515472;0.316816687583923
0.410363405942917;0.453671365976334
0.552133202552795;0.67775285243988
0.535832822322845;0.700406849384308
1.06725311279297;0.71091628074646
0.49430525302887;0.496878147125244
0.632944583892822;0.0538371801376343
0.942416250705719;0.761729955673218
0.503935813903809;0.609724283218384
0.455812364816666;0.81364369392395
0.922479629516602;0.733195066452026
0.372945040464401;0.507696688175201
0.359630942344666;0.644256949424744
0.599997401237488;0.254527062177658
0.7278071641922;0.921956121921539
0.479641199111938;0.635881125926971
0.968805253505707;0.614772737026215
0.575737655162811;0.58867210149765
0.535673916339874;0.806750297546387
0.931469202041626;0.780186235904694
0.851300299167633;0.604322910308838
0.52481734752655;0.564629077911377
1.19747269153595;0.309452384710312
0.447845786809921;0.881233334541321
0.154384166002274;0.359179556369781
0.418193489313126;0.722962856292725
0.596328854560852;0.202306792140007
0.412926226854324;0.423858940601349
0.443397551774979;0.316303163766861
0.165454059839249;0.303687244653702
-0.377460390329361;0.669496476650238
0.822284936904907;1.38495922088623
0.488241851329803;0.855986297130585
1.06675112247467;0.123287811875343
0.375900030136108;0.182055339217186
0.700685083866119;0.412345170974731
0.402216166257858;0.324611127376556
0.637372195720673;0.663987040519714
0.27798330783844;0.413981378078461
0.825344145298004;0.547924280166626
0.761828660964966;0.950396180152893
0.769923865795135;0.370019555091858
0.63134890794754;0.48678320646286
0.369831621646881;0.731148540973663
0.699626803398132;0.503103494644165
0.256091326475143;-0.0682164132595062
0.146838769316673;0.660390555858612
0.417670249938965;0.459863811731339
0.352385282516479;0.774011135101318
0.510816097259521;0.731276988983154
0.482104957103729;0.630075812339783
0.950678706169128;0.502458274364471
0.960949540138245;0.515033900737762
0.421413511037827;-0.168102264404297
0.270366728305817;0.914634704589844
0.27866730093956;0.620915114879608
0.816694915294647;0.725431680679321
0.197999477386475;1.07712244987488
0.569047689437866;0.471505731344223
0.340619266033173;0.784174561500549
0.464073002338409;0.231463298201561
0.540316522121429;0.331790298223495
0.426924049854279;0.793809056282043
0.401270925998688;0.686329007148743
1.27625799179077;0.701914668083191
0.872751593589783;0.488084733486176
0.282086670398712;0.956099271774292
0.478919416666031;0.71517026424408
0.826346337795258;0.30333137512207
0.911005854606628;0.812252581119537
0.419674664735794;0.545504450798035
0.578219532966614;1.2133584022522
0.910236716270447;0.864721298217773
0.736211717128754;0.618994355201721
0.569768249988556;0.764324128627777
0.200860545039177;0.634136438369751
0.320047974586487;0.461752086877823
0.42111137509346;0.853188574314117
0.604777455329895;0.297424674034119
0.908727288246155;0.851347208023071
0.483719825744629;1.03398942947388
0.493081778287888;0.454629123210907
0.328037649393082;0.561082661151886
0.375502169132233;0.524504780769348
0.413908302783966;0.688733458518982
0.761310040950775;0.805190205574036
0.540502429008484;0.852499842643738
0.732814192771912;0.33565080165863
0.0738077387213707;1.10042762756348
0.490889757871628;0.844995677471161
0.784265398979187;0.398754417896271
0.570042788982391;0.467329293489456
0.68460887670517;0.889843165874481
0.505906045436859;0.817011296749115
0.936895549297333;0.365987241268158
0.704436659812927;0.543384730815887
0.1420529037714;0.993087947368622
0.41145995259285;0.423040688037872
0.596615552902222;0.590849161148071
0.259569257497787;0.501823425292969
0.343787759542465;0.792558610439301
0.448591470718384;0.851874887943268
0.636971354484558;0.642005324363708
1.1523734331131;0.660655200481415
0.729121267795563;-0.0242276713252068
0.642657458782196;0.74548614025116
0.187781900167465;0.745993494987488
1.11590576171875;0.46234518289566
0.507818818092346;0.823180735111237
1.19967257976532;0.686814367771149
0.286611407995224;0.584982216358185
0.270708203315735;1.0681380033493
0.951993763446808;0.938107550144196
0.656332015991211;0.720566749572754
0.271451473236084;0.355310797691345
0.20145782828331;0.833630084991455
0.656645119190216;0.482712298631668
0.371345341205597;0.542067050933838
0.417504012584686;0.181587517261505
0.670431196689606;0.539275407791138
0.769393563270569;0.758171617984772
0.791123867034912;0.610545039176941
0.951833844184875;0.835663974285126
0.332293450832367;0.588049173355103
0.977212429046631;0.295540422201157
1.48568177223206;0.65500682592392
0.154670462012291;0.485424935817719
0.587297141551971;0.771702110767365
0.42967164516449;0.33294090628624
0.485646843910217;0.227875724434853
0.493218719959259;0.601255893707275
0.436062306165695;0.700633406639099
0.677907407283783;0.380892485380173
0.676819920539856;0.510411381721497
-0.118562869727612;0.716311454772949
0.820026576519012;0.296787768602371
1.0762859582901;0.35358452796936
0.799667716026306;1.27686238288879
0.980123162269592;0.677299082279205
0.785458624362946;0.927704036235809
0.621653497219086;0.571071684360504
0.77460116147995;0.542107105255127
0.399048686027527;0.936358869075775
0.475835144519806;0.418299823999405
0.300873011350632;0.630552351474762
0.625439345836639;0.157632738351822
0.316073387861252;0.601552248001099
0.497116565704346;0.645026981830597
0.996300160884857;0.985196769237518
1.25920784473419;0.599609792232513
0.63774299621582;0.37987819314003
0.772919535636902;0.635118126869202
0.221455961465836;0.569934368133545
0.158046036958694;0.649072289466858
0.523757219314575;0.967599153518677
0.567027151584625;0.478194296360016
0.412129998207092;0.634099543094635
0.219511032104492;1.05563867092133
0.694919288158417;0.182329520583153
-0.471514582633972;0.564778864383698
0.824005365371704;0.297200977802277
0.484724581241608;0.73541647195816
0.498702555894852;0.439706861972809
0.480264335870743;0.538657426834106
0.751029491424561;0.733382165431976
0.0883224755525589;-0.13230000436306
0.707821130752563;0.163550779223442
0.713409662246704;-0.0434751734137535
0.52176970243454;0.363975375890732
0.207546129822731;0.759500205516815
0.678388655185699;0.818466424942017
1.1365133523941;0.265996158123016
0.757145702838898;0.548297882080078
0.533338963985443;0.569426476955414
0.839716196060181;1.11360013484955
0.883801102638245;0.304044485092163
0.415802180767059;0.817438006401062
0.752605259418488;0.408928245306015
0.505357146263123;0.568583250045776
0.829343914985657;0.562095463275909
0.713486075401306;0.961550891399384
1.06059801578522;0.403577864170074
0.177807360887527;0.969196021556854
0.0584261044859886;0.38386532664299
1.07253527641296;0.942425429821014
0.635589718818665;0.54482090473175
0.775952935218811;0.814931869506836
0.297945976257324;0.539906919002533
0.503595113754272;0.224515587091446
0.379060238599777;0.471532344818115
0.683686673641205;0.939267635345459
0.138312622904778;0.728854477405548
1.29457724094391;0.621920585632324
1.09796166419983;-0.0648095011711121
0.828357756137848;0.577704787254333
0.453690260648727;0.51768833398819
0.265728503465652;1.11879515647888
0.373942911624908;0.702398657798767
0.206790179014206;1.05666375160217
0.350153386592865;0.188854068517685
0.686091482639313;0.638203382492065
0.771703064441681;0.179017528891563
0.634687483310699;1.08171987533569
0.660704731941223;0.397756338119507
0.695389986038208;0.383090436458588
1.10603618621826;0.350880593061447
0.7499058842659;0.513210654258728
0.213072955608368;0.621443748474121
0.869038105010986;0.607621192932129
0.522671461105347;0.469950050115585
0.525757610797882;0.52875542640686
0.752823829650879;0.890947639942169
0.114152245223522;0.768334627151489
0.0104614039883018;0.313026249408722
0.296763479709625;0.218068361282349
0.393303334712982;0.502376794815063
0.59290874004364;0.651733458042145
0.736310362815857;0.925568997859955
0.771668553352356;0.151746809482574
0.562361121177673;0.713847935199738
0.754709005355835;1.06433939933777
0.719219863414764;0.7287477850914
0.688684344291687;0.681772649288177
0.838666617870331;0.51757800579071
0.38863405585289;0.521228194236755
1.01286733150482;0.495138853788376
0.498778998851776;0.502145648002625
0.718855082988739;0.387836337089539
0.362091273069382;0.373883813619614
0.472292125225067;0.771440744400024
1.27352094650269;0.498938858509064
0.79988956451416;0.207559943199158
1.03745460510254;1.32864785194397
0.732145845890045;0.48652708530426
0.28564241528511;0.715210556983948
0.659578919410706;0.46711590886116
0.595431864261627;-0.116238296031952
0.557420611381531;0.757265508174896
0.725779294967651;0.326999127864838
0.559008240699768;0.880138635635376
0.0702030882239342;0.753785312175751
0.227733969688416;0.238230258226395
0.629878520965576;0.395480275154114
0.341004729270935;0.546558499336243
0.659761011600494;0.272099256515503
0.809955477714539;0.468619912862778
0.872535526752472;-0.282585263252258
1.00423669815063;0.669342696666718
0.44347470998764;1.07669174671173
0.365437716245651;0.440738499164581
0.775450110435486;0.654543578624725
0.590630948543549;0.580350637435913
0.939148962497711;0.715419888496399
1.02172267436981;0.538895666599274
0.594384133815765;0.359910577535629
0.791918575763702;0.587791502475739
0.535523891448975;1.13990616798401
0.324039667844772;0.272554367780685
0.443467646837234;0.530888438224792
0.554937601089478;0.699294626712799
0.42685678601265;0.877642154693604
0.807053804397583;0.0703082904219627
0.961956679821014;0.362711995840073
0.597890019416809;0.332384765148163
0.378834336996078;0.770061314105988
0.848265826702118;0.54394268989563
0.334583789110184;0.741852521896362
0.576578319072723;0.760266900062561
0.655271053314209;0.543684244155884
0.593381464481354;0.408337384462357
0.557999193668365;0.476386368274689
0.689452648162842;0.813984215259552
0.694574594497681;0.706508159637451
0.889739871025085;0.683473527431488
0.321742653846741;0.571494400501251
0.274576127529144;-0.164818435907364
0.23585432767868;0.336718440055847
0.452018290758133;0.308109998703003
0.520840227603912;0.41159787774086
0.908161282539368;0.814238607883453
0.908369660377502;0.886272490024567
1.1161630153656;0.500083029270172
0.363441109657288;0.765661895275116
0.434547960758209;0.59303206205368
1.03088939189911;0.250740557909012
0.579515814781189;1.00576424598694
0.212509110569954;0.514238834381104
0.826335191726685;0.622326076030731
0.329137653112411;0.638570785522461
0.458751171827316;0.505827367305756
0.609742045402527;0.476779133081436
0.582165241241455;1.10881996154785
-0.123679347336292;0.58788126707077
0.473129421472549;0.277640521526337
0.935515463352203;0.973241329193115
0.512784063816071;0.199908077716827
0.538005530834198;1.49613177776337
0.22610604763031;1.517174243927
0.411320924758911;0.517003893852234
0.805027604103088;0.560740768909454
0.442838162183762;0.193902730941772
-0.104899354279041;0.640052497386932
0.304122716188431;0.602600336074829
0.719756424427032;0.958485066890717
0.0103982985019684;0.480755060911179
0.454174250364304;0.555266499519348
0.54358321428299;0.281085073947906
0.563303172588348;0.541434466838837
0.580549478530884;0.423688530921936
0.912462532520294;1.27688193321228
0.634705305099487;0.559213399887085
0.299406766891479;0.654680728912354
0.750507533550262;0.905387341976166
0.455252885818481;0.397888690233231
0.889284133911133;0.564349234104156
1.03476333618164;0.154850959777832
0.700567722320557;0.396432667970657
0.884406447410583;0.527865409851074
0.449166685342789;0.482878506183624
0.536116361618042;1.22438836097717
0.737378537654877;0.688592612743378
0.393691450357437;0.951614379882813
0.269644021987915;0.668987154960632
0.560191333293915;0.505389869213104
0.746530711650848;0.180849269032478
0.36771759390831;0.677067935466766
0.226064190268517;1.07664430141449
0.701810538768768;0.494759827852249
0.659279108047485;0.473285377025604
0.967300236225128;0.673277497291565
0.211763396859169;0.534361362457275
0.353066354990005;0.462513506412506
0.534128308296204;0.510389685630798
0.64943927526474;0.189631417393684
1.17644131183624;-0.362631916999817
1.02546739578247;0.386756002902985
-0.382218092679977;1.05645453929901
0.761384606361389;0.742984235286713
0.81044989824295;0.820379734039307
0.428629010915756;0.504792988300323
0.806068539619446;0.32773420214653
0.919630110263824;0.36800816655159
0.552325785160065;0.548488855361938
0.68213951587677;0.246227785944939
0.627645671367645;0.903883814811707
0.70766282081604;0.757681369781494
0.787884950637817;0.900875806808472
0.653663575649261;0.471820861101151
-0.0140949189662933;0.448921024799347
1.0985119342804;0.56081610918045
0.54801344871521;0.821283280849457
0.844637095928192;0.116420097649097
0.577262997627258;0.651169776916504
0.512118935585022;0.805902123451233
0.988405525684357;0.479748487472534
0.66607654094696;0.681780338287354
0.503991425037384;0.207707434892654
0.269863218069077;0.461328715085983
0.386007010936737;0.49417307972908
0.636522352695465;0.388601809740067
1.09707379341125;0.354805409908295
-0.031597662717104;0.486836791038513
0.73785275220871;0.596718907356262
0.532642543315887;0.760970532894135
1.38768792152405;0.386681377887726
0.752401828765869;0.253721565008163
0.348555594682693;0.9021235704422
0.643462181091309;0.382226824760437
0.736622273921967;0.586727976799011
0.529680848121643;1.1862576007843
0.583025276660919;0.760684728622437
0.525020360946655;0.705567717552185
0.514211893081665;0.182933777570724
-0.0749810785055161;0.533505856990814
0.495476484298706;0.241268634796143
0.927400767803192;0.781837224960327
1.08475852012634;0.735969662666321
0.348490953445435;0.301120221614838
0.347111821174622;0.245336011052132
0.522407412528992;0.233849674463272
0.649620592594147;0.226449459791183
0.335741013288498;0.570867955684662
1.0184805393219;1.0122983455658
1.01864874362946;0.321261376142502
0.640834093093872;0.865158438682556
0.719713985919952;0.363974511623383
0.636695027351379;0.593988597393036
0.281771779060364;0.923209130764008
0.527498126029968;0.341071933507919
0.39940220117569;0.568125605583191
0.480980694293976;0.0811251699924469
0.19201648235321;0.276720106601715
0.599561631679535;0.143544092774391
0.851860761642456;0.560937225818634
0.814638376235962;0.640637218952179
0.561119198799133;0.537094473838806
0.659139573574066;0.237195000052452
0.409313976764679;0.539795994758606
0.500964343547821;0.566871345043182
0.562644362449646;0.072883777320385
0.632348835468292;0.0997937172651291
0.342852354049683;0.818011403083801
0.864152431488037;0.775791764259338
0.364931762218475;0.542482674121857
0.274883151054382;0.774631977081299
0.440641582012177;0.522849142551422
0.576808333396912;0.809332191944122
1.10923147201538;0.714686632156372
0.315823018550873;0.957452774047852
0.762083053588867;1.10294604301453
0.527219772338867;0.210638701915741
0.448748648166656;0.587459921836853
0.828473329544067;0.645786166191101
0.996605753898621;0.639577567577362
0.833004653453827;0.302497953176498
0.632358133792877;0.235207200050354
0.677912890911102;0.837191343307495
0.43247377872467;0.507301211357117
0.172039926052094;0.301675498485565
0.491437256336212;0.561265826225281
0.562623977661133;0.117620073258877
-0.0540424175560474;0.663349032402039
0.515978038311005;0.166306421160698
0.705665588378906;0.273565977811813
0.708282291889191;0.841585636138916
0.377227216959;0.706514894962311
0.519316613674164;0.305048257112503
0.680659353733063;0.91520881652832
0.640156090259552;0.39640599489212
0.79243391752243;0.679632127285004
0.428988456726074;0.661616921424866
1.05553221702576;0.630756914615631
0.167219236493111;0.785933196544647
0.740416347980499;0.938775241374969
0.726409316062927;0.380388259887695
0.21430116891861;0.70362001657486
0.61219185590744;0.775143623352051
0.409387916326523;0.431138217449188
0.292352467775345;0.520060002803802
0.477814376354218;0.633320212364197
0.92096483707428;0.0917223766446114
0.790174663066864;0.911236047744751
0.896073818206787;0.388966858386993
0.586339890956879;0.494841665029526
1.07370185852051;0.694535851478577
1.01508557796478;0.0317657142877579
0.444019645452499;0.775513529777527
0.501432597637177;0.67017126083374
0.404375433921814;0.642045259475708
0.313818454742432;0.594437897205353
0.708768904209137;0.517444372177124
0.635917007923126;0.48233562707901
0.64076966047287;0.693946301937103
0.746674180030823;0.848548829555511
0.588705241680145;-0.280793517827988
0.109844319522381;0.609752774238586
0.58014851808548;0.278069496154785
0.207248359918594;0.812968313694
0.730080246925354;0.384298861026764
0.12669625878334;0.601180076599121
0.69639652967453;0.370111465454102
0.226605489850044;0.604384481906891
1.14996933937073;0.0438115149736404
0.372638136148453;0.95758992433548
0.465035080909729;1.03485584259033
0.561070322990417;0.575347363948822
1.02929794788361;0.394258707761765
0.254102647304535;0.469422847032547
1.0158543586731;0.960878252983093
1.02473390102386;0.060243297368288
0.744697093963623;0.973813712596893
0.312819272279739;0.474969863891602
0.550203204154968;0.277548462152481
0.45906588435173;0.404796242713928
0.850645899772644;0.517889738082886
0.702770471572876;0.664695620536804
0.957241594791412;0.520552754402161
0.202926754951477;1.16694021224976
0.5739506483078;0.292059987783432
0.650147497653961;0.40133461356163
0.513274669647217;0.738343417644501
0.78568822145462;0.7678382396698
0.67790162563324;0.426722466945648
0.354066878557205;0.591328144073486
0.933886349201202;0.554150938987732
0.578829526901245;0.670734047889709
0.666420638561249;0.657501757144928
1.27609550952911;0.092713825404644
0.719911873340607;0.633855164051056
0.280524253845215;0.786137819290161
0.825570464134216;0.310449600219727
0.281039208173752;0.699486613273621
0.606631398200989;0.916245996952057
0.541970431804657;0.550404071807861
0.25628262758255;0.995226144790649
0.843850135803223;1.12502336502075
0.549838900566101;0.617925047874451
0.6321901679039;0.948730409145355
0.488053470849991;0.481594026088715
0.82827615737915;0.586521804332733
0.936218023300171;0.00800441019237041
0.8652024269104;0.860282003879547
-0.0186242181807756;0.280573636293411
0.412308603525162;0.541222929954529
0.314258903264999;1.01288962364197
0.524299502372742;0.382708996534348
0.518214166164398;0.657685875892639
0.536948502063751;0.747152090072632
0.684988796710968;0.28949436545372
0.15571703016758;0.476813346147537
0.516779482364655;0.509848773479462
0.804512202739716;1.01429212093353
0.98671281337738;0.429566502571106
0.66560834646225;0.859052121639252
0.270619541406631;0.658487439155579
1.12748157978058;0.82188493013382
0.33847451210022;0.297199755907059
0.627823829650879;0.443937391042709
0.874385595321655;0.610622823238373
0.268024057149887;0.736674666404724
0.166186332702637;-0.178152233362198
0.375938564538956;0.504991292953491
1.09844183921814;0.843055367469788
0.596631765365601;0.701307952404022
0.925454676151276;0.620053589344025
0.677849531173706;0.762075781822205
0.0497452691197395;0.586878299713135
0.590767741203308;0.660620808601379
0.750218868255615;0.44869327545166
0.290137499570847;1.02054607868195
0.792355477809906;0.655856192111969
0.44074621796608;0.975746810436249
0.489916861057281;0.476163387298584
0.413148403167725;0.687218725681305
0.556415438652039;0.816608190536499
0.481920033693314;0.87848687171936
0.858191907405853;0.39263179898262
0.749182105064392;0.566767036914825
0.219548895955086;0.55423891544342
0.646446526050568;0.812890350818634
1.09250783920288;0.682355403900146
0.762901842594147;0.118302531540394
0.479657471179962;0.99826854467392
1.01064848899841;0.561203122138977
0.654055297374725;0.422630965709686
0.288759469985962;0.401030242443085
0.399216830730438;0.706373751163483
0.182127133011818;0.455236077308655
0.424123227596283;0.281393021345139
1.36886632442474;0.0885112136602402
0.0748379677534103;0.641358077526093
0.670756578445435;0.681660234928131
-0.020653385668993;0.487066686153412
0.413238555192947;0.538256406784058
0.463060736656189;0.411539256572723
0.706624388694763;0.761033833026886
0.945058107376099;0.737073063850403
0.902444422245026;0.183374062180519
0.819231867790222;0.303399562835693
0.405821174383163;0.155326887965202
0.336293607950211;0.947135627269745
0.411623179912567;0.585118293762207
0.288321614265442;0.416709363460541
0.785719394683838;0.649634718894958
0.425306648015976;0.369317829608917
0.434386759996414;1.2098935842514
0.480393558740616;0.541158199310303
1.06182181835175;0.830584228038788
0.614491701126099;0.65200537443161
0.734381675720215;0.649351060390472
0.477977097034454;0.409538447856903
0.175363272428513;0.683166027069092
0.622251152992249;0.443144351243973
0.114082917571068;0.676757097244263
-0.24906450510025;1.10939204692841
0.611357927322388;0.783194541931152
0.320064544677734;0.804389119148254
0.372476100921631;0.589881598949432
0.773557066917419;0.572646498680115
0.0854254066944122;0.235486745834351
0.485838532447815;0.574388265609741
0.934849500656128;0.407292723655701
-0.0801069140434265;0.661695659160614
0.528910875320435;0.75961035490036
0.91716057062149;0.680219173431396
0.686758518218994;0.734929025173187
0.719050407409668;0.432820498943329
0.884658217430115;0.473187386989594
0.28770187497139;0.36821973323822
0.404185861349106;0.0805303677916527
0.638929009437561;0.576027750968933
0.769626200199127;0.983999252319336
0.743199110031128;0.827180802822113
-0.069016307592392;0.490451037883759
0.949202716350555;0.51008677482605
0.670097410678864;0.938749074935913
0.738850116729736;0.634489834308624
0.961510539054871;0.60675460100174
0.65527731180191;0.690913379192352
1.08525454998016;0.11687021702528
0.606086373329163;0.774492502212524
0.328664183616638;0.72877037525177
0.622351586818695;0.768830180168152
0.408185124397278;0.679680228233337
1.00394058227539;0.523856461048126
0.281439691781998;0.559486031532288
0.553064405918121;0.483577847480774
0.622688949108124;0.219020709395409
1.15852642059326;0.745051920413971
-0.0129304230213165;0.765963733196259
0.724291205406189;0.550702035427094
0.220957860350609;0.610364735126495
0.380132377147675;0.659277141094208
-0.144355893135071;0.28035843372345
0.725418865680695;0.239863887429237
0.293721973896027;0.878007173538208
-0.297116756439209;0.333579331636429
0.212882667779922;0.987068951129913
0.588021278381348;0.680676698684692
0.666310787200928;0.5694899559021
1.0789657831192;0.148858830332756
0.45159038901329;0.500002145767212
0.753949284553528;0.510026872158051
0.890589952468872;0.122910037636757
0.0747875049710274;0.205314487218857
0.44591024518013;0.617148220539093
0.799246311187744;0.446403741836548
0.608948945999146;0.737239956855774
0.694334149360657;0.654866099357605
0.599631726741791;0.578342020511627
1.21088802814484;0.823622167110443
0.169735208153725;1.0583827495575
0.641334652900696;0.50237363576889
0.551767885684967;0.806694507598877
1.063392162323;0.640035629272461
0.288452684879303;0.460067808628082
0.657676577568054;0.607466518878937
0.713630378246307;0.598573267459869
0.441370517015457;0.434626013040543
0.854157686233521;0.349910289049149
0.527260839939117;0.404775708913803
0.345475375652313;0.715949177742004
0.942677140235901;-0.0225976705551147
0.333150804042816;0.675779342651367
0.411330461502075;1.32069849967957
0.904285550117493;-0.174751728773117
0.344850331544876;0.748778700828552
0.842873275279999;0.529802620410919
0.788591384887695;0.503540635108948
0.854977130889893;0.750647068023682
0.492133498191833;0.857179403305054
0.422003477811813;1.00263798236847
0.867718696594238;0.298576861619949
0.220449075102806;0.975429654121399
0.283117145299911;0.427012324333191
-0.0811934247612953;1.14688611030579
1.11723148822784;0.827655673027039
0.691286742687225;0.761674761772156
0.278189033269882;0.778873205184937
0.389501482248306;0.5320685505867
0.319580763578415;0.793563008308411
0.782463133335114;0.496865510940552
0.709782958030701;0.635659217834473
-0.084190160036087;0.21407425403595
0.928506791591644;0.564932286739349
0.953117728233337;0.90497350692749
0.655611753463745;0.173229992389679
0.772743999958038;0.592060744762421
0.533496618270874;0.319026172161102
0.419407546520233;0.420067131519318
0.183977603912354;0.658103227615356
0.538249433040619;0.0567431002855301
0.627526462078094;0.288632780313492
0.675673842430115;1.02964603900909
0.868702530860901;0.296731293201447
0.439918130636215;0.522782623767853
0.336654216051102;0.407054960727692
0.250086754560471;0.766139447689056
0.169889450073242;0.390697568655014
0.655976295471191;0.852836012840271
0.509320974349976;0.694470226764679
0.432884156703949;0.579021990299225
0.443975806236267;0.530434548854828
0.61424332857132;0.911397576332092
0.504680454730988;0.631378471851349
0.346314311027527;0.829362809658051
0.676568984985352;0.633300721645355
0.246134847402573;0.545660376548767
-0.134041890501976;0.431936502456665
0.717234313488007;0.861199140548706
0.761909663677216;0.652675092220306
0.535977125167847;1.15477311611176
0.65049821138382;0.920646965503693
0.725915253162384;0.332367748022079
0.862901508808136;0.978014588356018
0.421179503202438;0.414237529039383
0.431330114603043;0.292165905237198
0.329858273267746;0.633368074893951
0.65942394733429;0.465742260217667
0.941358864307404;0.824037253856659
0.789782822132111;0.575738072395325
0.429800301790237;0.76616358757019
0.803987801074982;0.630187273025513
0.927666187286377;0.478171795606613
0.761040508747101;0.688026249408722
0.66242903470993;0.509065449237823
0.715424180030823;0.125880151987076
0.218345835804939;0.766999959945679
0.164389073848724;0.576554477214813
0.673875987529755;0.669230580329895
0.364197015762329;0.16670623421669
0.795482456684113;0.0827758684754372
0.180158481001854;0.773009717464447
0.361724615097046;0.432744204998016
0.604992866516113;0.847865700721741
0.711093842983246;0.843745350837708
0.443599045276642;0.545116066932678
0.558930158615112;0.462754011154175
0.0196691360324621;0.270960330963135
0.738675177097321;-0.0274856630712748
0.416825413703918;0.931250870227814
0.733791887760162;0.517910838127136
0.354068368673325;0.717063188552856
0.62824684381485;0.195841744542122
0.705476462841034;0.680121302604675
0.673337638378143;0.80558580160141
0.657358407974243;0.408394128084183
0.71453732252121;0.828341603279114
0.523949265480042;0.603091239929199
0.570072889328003;0.554455161094666
0.809739649295807;0.384703308343887
0.602943420410156;0.791797459125519
0.449126183986664;0.254694044589996
0.344755202531815;0.731732130050659
0.565428078174591;0.633395314216614
0.527110517024994;0.715069591999054
0.593156933784485;0.301340460777283
0.397438526153564;0.438148766756058
0.265962541103363;0.526109457015991
0.921201765537262;0.870429217815399
0.502942085266113;0.841896653175354
0.628254592418671;-0.0556683726608753
0.860087931156158;0.423221051692963
0.287174016237259;1.16843378543854
0.895798563957214;0.641839206218719
1.02211999893188;0.502346038818359
0.343269765377045;0.605482876300812
0.456891626119614;0.507444560527802
0.0499154068529606;0.335613071918488
0.871670365333557;1.01237440109253
0.399636805057526;0.959776282310486
0.247568115592003;0.340337425470352
0.269785612821579;0.600798964500427
0.52075868844986;0.812413811683655
0.507086455821991;0.573762834072113
0.616335272789001;0.750984370708466
0.606476783752441;0.282898873090744
0.625818431377411;1.00551760196686
0.27543517947197;0.520577967166901
0.502255797386169;0.649288296699524
0.441277325153351;0.118902407586575
0.622211456298828;0.401282846927643
0.753141462802887;1.20967900753021
0.542855322360992;0.633411407470703
0.565733850002289;0.179884746670723
-0.10225834697485;0.636674523353577
0.4869344830513;0.265492647886276
0.347242206335068;0.498316287994385
0.31594380736351;0.338340431451797
0.561655402183533;1.12220048904419
0.570298910140991;0.787091314792633
0.772818326950073;0.597930371761322
0.550095558166504;0.011768750846386
0.381650507450104;0.131625309586525
0.390657186508179;0.756263732910156
0.754320800304413;0.885222554206848
0.556417942047119;1.00505650043488
0.240322589874268;0.849554896354675
0.820415854454041;0.572723686695099
0.681152105331421;0.549526453018188
1.07699203491211;0.0774943009018898
0.422177523374557;0.103969275951385
0.456474214792252;0.644656538963318
0.437940061092377;0.299232095479965
0.865058302879333;0.320359259843826
0.389234870672226;0.22370383143425
0.527652084827423;0.2875055372715
0.371610194444656;0.660454571247101
1.18367385864258;0.627237617969513
0.497301757335663;0.732420742511749
0.223031878471375;0.0815072804689407
0.866712152957916;0.628760695457458
0.814892172813416;1.0747355222702
0.260377645492554;0.812025487422943
0.704718291759491;1.07989227771759
0.571757793426514;0.692678689956665
1.17127799987793;0.606967449188232
0.905246913433075;0.608014583587646
0.454470932483673;-0.168704584240913
0.841715097427368;0.656099140644073
0.227157235145569;0.72811371088028
0.620130360126495;0.570850193500519
1.11834859848022;0.579922080039978
0.326291233301163;0.651229202747345
0.412125468254089;0.694043636322021
0.368348449468613;1.14635932445526
0.501315832138062;0.692089796066284
0.411566138267517;0.33172219991684
0.673804938793182;0.763793110847473
0.615396857261658;0.536491751670837
0.584317266941071;0.955709457397461
0.883216619491577;0.765921533107758
0.705571293830872;0.324386864900589
0.197700023651123;0.384106516838074
0.626366972923279;0.532946527004242
0.555876612663269;0.601301550865173
0.875068008899689;0.902606308460236
0.609567105770111;0.826348781585693
0.606534361839294;0.57208389043808
0.46024489402771;0.60016256570816
0.576662540435791;0.704649388790131
0.022696366533637;0.208366185426712
0.603241682052612;0.903471767902374
0.237191572785378;0.632343649864197
0.85283100605011;0.766349971294403
0.676844358444214;0.86795312166214
0.63747900724411;0.688593983650208
0.788494884967804;0.629739105701447
0.743836104869843;0.103662997484207
0.932452261447906;0.028924997895956
0.34066504240036;1.03953576087952
0.564393699169159;0.511655509471893
0.52629292011261;0.542859077453613
0.760029554367065;0.558268904685974
0.582781791687012;0.387474954128265
1.07795464992523;0.429735839366913
0.657801628112793;0.256910651922226
0.500799655914307;0.527044713497162
0.345769554376602;0.515623927116394
0.878054201602936;1.14851808547974
0.944331169128418;0.10805781930685
0.566777050495148;0.563813924789429
0.642393827438354;0.895430266857147
0.933766424655914;0.345346599817276
0.776214003562927;0.594169020652771
0.590974032878876;0.70934122800827
0.614180684089661;0.123318508267403
0.375464707612991;0.385806947946548
0.781738102436066;0.875480830669403
0.74138331413269;0.801803529262543
0.876980125904083;0.706526637077332
0.736281514167786;0.649531424045563
0.941627979278564;0.798038601875305
0.70167863368988;0.648412585258484
0.528703629970551;0.565783858299255
0.588797986507416;0.513056516647339
0.515148222446442;0.627079248428345
0.395017594099045;0.467610776424408
0.237621903419495;0.737845063209534
0.536459386348724;0.81081211566925
0.594157934188843;-0.160160809755325
0.81519877910614;0.635940909385681
0.926350176334381;1.58358192443848
0.326344430446625;0.51648086309433
0.618774056434631;0.0436777472496033
0.451415717601776;0.543434083461761
0.69533109664917;0.269202351570129
0.891542196273804;0.497108399868011
0.84235006570816;0.790514230728149
0.543321847915649;1.04221630096436
1.18972826004028;0.722253084182739
0.367126524448395;0.596529901027679
0.639038562774658;0.397985726594925
1.07028436660767;0.925646543502808
0.492140769958496;0.705438315868378
0.624282836914063;0.441074132919312
0.170127123594284;0.525787115097046
0.265678197145462;0.28278723359108
0.74744063615799;0.261542856693268
0.394269526004791;1.32513678073883
0.650233387947083;0.60246068239212
0.594832420349121;0.983258605003357
0.392368942499161;0.58813202381134
0.459757655858994;0.560533046722412
0.612426102161407;0.259744703769684
0.0664405524730682;0.974480986595154
0.705389082431793;0.620999753475189
0.526788353919983;0.312512904405594
0.793445944786072;0.6425621509552
0.595351457595825;1.16558945178986
0.352342039346695;0.554345071315765
0.489474654197693;0.527819275856018
0.750089764595032;0.227475434541702
0.589522957801819;0.291901051998138
0.405896484851837;0.400120317935944
0.341945856809616;0.792989373207092
0.712927520275116;0.634477913379669
0.661551356315613;0.605325400829315
0.926166832447052;0.778962373733521
0.619678020477295;0.462655544281006
0.123721621930599;0.85220605134964
1.08154273033142;0.620431542396545
0.558843493461609;0.622814059257507
0.264419883489609;0.368097484111786
0.147881016135216;0.802990853786469
0.549021124839783;1.00635731220245
1.36240673065186;0.499139398336411
0.618414103984833;0.583441436290741
0.933256566524506;0.757191181182861
1.13823413848877;0.510440051555634
0.0598384141921997;1.03706383705139
-0.014755804091692;0.138111248612404
0.648787200450897;0.44007882475853
0.469939082860947;0.559451103210449
0.767657279968262;0.625504612922668
0.864843547344208;0.242541819810867
0.670738816261292;0.350650131702423
0.577752530574799;0.553335666656494
0.555253922939301;0.143963217735291
0.476681172847748;0.470057338476181
0.410954207181931;0.822015166282654
0.698511183261871;0.65944367647171
0.710648536682129;0.7843297123909
0.635013282299042;0.697767913341522
0.691219627857208;0.554413616657257
0.264532476663589;0.705892264842987
0.872169375419617;0.642614483833313
0.755311548709869;0.618237972259521
0.448246568441391;0.294245630502701
0.411086797714233;0.549019396305084
0.734440326690674;0.644290685653687
0.328717470169067;1.07668340206146
0.559530556201935;0.310222685337067
0.482145667076111;1.12105369567871
0.475931227207184;0.505141794681549
0.560511350631714;0.421841084957123
0.63401848077774;0.766579747200012
1.00238704681396;0.253865987062454
0.680855572223663;0.512854814529419
0.684339344501495;0.757175087928772
0.609225988388062;0.788220345973969
0.532094061374664;0.461673468351364
0.268855452537537;0.631691038608551
0.398568660020828;0.950231611728668
0.641386032104492;0.733447074890137
0.880507528781891;0.916639387607574
0.479931354522705;1.00637853145599
0.425839245319366;0.414839327335358
0.250421345233917;0.301385223865509
1.11174499988556;0.360916972160339
0.391707897186279;0.341935515403748
0.291282832622528;0.558768093585968
0.480038613080978;0.528853714466095
0.651561975479126;0.402848571538925
0.704586029052734;0.451095759868622
0.454177409410477;0.724332213401794
0.41009646654129;0.0861832350492477
0.666588664054871;0.424716025590897
0.289427220821381;0.193387553095818
0.492125153541565;0.548569202423096
0.680658936500549;0.797161638736725
0.458016186952591;0.507726430892944
0.253457397222519;0.508832454681396
0.295136481523514;0.372472643852234
0.889980018138885;0.533003449440002
0.34470871090889;0.789320170879364
0.19825978577137;0.943004250526428
0.633257567882538;0.0728781670331955
1.15140998363495;1.00626277923584
0.701809585094452;0.721454977989197
0.789588570594788;0.547243118286133
0.992147982120514;0.647989511489868
0.81464684009552;0.371616333723068
0.923136711120605;0.882538676261902
0.691483378410339;0.87641716003418
0.637119174003601;0.217160254716873
0.606820523738861;0.449117034673691
0.39097186923027;0.553880274295807
0.933802723884583;0.612883329391479
0.601781010627747;0.563738226890564
0.545334458351135;0.550985336303711
0.988576710224152;0.0765264481306076
0.67051750421524;1.06126809120178
0.769199848175049;0.811775922775269
0.241972267627716;-0.0282785072922707
0.399005502462387;0.777491390705109
0.674121618270874;0.653976321220398
0.41324046254158;1.12307596206665
0.35617396235466;0.0363929271697998
0.536611497402191;0.902264177799225
0.555156528949738;0.490946650505066
0.722374796867371;0.435758054256439
0.145155876874924;0.764279425144196
0.38153487443924;0.539619386196136
0.775432705879211;0.249218329787254
0.585817098617554;0.352168023586273
1.14441502094269;-0.0502921231091022
0.31475368142128;0.208595708012581
0.461933940649033;0.67942750453949
1.32089161872864;0.362642973661423
0.427760779857635;0.949632525444031
0.446597844362259;0.30595600605011
0.583848476409912;0.633447170257568
0.550377607345581;0.730578124523163
1.24667513370514;0.798372089862823
0.593571245670319;0.534788548946381
0.786169111728668;0.397952497005463
0.664216041564941;0.700115323066711
0.305646300315857;0.637914538383484
1.00016009807587;0.707668602466583
0.56982433795929;0.536277890205383
0.275926530361176;0.767743170261383
0.663110673427582;0.0914024710655212
1.13226175308228;0.741015911102295
0.109917759895325;0.756820797920227
-0.0316407904028893;0.978213906288147
0.562188923358917;0.148926138877869
0.588705897331238;1.09252059459686
0.595732748508453;0.899654507637024
0.730703055858612;0.700823068618774
0.044990099966526;0.35837584733963
0.592181503772736;0.530117928981781
0.59690272808075;1.1523505449295
0.084528960287571;1.06258988380432
0.463857561349869;0.598416924476624
0.256180644035339;0.994639039039612
0.440799921751022;0.623375475406647
0.68931919336319;0.413792431354523
0.156180635094643;0.442330062389374
0.790070474147797;0.696951627731323
0.313419431447983;0.516962170600891
0.637646973133087;0.419487684965134
0.478937476873398;0.611634433269501
0.676782011985779;0.606772601604462
0.716970920562744;0.365229189395905
0.647933661937714;0.627273619174957
0.186156928539276;0.572929978370667
1.27814853191376;0.430677324533463
0.38147309422493;-0.0445230230689049
0.364335358142853;0.871454000473022
0.703542828559875;0.813807368278503
0.332784324884415;0.76005095243454
0.785671591758728;0.703659892082214
0.725680291652679;0.870399832725525
0.795253813266754;0.64101368188858
0.920857965946198;0.235724002122879
0.624064028263092;0.383976668119431
0.123888492584229;0.443477094173431
0.933915138244629;0.181129619479179
0.612076759338379;0.772410094738007
0.617585897445679;0.158872663974762
0.790272772312164;0.83964604139328
0.73687881231308;0.496916532516479
0.0730953142046928;0.807444393634796
0.14456395804882;0.617810904979706
0.770076155662537;0.183455973863602
0.696084439754486;0.0755030810832977
0.59642881155014;0.943878829479218
0.768413960933685;0.689178645610809
0.267992109060287;0.726981341838837
0.387392610311508;0.475199162960052
1.0422283411026;0.645860433578491
0.80158942937851;0.984165608882904
0.634569525718689;0.256577461957932
0.631610870361328;0.215853855013847
0.709535360336304;0.620343685150146
0.524307012557983;0.991294741630554
0.581038475036621;0.716655552387238
0.516771495342255;0.17856353521347
0.831925332546234;0.694925487041473
0.635477840900421;0.704746425151825
0.571774184703827;0.296375244855881
0.814812242984772;0.591642737388611
0.551333427429199;0.788447141647339
0.391365706920624;0.327525079250336
0.814679145812988;0.376441985368729
0.701205134391785;0.815748512744904
0.245386466383934;0.486007392406464
0.700500249862671;0.605779409408569
0.439704120159149;-0.0399468466639519
1.34206879138947;0.547450959682465
0.527061700820923;0.556460559368134
0.428530275821686;0.85817152261734
0.846709728240967;0.556321084499359
0.439466446638107;0.550343215465546
0.886766254901886;0.768989980220795
0.654056906700134;0.462003976106644
0.593049764633179;1.06617963314056
0.987488746643066;0.64587277173996
0.400546878576279;0.337136030197144
0.778505146503448;0.957225978374481
0.905730009078979;0.749690771102905
0.84975528717041;0.850462079048157
0.646324098110199;0.130453407764435
0.396999597549438;0.365094393491745
0.825627446174622;0.196934893727303
0.438367009162903;0.6646928191185
0.54364937543869;0.767036616802216
0.736798763275146;0.882993578910828
0.808350205421448;0.693187236785889
0.55742871761322;0.373366326093674
0.372437506914139;0.426055729389191
0.638744115829468;0.282124608755112
0.0376053601503372;0.446010947227478
0.0951070040464401;0.576123535633087
0.641023695468903;1.0903080701828
1.14296126365662;0.704187273979187
0.698835611343384;0.748314261436462
0.634315967559814;0.878956437110901
0.541715443134308;1.10985207557678
0.44141948223114;0.140837535262108
0.619946479797363;0.392850577831268
0.178275391459465;0.50729912519455
0.163311913609505;0.793276429176331
0.518891930580139;0.698430836200714
0.628055393695831;0.441961735486984
0.768424510955811;0.555240392684937
-0.00532703660428524;0.540308952331543
0.220540106296539;0.339420676231384
0.237401887774467;0.624701499938965
0.506539344787598;0.661977529525757
0.564558207988739;0.642686426639557
1.06509351730347;0.612557113170624
0.423230797052383;0.469746232032776
0.37970906496048;-0.0197357162833214
0.80614846944809;0.832655549049377
0.307661145925522;0.594115316867828
0.739121675491333;0.85895711183548
0.600007712841034;0.981947183609009
0.655944466590881;0.537946164608002
0.19876529276371;0.545735657215118
0.680717051029205;0.644617021083832
0.512230932712555;0.623191058635712
0.187652617692947;0.607002913951874
0.283044368028641;0.650912821292877
0.394313752651215;0.654533267021179
0.975641548633575;0.61319774389267
0.978750586509705;0.365234702825546
0.782222270965576;0.613423466682434
0.718443632125854;0.467752754688263
0.552920579910278;0.383682250976563
0.135623618960381;0.489981979131699
0.71064555644989;0.416953563690186
1.16156935691833;0.755234360694885
1.19362640380859;0.51043564081192
0.639637410640717;0.905060768127441
0.715406179428101;0.312189996242523
0.943327903747559;0.617327749729156
0.506569385528564;0.475125223398209
0.0468492098152637;0.802977025508881
0.700600802898407;0.466868489980698
0.837090969085693;0.368303269147873
0.616765797138214;0.475532412528992
0.214088037610054;0.990942537784576
0.670693516731262;0.4371497631073
0.789097428321838;0.998188018798828
0.573911070823669;0.485343545675278
0.384703576564789;0.904558479785919
0.808917701244354;0.798698723316193
0.667823195457458;0.538854241371155
0.992415308952332;0.759336829185486
0.747857511043549;0.745379149913788
0.594603359699249;0.610411763191223
0.535241484642029;0.714289486408234
0.525912940502167;0.302435904741287
0.805257737636566;0.0819117277860641
0.558922111988068;0.80707198381424
0.451741337776184;0.804514110088348
0.579915404319763;0.309578478336334
0.374312549829483;0.0969243571162224
0.718703091144562;0.914038836956024
0.502300500869751;0.732900857925415
0.486357480287552;0.717715561389923
0.43017765879631;-0.151905655860901
1.03326869010925;0.364619225263596
0.705451846122742;0.615068674087524
0.411830127239227;-0.064106211066246
0.804091930389404;1.12387132644653
0.736707925796509;0.352745532989502
0.313322693109512;0.769526302814484
1.16243863105774;0.835060596466064
1.21936416625977;0.634864330291748
0.541428744792938;0.346493303775787
0.79435008764267;0.716429769992828
0.903582513332367;0.359693318605423
0.484988480806351;0.683713912963867
0.607140779495239;0.369908034801483
0.730009138584137;0.415893912315369
0.644105017185211;0.897607207298279
0.58852344751358;0.692190587520599
0.337926298379898;0.379333436489105
0.47876188158989;-0.0721153020858765
0.819240689277649;0.415122658014297
0.0192461349070072;0.505660057067871
0.897984206676483;0.645444869995117
0.617652833461761;0.902275204658508
0.448619395494461;0.491023659706116
0.45678636431694;0.641846120357513
0.520612359046936;0.26703080534935
0.416271030902863;0.583201825618744
0.637485027313232;0.0809758454561234
0.537303507328033;0.663221478462219
0.582472324371338;0.634596645832062
0.548956155776978;0.771514415740967
0.265713691711426;0.562222957611084
0.534937560558319;0.226689174771309
0.654310941696167;0.532844245433807
1.27198469638824;0.643537640571594
0.985890030860901;0.569562792778015
0.427969366312027;0.731651484966278
0.953271150588989;0.959399163722992
0.881283938884735;0.70298820734024
0.483764171600342;0.740591406822205
0.623538553714752;0.67389041185379
0.798429787158966;0.516535878181458
0.424642145633698;0.479825854301453
0.713714361190796;0.532285928726196
0.842098653316498;0.752644777297974
1.26020503044128;0.628748774528503
0.899592936038971;0.897848308086395
0.854165256023407;0.0401935130357742
0.755975902080536;0.707971394062042
0.672318577766418;0.853762030601501
0.692104816436768;0.306025922298431
0.0168623030185699;1.01426386833191
0.752350628376007;0.366876125335693
0.531271457672119;0.434377014636993
0.390532851219177;0.754001498222351
0.390471309423447;0.79559588432312
0.936782419681549;0.595229148864746
1.25054121017456;0.645637571811676
0.138657242059708;0.23772819340229
0.0559105426073074;0.629071891307831
0.863371133804321;0.436289608478546
0.532922506332397;0.781962871551514
0.472432523965836;0.635560989379883
0.0479203164577484;1.0226993560791
0.144438654184341;0.843463063240051
0.441844612360001;0.38742133975029
0.843654930591583;0.37282258272171
0.234192863106728;0.45514377951622
0.318226337432861;0.554705679416656
1.04402947425842;0.591185212135315
0.617083787918091;0.565636277198792
0.519749462604523;0.447665005922318
0.768097698688507;0.436585366725922
0.463316440582275;0.74976646900177
0.48964062333107;0.63786506652832
0.837384760379791;0.0711051896214485
0.506226241588593;0.213172748684883
0.590067446231842;0.2680404484272
0.826280891895294;1.02741897106171
0.491144776344299;0.317751079797745
0.741366386413574;0.558329880237579
0.248166769742966;0.648037314414978
0.305239140987396;0.656699538230896
1.05744862556458;0.586639761924744
0.271826237440109;0.755178332328796
0.676130056381226;0.448394417762756
0.542267322540283;1.08752131462097
0.816260159015656;0.993396162986755
0.809547007083893;0.304490447044373
0.233606085181236;0.617396473884583
0.522533357143402;0.953829944133759
0.568637073040009;0.764058589935303
0.744139015674591;0.129789769649506
0.611531317234039;0.7917440533638
0.400731563568115;0.93091744184494
1.07716047763824;0.286496162414551
0.0660366341471672;0.140496402978897
0.28356745839119;0.46175754070282
0.642979383468628;1.36746883392334
0.836379647254944;0.991006135940552
0.631059348583221;0.142974734306335
0.662192344665527;0.403334081172943
0.580718100070953;0.468226253986359
0.8973548412323;0.40304172039032
0.988115310668945;0.293123960494995
0.390903800725937;0.138437911868095
0.44976732134819;0.110292099416256
0.385715216398239;0.75964629650116
0.456399023532867;0.587476134300232
0.965899467468262;0.0736376643180847
0.440427541732788;0.853073835372925
0.895525872707367;0.396793723106384
0.355737030506134;0.103243574500084
0.513105392456055;0.511695146560669
0.439232617616653;0.843955397605896
0.629854679107666;0.63487046957016
0.328696936368942;1.07835066318512
0.751999139785767;0.549351692199707
0.798479795455933;0.539081275463104
0.342676728963852;0.807323813438416
0.670899987220764;0.998370349407196
1.01948392391205;0.461065888404846
0.421101987361908;0.554243624210358
0.351394265890121;0.912678182125092
1.14874696731567;0.326920300722122
0.394532769918442;0.54271537065506
0.527688145637512;0.479379653930664
0.914751708507538;0.493822634220123
0.339606255292892;0.503335654735565
0.85889208316803;0.260216146707535
1.10655748844147;0.57581615447998
0.661364793777466;0.527589917182922
0.538941562175751;0.325502723455429
0.563855051994324;0.448762476444244
0.467094659805298;0.72688364982605
0.637365102767944;0.226511657238007
0.265326172113419;0.866132080554962
0.752718925476074;0.349271446466446
0.607764542102814;-0.0300547517836094
0.733402252197266;0.636940658092499
0.634621620178223;0.145041808485985
0.270343959331512;0.587842226028442
0.235408440232277;0.861048996448517
1.00169539451599;0.0861287415027618
0.346721023321152;0.265046179294586
0.360137671232224;-0.0516937598586082
-0.0220776181668043;0.866035282611847
0.344815999269485;0.862524449825287
0.507604122161865;0.464982748031616
0.69033807516098;0.544478595256805
0.540399372577667;0.365053117275238
0.851597249507904;0.90722119808197
0.834737360477448;0.554607033729553
0.180570185184479;0.41554182767868
0.617662966251373;1.06489241123199
0.964142620563507;0.514382302761078
0.729195535182953;1.05646228790283
0.433146834373474;0.908491313457489
0.749480783939362;0.898090958595276
0.870105504989624;0.366407990455627
0.639846742153168;0.383108466863632
0.250764310359955;0.561397314071655
0.656901955604553;0.677248597145081
1.01294898986816;0.217821925878525
-0.114883452653885;0.317154765129089
0.699217319488525;0.46987572312355
0.665786921977997;0.476090997457504
0.638150334358215;0.330636411905289
0.722501933574677;0.385792285203934
0.741596460342407;0.891735970973969
0.338789492845535;0.870414078235626
0.550887048244476;0.416707456111908
0.754479825496674;0.95735776424408
0.268478453159332;0.6127849817276
0.808883011341095;0.297081530094147
0.635845184326172;0.603924155235291
0.30955770611763;0.396120309829712
0.872817575931549;1.01399850845337
0.0484135709702969;0.270729780197144
0.799137115478516;0.57188469171524
0.783410787582397;0.866203129291534
0.541779279708862;0.710644662380219
0.574723362922668;0.596762418746948
0.486324042081833;0.808533012866974
0.448535650968552;0.00951088592410088
0.0383625328540802;0.521483778953552
0.318933337926865;0.641045570373535
0.877450287342072;0.610798537731171
0.504033803939819;0.226568564772606
0.755010604858398;0.682529926300049
0.849285900592804;0.567571997642517
0.456716597080231;0.91605281829834
1.11212801933289;0.533093273639679
0.391943216323853;0.677058756351471
0.613697409629822;0.248238772153854
0.586262464523315;0.48367714881897
1.07003271579742;0.283436715602875
0.653982758522034;0.477797091007233
0.979627251625061;0.597808182239532
0.534475564956665;0.354499220848083
0.171689257025719;0.448476344347
0.469766020774841;0.49035632610321
0.744825541973114;0.832143127918243
0.308155655860901;0.673657774925232
0.932639539241791;0.470485180616379
0.502033233642578;0.736175179481506
1.05728435516357;0.579360246658325
0.766786098480225;0.660009026527405
0.410350769758224;0.583675265312195
0.743360936641693;0.903279840946198
-0.039747565984726;0.241664856672287
0.5072922706604;0.597940862178802
0.583671152591705;0.544765889644623
0.774167597293854;0.539456725120544
0.34293732047081;0.571918725967407
0.542365550994873;0.630773365497589
0.689554274082184;0.527498483657837
0.773251831531525;0.711456060409546
0.516678690910339;0.875680685043335
0.634170293807983;0.465942233800888
0.646070897579193;0.451824933290482
0.579416036605835;0.418957471847534
0.612357616424561;0.694446206092834
0.551012396812439;0.432101309299469
0.508153796195984;0.954420328140259
0.720934152603149;0.70186173915863
0.872150719165802;0.48618558049202
0.562755763530731;0.788475155830383
0.808107256889343;0.678475022315979
0.646159946918488;0.528399229049683
0.60390305519104;0.794770419597626
0.522315323352814;0.935612499713898
0.3721624314785;0.174360349774361
-0.0149747543036938;0.422253102064133
0.626775801181793;0.601433753967285
0.619846999645233;0.786849141120911
0.618426918983459;0.433604925870895
0.494124978780746;0.88360458612442
0.714432120323181;0.533310413360596
0.441592454910278;0.699672877788544
0.245643943548203;0.555826365947723
0.262186884880066;0.57462865114212
0.763338267803192;1.38276696205139
0.630590260028839;0.6423659324646
0.85837322473526;0.500166296958923
0.77252721786499;0.526997923851013
0.744917869567871;0.401833713054657
0.599959135055542;0.629941940307617
1.01147127151489;0.682356595993042
0.288188844919205;0.61505800485611
1.03958785533905;0.535210788249969
0.26978400349617;0.926586747169495
0.378575295209885;0.952318251132965
0.594096422195435;0.77827775478363
0.381851375102997;0.890764653682709
0.738421857357025;0.424046963453293
0.512260854244232;-0.170704737305641
0.565532803535461;0.121642529964447
0.579080641269684;0.535603165626526
0.582764506340027;0.3253073990345
0.219294369220734;0.658520877361298
0.708729803562164;0.648843050003052
0.530966579914093;0.744130373001099
1.12571609020233;0.228011220693588
0.625568389892578;0.807731747627258
0.411747187376022;0.349497348070145
0.828184843063354;0.274015575647354
0.492952078580856;0.600315928459167
0.52109682559967;0.207206681370735
0.463424772024155;0.685654163360596
0.913964509963989;0.655901312828064
0.301924049854279;0.777438521385193
0.81203830242157;0.807933211326599
0.270418405532837;0.523681998252869
0.507956385612488;0.0794964656233788
0.630760014057159;0.74250739812851
0.633993744850159;0.806690812110901
0.367865890264511;0.773291945457458
0.765847325325012;1.19063544273376
0.540797829627991;0.810650050640106
0.601478159427643;0.381784588098526
0.526285350322723;0.78792417049408
1.13338959217072;0.953173398971558
0.765084862709045;0.143007069826126
0.354657173156738;0.798896133899689
0.839569926261902;0.521190702915192
0.53861391544342;1.0030300617218
0.887611269950867;0.519698917865753
0.589341580867767;0.161931231617928
0.986493408679962;0.433028787374496
0.915076553821564;0.694236397743225
0.548449814319611;0.409304916858673
0.563725471496582;0.833616733551025
0.67551177740097;0.901873767375946
0.931954860687256;0.697548687458038
0.862665951251984;0.284427583217621
0.261046260595322;0.492605268955231
0.747040629386902;0.739010751247406
0.622369110584259;0.56322717666626
0.851576030254364;0.305350571870804
0.438123047351837;0.942593932151794
0.716761350631714;0.82565975189209
0.806973874568939;1.27503943443298
0.651751399040222;0.754856169223785
0.655537068843842;0.729843080043793
0.799997448921204;0.577353894710541
0.643475472927094;-0.0400599353015423
0.221034228801727;0.855982720851898
0.755044758319855;0.841519892215729
0.593568921089172;0.563543021678925
0.682156682014465;1.05102181434631
0.508383929729462;0.454853534698486
0.312790185213089;0.600021004676819
0.536057531833649;0.367321491241455
0.967636942863464;0.568137645721436
0.252922534942627;1.45737969875336
0.862785160541534;0.568491280078888
0.463506996631622;0.770296096801758
0.714177548885345;0.731505751609802
0.871290683746338;0.337793439626694
0.447722613811493;0.633638978004456
0.00592012796550989;0.548891484737396
0.641997873783112;0.638014793395996
1.22603833675385;1.01308405399323
0.518253922462463;0.733004808425903
0.480640590190887;0.434060901403427
1.04379594326019;0.247236669063568
1.26932990550995;0.611659526824951
0.620338916778564;0.612421035766602
0.416147410869598;-0.119153797626495
0.481903076171875;0.175172001123428
0.615793645381927;0.238561987876892
0.802486479282379;0.825687229633331
0.852472960948944;0.440424203872681
0.787398397922516;0.874789893627167
0.488322645425797;1.21427929401398
0.733405113220215;0.58328503370285
0.393360167741776;0.270129412412643
0.751663863658905;0.623318195343018
0.252823084592819;0.678406953811646
0.632202625274658;0.68596351146698
0.506782948970795;0.656621217727661
0.277963310480118;0.465883374214172
0.412755161523819;0.373334676027298
-0.0195720419287682;0.720868587493896
0.22189873456955;0.557774901390076
0.605192244052887;0.447725027799606
0.661670088768005;0.609336137771606
0.565037310123444;0.979677557945251
0.569036602973938;0.833162903785706
0.325506269931793;0.743071258068085
0.318952113389969;0.563988208770752
0.863896191120148;0.4457927942276
0.55209892988205;0.383348912000656
0.325577020645142;1.07706260681152
0.976550102233887;0.749735891819
0.849401593208313;0.737313747406006
0.68650621175766;0.658151507377625
0.694030821323395;0.463408827781677
0.593307733535767;0.372146338224411
0.36805585026741;0.682737648487091
0.676058113574982;0.487324625253677
0.544440031051636;0.549177169799805
0.883624851703644;0.690115511417389
0.463615119457245;0.453572869300842
0.704083442687988;0.683680713176727
0.903176009654999;0.912448763847351
0.559892237186432;0.388566941022873
1.08868265151978;0.781755566596985
1.11973333358765;0.709984242916107
-0.0433084443211555;0.62466037273407
0.722615778446198;0.878191471099854
0.193023562431335;0.950930774211884
0.546791553497314;0.52379435300827
0.563373208045959;0.859390318393707
0.213277041912079;0.708915114402771
0.219743028283119;0.90076220035553
0.5941002368927;0.673371374607086
0.215303614735603;1.00910115242004
0.485740214586258;0.312030911445618
0.396488964557648;0.670863509178162
0.431870877742767;0.784681081771851
0.681414723396301;1.11523580551147
0.869379937648773;0.376131594181061
0.183968126773834;0.784954726696014
0.211924627423286;0.422967612743378
0.498753130435944;0.547432422637939
0.224482223391533;0.899655401706696
0.545792102813721;0.764359056949615
0.779481410980225;0.255593955516815
0.52786111831665;0.396004378795624
0.60595178604126;0.455141007900238
0.989785552024841;0.707530081272125
0.783739328384399;0.186887174844742
0.477793365716934;0.538244247436523
0.662339925765991;1.13913333415985
0.779394209384918;0.635435163974762
0.604395747184753;0.512693762779236
0.45610585808754;0.933507978916168
0.595629513263702;0.399153530597687
0.855160534381866;0.594691216945648
0.828631520271301;0.856903791427612
0.50440776348114;0.630515217781067
0.430285632610321;0.850031137466431
0.346949309110641;0.786595582962036
0.526353657245636;0.620886027812958
0.909563064575195;0.614760875701904
1.03033912181854;0.52118706703186
0.336936116218567;0.586050748825073
0.630326867103577;0.310855388641357
1.37058866024017;0.2867411673069
0.432431519031525;1.14876747131348
-0.0401611216366291;0.765277981758118
0.338193148374557;0.90481436252594
0.84409111738205;0.86966609954834
0.776947557926178;0.515472710132599
0.898642659187317;0.423864841461182
-0.0666632205247879;0.529211103916168
0.331054240465164;0.458653539419174
0.556868553161621;0.93048220872879
0.635357439517975;0.721835792064667
0.459632694721222;0.191457137465477
0.364619880914688;0.558798372745514
0.485136955976486;0.789160192012787
0.467803716659546;0.181441709399223
0.0317198038101196;0.389941155910492
0.581570386886597;0.502079904079437
0.890700221061707;0.665364980697632
-0.210242494940758;0.465788453817368
0.347880691289902;0.643683552742004
0.816949605941772;0.277279585599899
0.537195086479187;0.231273606419563
0.852195620536804;0.58157354593277
0.591021120548248;0.520455539226532
0.997634649276733;0.536983668804169
0.237271845340729;0.24734228849411
0.355805903673172;0.622323155403137
0.486160218715668;0.610718429088593
0.603374242782593;0.727837800979614
0.896350085735321;0.487930655479431
0.0892649963498116;0.14662392437458
0.632968246936798;0.597574591636658
0.661659240722656;0.581396698951721
0.0779273062944412;1.01932716369629
0.573027789592743;0.748196184635162
0.335614383220673;0.398006767034531
0.545332849025726;0.30395969748497
0.918972134590149;0.961284697055817
0.923415124416351;0.53095817565918
0.33579620718956;0.46872690320015
0.585972547531128;0.307753652334213
0.120179824531078;0.339262634515762
0.475316792726517;0.33628123998642
0.187333479523659;0.357869952917099
0.604944705963135;0.701473474502563
0.778908431529999;1.09694015979767
0.672839403152466;0.716217696666718
1.06730198860168;0.317919313907623
1.09064626693726;0.933744847774506
1.00980889797211;0.868231594562531
0.748224437236786;0.569585621356964
0.49582239985466;0.433509409427643
0.506684899330139;0.837421894073486
0.81456059217453;0.206043422222137
-0.132775381207466;1.06356263160706
1.1898341178894;0.594609677791595
0.760153651237488;0.878750324249268
0.286076754331589;0.792852282524109
0.655564427375793;0.645876288414001
0.397819548845291;0.571973204612732
0.131931185722351;0.312574088573456
0.617436110973358;0.205541267991066
0.584551334381104;0.520963191986084
0.745688438415527;0.302679806947708
0.322067052125931;0.488990485668182
0.76894873380661;0.997444868087769
0.703074812889099;0.491719096899033
0.632438659667969;0.43807053565979
0.287326693534851;0.680417478084564
0.535139858722687;0.77272629737854
0.686098635196686;0.398954927921295
0.788103818893433;0.886317789554596
0.456215977668762;0.508379697799683
0.888712525367737;0.53405350446701
0.548956096172333;0.248696178197861
0.762889325618744;0.587570309638977
0.833988130092621;0.906337797641754
0.54960435628891;0.553523302078247
0.790215134620667;0.452640175819397
0.745526075363159;0.674754738807678
0.486818104982376;0.6255122423172
0.232783243060112;0.315092593431473
0.575714945793152;0.627808511257172
0.442792952060699;0.532793521881104
0.656185865402222;0.445735931396484
0.454168200492859;0.205837279558182
0.892104744911194;0.677964746952057
0.425192803144455;0.828889012336731
0.443101555109024;1.08413624763489
0.482771873474121;0.567812860012054
0.426266670227051;0.527775347232819
1.05805373191833;0.576583206653595
0.610726237297058;0.499504595994949
0.52828973531723;0.973698735237122
0.768825590610504;0.759946227073669
0.641073286533356;0.628144979476929
0.76083505153656;0.315502166748047
0.120717532932758;0.777240097522736
0.615963220596313;0.231128767132759
0.825409471988678;0.644930303096771
0.710342645645142;0.382679849863052
1.12887585163116;0.551998317241669
0.779780924320221;0.372447788715363
0.576134562492371;0.776323914527893
0.331530392169952;0.155999675393105
0.35556298494339;0.0146194808185101
0.758815586566925;0.473794668912888
0.51138174533844;0.487517058849335
0.525687873363495;1.13234412670135
0.935381710529327;0.616574108600616
0.619557917118073;0.603828251361847
0.429779499769211;0.493449300527573
0.115145243704319;0.41468933224678
0.575813889503479;0.429216772317886
0.723428010940552;0.297135323286057
0.740864753723145;0.532374918460846
0.990608155727386;0.60407567024231
0.713282883167267;0.636257171630859
0.463848829269409;0.600636661052704
0.671215176582336;0.244208440184593
0.333197683095932;0.68684321641922
0.665178954601288;0.227705866098404
0.953584551811218;0.397140920162201
0.268528461456299;0.861302733421326
0.359335392713547;0.954032361507416
0.545555651187897;1.03176069259644
-0.114009775221348;0.207717537879944
0.41255646944046;0.724036753177643
0.60189151763916;0.605234265327454
0.538465678691864;0.582436323165894
0.907776117324829;0.556763052940369
0.885872662067413;0.711050152778625
0.755377411842346;0.731055736541748
0.270740181207657;0.740638852119446
0.473286241292953;0.595162928104401
0.119298100471497;0.869463205337524
0.943611860275269;0.522027909755707
0.251236319541931;0.353492796421051
0.489300340414047;0.787992715835571
0.500210702419281;0.339153975248337
0.4742691218853;0.393817067146301
0.850501596927643;0.49811127781868
0.453804641962051;0.827934145927429
0.750638663768768;0.197198733687401
0.446658372879028;0.479483276605606
0.143867611885071;0.716549694538116
0.0834653452038765;0.984438955783844
0.520400166511536;0.697648584842682
0.69313657283783;0.39615124464035
0.812635123729706;0.282881617546082
0.900951385498047;0.949618816375732
0.64872670173645;0.633999705314636
0.521434783935547;0.731713771820068
0.470643252134323;0.331505954265594
0.757210254669189;0.66619998216629
0.663010478019714;0.692568898200989
0.630437850952148;0.27833816409111
0.687570869922638;0.302816212177277
0.488808751106262;0.647615849971771
0.760561883449554;0.0734997540712357
1.26066660881042;-0.00160904694348574
-0.0278768595308065;0.911794781684875
0.433382928371429;0.278405427932739
0.670100390911102;0.927403748035431
0.634973049163818;0.38805302977562
0.518174231052399;-0.0214779786765575
0.904404640197754;0.358433037996292
0.292180418968201;0.387949019670486
0.627032399177551;0.944245934486389
0.634153544902802;0.644650340080261
0.460701107978821;0.870416581630707
0.296139627695084;0.375612914562225
0.890064299106598;0.928299784660339
0.708866536617279;0.759306848049164
0.581078410148621;0.158071875572205
0.670765697956085;1.32271647453308
0.343980520963669;0.896373748779297
0.128576755523682;0.452188909053802
0.519992232322693;0.938978910446167
0.314299285411835;0.654502987861633
0.556056380271912;0.521057665348053
0.383112818002701;0.862685799598694
0.836965978145599;0.131519675254822
0.172707259654999;0.295859605073929
-0.193417429924011;0.631261169910431
0.0392796620726585;0.77361798286438
0.673216223716736;0.681041896343231
0.71015202999115;0.20900747179985
0.291272819042206;0.631183505058289
0.256984949111938;0.809288024902344
0.519340813159943;0.396940857172012
0.899258971214294;0.655686795711517
0.603156685829163;0.602659523487091
0.496508806943893;0.725731134414673
0.329702019691467;0.795089066028595
0.588355720043182;0.750127017498016
0.810718357563019;0.27570629119873
0.975172460079193;0.336204677820206
0.650760293006897;0.884584903717041
0.860149264335632;0.953367829322815
0.47544851899147;0.821894407272339
0.282867014408112;0.676468908786774
0.804440021514893;0.621957540512085
0.758824110031128;0.963766634464264
0.586695730686188;0.297973185777664
0.487014532089233;0.545970797538757
0.660670638084412;0.545449376106262
0.936193823814392;0.859703600406647
0.614259541034698;0.899820685386658
0.507756352424622;0.365702271461487
0.338423043489456;0.740008533000946
0.752778768539429;0.44103866815567
1.03917932510376;0.549344897270203
0.626372873783112;0.435959368944168
0.687814831733704;0.805817425251007
0.403492420911789;0.102493844926357
0.203124955296516;0.62788313627243
0.573128163814545;0.903564810752869
0.439793407917023;0.439070105552673
0.355981886386871;0.355994552373886
0.730392038822174;0.934880018234253
0.16047477722168;0.450279623270035
0.419474273920059;0.515482604503632
0.810589075088501;0.62177962064743
0.486711978912354;0.300871253013611
0.595922946929932;0.563459157943726
0.256795883178711;0.0659584701061249
0.651947855949402;0.699916541576385
0.632046580314636;0.627404391765594
1.00749576091766;0.171423062682152
0.965468168258667;-0.0228678900748491
0.817703366279602;1.24262893199921
0.962798178195953;0.167309060692787
0.431640535593033;0.722127318382263
0.454708427190781;0.642641544342041
0.538212299346924;0.745734333992004
0.704679727554321;0.727982759475708
0.961443245410919;0.920838296413422
0.991107702255249;0.76412433385849
0.680670619010925;0.477384507656097
0.446255445480347;0.724728226661682
0.464272320270538;1.0992339849472
0.0906470417976379;0.801563203334808
0.783363699913025;0.596564471721649
0.583040475845337;0.409800380468369
1.20546984672546;0.213872402906418
0.374124377965927;0.773268342018127
0.135260671377182;0.386888593435287
0.117460399866104;0.621262609958649
0.796540677547455;1.07686769962311
0.86301863193512;0.402437448501587
0.97754693031311;0.827207922935486
0.939885556697845;0.783315241336823
1.20431137084961;0.898437321186066
0.704690337181091;0.441370666027069
0.70081239938736;0.424400687217712
0.702947854995728;0.927440702915192
0.600959062576294;0.203613951802254
0.330157190561295;0.745431780815125
0.329788118600845;0.790267825126648
0.349919408559799;0.141320317983627
0.631102979183197;0.331256330013275
1.07297444343567;0.473934352397919
0.710039675235748;0.10625858604908
0.897551119327545;0.529706835746765
0.463298588991165;0.547342300415039
0.562947154045105;0.763584613800049
0.727422833442688;0.571621894836426
0.751782536506653;0.742294788360596
0.503846228122711;0.436310082674026
0.200415551662445;0.91500723361969
0.198800250887871;0.384792864322662
0.31257838010788;0.73134309053421
0.411039978265762;0.741767466068268
0.805532455444336;0.842050790786743
0.658645808696747;0.926637053489685
0.640489280223846;0.466735512018204
1.01530146598816;0.326244115829468
0.608719289302826;0.441974282264709
0.69525945186615;0.825768291950226
0.559944689273834;0.543093681335449
0.75953072309494;0.37237536907196
1.00291800498962;0.56664103269577
0.857259273529053;0.494964778423309
0.55586189031601;0.868024826049805
0.263281583786011;0.689076721668243
0.706293821334839;0.746885657310486
0.426127851009369;0.817378163337708
0.925779104232788;0.0237513203173876
0.675386607646942;0.372590094804764
0.58582204580307;0.397619068622589
0.65386438369751;0.216665253043175
0.50395530462265;0.91053181886673
0.861646771430969;0.491272807121277
0.7757408618927;0.622872412204742
0.614845335483551;0.82635909318924
0.433519899845123;-0.0435193963348866
0.0664970502257347;0.999182939529419
0.774961173534393;0.740133047103882
0.426692366600037;0.335451394319534
0.532627284526825;0.953390419483185
0.131927654147148;0.746594905853271
0.434634208679199;0.681252896785736
0.511385321617126;0.602305591106415
0.380714982748032;0.846247851848602
0.780022919178009;0.713205218315125
0.724461436271667;0.57358330488205
0.374475240707397;1.08100199699402
0.567156851291656;0.363678932189941
0.426378518342972;0.310788303613663
0.254536628723145;0.704423606395721
0.68527364730835;0.404425531625748
0.719141840934753;0.201033368706703
0.532799005508423;0.366481691598892
0.627688884735107;0.493104785680771
0.61246532201767;0.749330997467041
0.631939172744751;0.717397153377533
1.2357474565506;0.622264266014099
0.742824256420135;0.543296098709106
0.665937781333923;0.646197140216827
0.725075304508209;0.261486500501633
0.712933719158173;0.877107501029968
0.650812983512878;0.851200342178345
0.700640082359314;0.33769017457962
0.54418420791626;1.00869703292847
0.964694499969482;0.542038321495056
0.293735980987549;0.978436708450317
0.936377286911011;1.09926867485046
-0.117792189121246;0.583586156368256
0.555290520191193;0.76812469959259
0.548819065093994;1.15936827659607
0.481205880641937;1.09884130954742
0.222347766160965;0.597523093223572
0.158938109874725;1.0120849609375
0.398209393024445;-0.185711398720741
0.354787886142731;0.530582070350647
0.196252197027206;0.696268081665039
0.518336176872253;0.760717272758484
0.401766359806061;0.406104147434235
0.632288932800293;0.45381835103035
0.526715338230133;0.806327104568481
0.659393966197968;0.412838727235794
-0.102765828371048;0.119999349117279
0.533223032951355;0.442206561565399
1.05865228176117;0.546667993068695
0.832495808601379;0.373630106449127
0.431479930877686;0.302088648080826
0.741960287094116;0.742238283157349
0.872650027275085;0.250362664461136
0.542679131031036;0.693065226078033
0.604179859161377;1.07721364498138
0.994044125080109;-0.0794044733047485
-0.0888209939002991;0.529089689254761
0.402985841035843;0.172885432839394
1.01519298553467;0.652421712875366
0.406352967023849;0.26589235663414
0.714033842086792;0.467545598745346
1.05250763893127;0.711104989051819
-0.0133359935134649;0.448048382997513
0.490049332380295;0.479708403348923
0.616863071918488;0.300249218940735
0.651322066783905;0.755594193935394
0.54709804058075;0.736745357513428
0.912100672721863;0.963441014289856
0.678726613521576;0.745417416095734
0.444649338722229;0.895866215229034
0.838588356971741;0.70561695098877
0.538072943687439;0.288421392440796
0.964869022369385;0.833881556987762
-0.129321575164795;0.570662498474121
0.71456515789032;1.06355392932892
1.0387886762619;0.492083609104156
0.553052365779877;0.515813052654266
0.706195712089539;0.499048978090286
0.334338277578354;0.198873311281204
0.971596240997314;0.333640694618225
0.434491902589798;0.90360414981842
0.631887435913086;0.358014315366745
0.380270957946777;0.709222257137299
0.683076977729797;0.595941603183746
0.676085829734802;0.458873897790909
0.776686251163483;-0.205281883478165
1.01357161998749;0.638187825679779
0.386244893074036;0.792810559272766
0.099674254655838;-0.217013761401176
0.388613611459732;0.658234238624573
0.461215823888779;1.02404940128326
0.557405769824982;0.52927577495575
0.628883719444275;0.474965274333954
0.654549419879913;0.514887809753418
0.715907990932465;0.567703604698181
0.104324162006378;0.473367810249329
0.426522672176361;0.685774445533752
0.714518487453461;0.62362277507782
0.579827189445496;0.997129797935486
0.666067600250244;0.576171398162842
0.773189008235931;0.903826296329498
0.00392269948497415;0.489534854888916
1.17427945137024;0.529368460178375
0.775657653808594;0.00832889974117279
0.548654437065125;0.299867779016495
0.369473993778229;0.890404462814331
0.660262823104858;0.364516794681549
0.51929122209549;0.604011476039886
0.587578773498535;0.395660758018494
1.08308219909668;0.433061063289642
0.978633761405945;0.446015298366547
0.324224203824997;0.40808492898941
0.626801252365112;0.94711172580719
0.31131500005722;0.485416233539581
0.354050785303116;0.3090960085392
0.471594959497452;0.734424471855164
0.553836166858673;0.679591298103333
0.623934030532837;0.471752643585205
0.490114152431488;0.471144825220108
0.394223779439926;0.744370400905609
0.106449022889137;0.834572911262512
0.807214975357056;0.760014295578003
0.615800142288208;0.855404913425446
0.820832133293152;0.390695959329605
0.549311995506287;0.484720557928085
0.57181453704834;0.611960351467133
0.539391934871674;0.739299237728119
0.794945955276489;0.605818808078766
1.16180646419525;-0.0648606717586517
0.609997451305389;0.621867001056671
0.571615278720856;0.919104695320129
0.577904939651489;0.122135028243065
0.349107801914215;1.24799311161041
0.963911533355713;0.413948893547058
0.289249837398529;0.848092257976532
0.629442811012268;0.411167681217194
0.925636529922485;0.719769597053528
1.23165428638458;0.910527229309082
0.695845901966095;-0.0393967367708683
1.17434561252594;0.371499240398407
0.679015398025513;0.906103014945984
0.892131328582764;0.500628411769867
0.693259179592133;0.783186197280884
0.593958795070648;0.513540387153625
0.545141577720642;0.410419642925262
0.52625298500061;0.439853817224503
0.510005474090576;0.473962962627411
0.400890737771988;0.504639387130737
1.02239227294922;0.578346133232117
0.677899181842804;0.479376703500748
0.625434458255768;0.759674668312073
0.185273423790932;0.069797620177269
0.324784159660339;0.558628678321838
0.183467701077461;0.63928896188736
0.574123680591583;0.671293020248413
1.06806468963623;0.224617063999176
0.893523931503296;0.811061084270477
0.576188504695892;0.344006359577179
0.31938898563385;0.864295840263367
0.36103031039238;0.26844111084938
0.402058929204941;0.492905497550964
0.992187678813934;0.677962005138397
0.363481462001801;0.370947748422623
0.566132366657257;0.73590624332428
0.795947253704071;0.459339410066605
0.5490562915802;1.07313406467438
0.862162709236145;0.730030536651611
1.10781371593475;0.548089325428009
0.496561348438263;0.133710861206055
0.553720712661743;1.14311027526855
0.662546873092651;0.726208567619324
0.484032988548279;0.758385241031647
0.276139169931412;0.415543794631958
0.648346126079559;0.691686034202576
0.687670588493347;1.11578488349915
0.639631688594818;0.438503742218018
0.872240662574768;0.40371897816658
1.27798092365265;0.301380842924118
0.715944170951843;0.438404053449631
0.714393377304077;0.736129403114319
0.711296081542969;0.798603057861328
0.323829859495163;0.356155723333359
0.344954699277878;0.90521901845932
0.27498796582222;0.521753072738647
0.993157565593719;0.625485897064209
0.463889062404633;0.861570298671722
0.68147349357605;0.943218171596527
0.565519332885742;0.808430314064026
0.564108848571777;1.06402826309204
0.521970927715302;-0.236959844827652
0.416227251291275;0.307440221309662
0.613818526268005;0.965960204601288
0.274908930063248;0.78477531671524
0.456395536661148;0.734707832336426
0.255865812301636;0.574303925037384
0.577247858047485;0.880256533622742
0.603202104568481;0.852788209915161
0.785514652729034;0.397173911333084
1.01364231109619;0.552840769290924
0.573089301586151;0.867739617824554
0.553848087787628;0.288915276527405
0.597079396247864;0.788241386413574
0.44653731584549;0.132507860660553
0.40434592962265;1.24367117881775
0.171760350465775;1.04492723941803
0.857728183269501;0.834078073501587
0.827107965946198;0.178891032934189
1.39985537528992;0.65064263343811
0.757499158382416;0.599281907081604
0.868194103240967;0.289272665977478
0.992661237716675;0.725672960281372
0.724171757698059;0.749240696430206
0.822959780693054;0.415995836257935
0.904534578323364;0.27321583032608
0.577554821968079;0.367396920919418
0.804102540016174;0.587222456932068
0.00982539169490337;0.869149208068848
0.792380213737488;0.865738213062286
0.59748101234436;0.977325022220612
0.811867713928223;0.728438138961792
0.913991093635559;0.576679587364197
0.693978190422058;0.378698348999023
0.368243634700775;0.298868000507355
0.552139103412628;0.584550678730011
0.407859236001968;0.230975061655045
0.578635990619659;0.702765941619873
0.423955351114273;0.371359556913376
0.86312460899353;0.758133769035339
0.965362250804901;0.519226491451263
0.822647213935852;0.632376253604889
1.0009081363678;0.235872179269791
0.771886765956879;0.95522266626358
0.710496425628662;0.551010191440582
0.96195787191391;0.271870136260986
0.550395250320435;0.0627704337239265
0.692367076873779;0.540601313114166
0.489880621433258;0.542183876037598
0.269678354263306;0.799232602119446
0.494537115097046;0.248521149158478
0.597127258777618;0.519932627677917
0.497616112232208;0.951058030128479
0.819977939128876;0.725378274917603
0.226908549666405;0.158786416053772
0.910473108291626;0.149976849555969
0.418962031602859;0.893050372600555
0.847835600376129;0.796842396259308
0.825718224048615;0.692171633243561
0.291601270437241;-0.254675894975662
0.783845782279968;0.00521261524409056
0.16022402048111;1.12273633480072
0.822171747684479;0.283136159181595
0.515896201133728;0.460088312625885
0.64289653301239;0.710467994213104
0.558810174465179;0.0236179679632187
0.537058532238007;0.586040437221527
0.638567447662354;0.728670060634613
0.392254263162613;0.235515296459198
0.693771481513977;0.585691869258881
0.187652349472046;0.480819135904312
0.509107768535614;0.391721367835999
1.01784253120422;0.620672285556793
0.858662009239197;0.248291179537773
0.509675443172455;0.395865112543106
0.81797581911087;0.547379553318024
0.640276432037354;0.449287176132202
0.306986331939697;0.97687554359436
0.710352778434753;0.579848408699036
0.419718056917191;0.781391620635986
0.632474541664124;0.657451093196869
0.161922782659531;0.600606501102448
0.357860445976257;0.618489503860474
0.760756313800812;0.879666209220886
0.676811158657074;0.904560327529907
0.656183004379272;0.562180817127228
0.658684074878693;0.649598598480225
0.562546253204346;0.445367217063904
0.722279846668243;0.48672291636467
1.35148847103119;0.951662719249725
0.490715891122818;0.460159212350845
0.724263191223145;0.347682446241379
1.01218295097351;0.264427363872528
0.141624242067337;0.994108140468597
0.703541338443756;0.54106205701828
0.405664682388306;0.331536263227463
0.735872328281403;0.800474226474762
0.522193908691406;0.490857362747192
0.166574850678444;-0.00413437932729721
0.582410991191864;0.475123971700668
0.449336349964142;0.816734790802002
0.129909306764603;0.685870945453644
0.565554738044739;0.403098940849304
0.885286450386047;0.590259075164795
0.525800168514252;0.470348358154297
0.866097390651703;0.67877721786499
0.558536946773529;0.392308086156845
0.435816049575806;0.662283182144165
0.0429619178175926;0.641312897205353
0.428490430116653;0.643415749073029
0.597091734409332;0.735414981842041
0.560214340686798;0.623127818107605
0.821662604808807;0.683365285396576
1.01960158348083;0.409747719764709
0.444309830665588;0.951662719249725
0.896937429904938;0.368110746145248
0.588254511356354;0.958377480506897
0.773399233818054;0.522807955741882
-0.10571876168251;0.57177460193634
0.593437731266022;0.520564556121826
0.49833208322525;0.97182422876358
0.416683495044708;0.608363628387451
0.84204375743866;-0.168199598789215
0.933672904968262;0.323333919048309
0.277845114469528;0.535062789916992
0.594497680664063;0.34629499912262
0.518875002861023;0.552928626537323
0.258657574653625;0.859982490539551
0.507628381252289;0.812749683856964
0.369164645671844;0.510190725326538
0.0924999043345451;-0.0716850608587265
0.753065407276154;0.610902726650238
0.559588134288788;0.493457585573196
0.887156665325165;0.372590214014053
-0.0677815601229668;1.35323715209961
0.490781247615814;0.72353994846344
0.457549959421158;0.839193642139435
0.802728593349457;0.512389659881592
0.181314572691917;0.481876492500305
0.243224412202835;0.69682377576828
0.0173089206218719;0.523288190364838
0.845927178859711;0.637005090713501
0.312521755695343;0.642657041549683
0.440790951251984;0.96569561958313
0.545283615589142;0.611215889453888
0.46320641040802;0.457503616809845
0.452877581119537;0.557709574699402
0.496058791875839;0.548110723495483
0.505216121673584;0.752566516399384
0.264279425144196;0.214503780007362
1.0753390789032;0.49296772480011
0.439292192459106;0.681544542312622
0.878335177898407;0.573991417884827
0.360957235097885;0.356354176998138
0.339655011892319;0.775640904903412
0.38563346862793;0.484991133213043
0.723957061767578;0.436858087778091
0.405337482690811;-0.0281482823193073
0.556689262390137;0.196898132562637
0.774488925933838;0.710127711296082
0.430958032608032;0.904602468013763
0.667403161525726;0.420209795236588
0.531396389007568;0.869993627071381
0.614874124526978;0.858019590377808
0.674376428127289;0.626005053520203
0.383494049310684;0.384994715452194
0.455170094966888;0.571736395359039
0.798496961593628;0.899966597557068
0.682870328426361;0.614342272281647
0.772433996200562;0.357735008001328
0.20101772248745;0.804624378681183
0.927863240242004;0.760174930095673
0.62142413854599;0.369515240192413
0.532655656337738;0.398373603820801
0.83954119682312;0.928246378898621
0.882562160491943;0.123195707798004
0.72866427898407;0.163231641054153
0.524245738983154;0.45341083407402
0.439987063407898;0.754525363445282
0.699667870998383;0.876447439193726
0.521581292152405;0.61614853143692
0.553257584571838;0.689664781093597
0.981732130050659;0.727256953716278
0.497725963592529;0.727295219898224
0.759557664394379;0.539568722248077
0.695302844047546;0.527815103530884
0.219329223036766;0.901833474636078
0.184954643249512;0.555512070655823
0.688686788082123;0.510931193828583
0.719847619533539;0.558374643325806
0.31672203540802;0.912662386894226
0.877791702747345;0.444244027137756
0.348347961902618;0.738099813461304
0.598101615905762;0.724160134792328
0.333218067884445;0.896920680999756
0.65338522195816;0.437554776668549
0.422425955533981;0.687750697135925
0.357423096895218;0.874066293239594
0.701483428478241;0.853521406650543
0.334495723247528;0.9318887591362
0.881348490715027;0.344609379768372
-0.348007202148438;0.70857959985733
1.18625044822693;0.502556025981903
0.935230672359467;0.597280085086823
0.800777196884155;0.441989451646805
0.845550298690796;0.836170971393585
0.656009137630463;0.583718717098236
0.234961569309235;0.278931319713593
0.334937900304794;0.799846410751343
0.377048760652542;0.0422753319144249
0.861584007740021;0.799260675907135
0.255947828292847;0.700005292892456
0.116810329258442;0.476443648338318
0.707276523113251;0.854463994503021
0.767705798149109;0.746018826961517
0.95824658870697;0.812847852706909
0.21871680021286;0.774067342281342
0.591769635677338;0.335720181465149
1.42487359046936;0.333137452602386
0.323642820119858;0.360103666782379
0.556650578975677;0.243438735604286
0.694670498371124;0.639699101448059
0.694703757762909;0.710513949394226
0.677368402481079;0.942330360412598
0.715995490550995;0.234234839677811
0.367925941944122;0.777413129806519
0.38818085193634;0.669896900653839
1.17452430725098;0.475684612989426
0.963359475135803;0.829142510890961
0.284300327301025;0.928411900997162
1.18232595920563;0.613098442554474
0.651135563850403;0.83507776260376
0.719364523887634;0.694404244422913
0.995205342769623;0.538736045360565
0.207402676343918;0.391847461462021
0.690419018268585;0.795300781726837
0.854945719242096;1.06334638595581
0.665886402130127;0.621777296066284
0.625546813011169;0.835511565208435
0.439956694841385;0.934828042984009
0.810219407081604;0.317755192518234
0.423953264951706;0.384142696857452
0.704180002212524;0.784008800983429
0.552294731140137;0.7707759141922
0.374336898326874;0.467193096876144
0.799066603183746;0.752290010452271
0.28198167681694;0.880101144313812
0.665292620658875;0.921131610870361
0.574927926063538;0.830798625946045
0.581927537918091;0.339027464389801
0.621453940868378;0.291290193796158
0.409767955541611;0.021952897310257
0.275356590747833;1.06370091438293
0.885041892528534;0.906209647655487
1.2050187587738;1.19010531902313
0.64100581407547;1.08744204044342
0.645820558071136;0.285735785961151
0.646990656852722;0.559684157371521
0.990743041038513;0.948633313179016
0.643691062927246;0.873816847801208
0.821261882781982;0.642722368240356
0.783193171024323;0.96020919084549
0.556921899318695;0.608114838600159
0.266686528921127;0.32454052567482
0.673631906509399;0.968290865421295
1.33604168891907;0.776004076004028
0.93793648481369;-0.0154057368636131
0.815435469150543;0.263264268636703
0.503754734992981;0.625656247138977
0.119756363332272;0.800642311573029
0.396884799003601;0.313338458538055
0.724547147750854;0.315534591674805
0.404417186975479;0.630732178688049
0.328475624322891;0.191183388233185
1.02269303798676;-0.095238208770752
0.829538643360138;0.625918090343475
0.230442568659782;1.11961233615875
0.605958759784698;0.380245357751846
0.0450907647609711;0.53936380147934
0.579318523406982;0.301305323839188
0.404739052057266;0.653787016868591
0.323737502098083;0.555915355682373
0.45678237080574;0.255761086940765
1.13238060474396;0.299514174461365
0.477833300828934;0.279448211193085
0.712638378143311;0.548449516296387
0.30168217420578;0.878141164779663
0.716611981391907;0.381846398115158
0.47473555803299;0.76320493221283
0.939626038074493;0.565105497837067
0.40671581029892;0.361930221319199
0.520394444465637;0.682494938373566
-0.0210346598178148;0.447971820831299
0.670002937316895;0.315706670284271
0.435820013284683;0.91859644651413
0.458368539810181;0.80940169095993
0.543100655078888;0.714972972869873
0.643928050994873;0.078710712492466
0.707435727119446;0.861331462860107
0.517140686511993;0.750564873218536
0.802259802818298;0.424340426921844
0.680428743362427;0.35842764377594
0.603381097316742;0.440265506505966
0.287037670612335;0.442405819892883
0.698723971843719;0.600400388240814
0.668793857097626;-0.189308762550354
0.479365855455399;0.541816353797913
0.195211350917816;0.793585538864136
0.536206185817719;0.531749784946442
0.742772102355957;0.736531794071198
0.818337261676788;0.758439898490906
0.585815370082855;0.211877569556236
0.48225811123848;0.695333302021027
0.657752811908722;0.513288140296936
0.575073659420013;0.0873154550790787
0.554818868637085;0.260802358388901
0.911253571510315;0.953250586986542
0.513984680175781;0.565325319766998
0.447339534759521;0.373640686273575
0.45634737610817;1.1729257106781
0.732791602611542;0.366309374570847
0.39271742105484;0.0427418351173401
0.147962212562561;1.22242569923401
0.462479412555695;0.930367887020111
0.951429009437561;0.105694748461246
0.811735928058624;1.07748734951019
0.434181988239288;0.891879379749298
0.758479833602905;0.330188095569611
0.942818701267242;0.892336010932922
0.173715606331825;0.468134313821793
0.72590434551239;0.416311323642731
0.420381247997284;0.939658522605896
0.447678923606873;0.513718843460083
0.732775866985321;0.889677107334137
0.143857568502426;0.772927522659302
0.678618490695953;0.411587983369827
1.09767687320709;0.347107589244843
0.928431749343872;0.47355180978775
0.896029770374298;-0.0656944960355759
0.968209981918335;0.785363137722015
1.04489600658417;0.613228261470795
0.739670276641846;0.78381085395813
0.67650318145752;0.715838015079498
0.352791130542755;-0.0487396270036697
0.96502286195755;0.464112281799316
0.257623136043549;0.392392426729202
0.354163616895676;0.674452543258667
0.37971505522728;0.647477388381958
0.54397577047348;1.03190851211548
0.455135881900787;0.821278989315033
0.615494966506958;0.262814372777939
0.731123328208923;0.56733500957489
0.343781381845474;0.786792159080505
0.640293180942535;0.712249398231506
0.693375885486603;0.161433055996895
0.485108643770218;0.290774613618851
0.537408709526062;0.509050011634827
1.12996029853821;0.560397207736969
0.746384799480438;0.503281593322754
0.559090733528137;0.66258317232132
0.540167152881622;0.469132363796234
0.346913278102875;0.739777743816376
0.998447954654694;0.92887282371521
0.114118084311485;0.850331604480743
0.321127206087112;0.0865796208381653
0.481055974960327;0.655905365943909
0.583580434322357;0.511033833026886
0.623591959476471;0.39950904250145
0.663415014743805;0.848041236400604
0.688414633274078;0.640291571617126
0.318466871976852;0.0760539621114731
0.912742435932159;1.10956180095673
0.220048442482948;0.359794646501541
0.518847525119781;0.219376742839813
0.863782644271851;0.90479302406311
0.709828078746796;0.544926047325134
0.694771885871887;0.596162438392639
0.406747490167618;0.452141523361206
0.375916600227356;0.730772435665131
0.730132460594177;0.895363450050354
1.01777637004852;0.964352250099182
0.254485845565796;0.252441495656967
0.565927863121033;0.790246248245239
0.679805397987366;0.721937656402588
0.202495321631432;0.79061222076416
0.318516671657562;0.280947148799896
0.49142599105835;0.541318595409393
0.4811632335186;0.808302879333496
0.57517546415329;0.824457943439484
0.780642867088318;0.930117607116699
0.626769959926605;0.857660174369812
0.916105389595032;0.446168512105942
0.522256910800934;0.383411675691605
0.245426878333092;0.196296587586403
0.347757786512375;0.914269268512726
0.466515511274338;0.589292287826538
0.809831440448761;0.5592902302742
0.354059487581253;0.650642454624176
0.683197736740112;0.821684658527374
0.536548137664795;0.752393543720245
0.330351173877716;0.523786246776581
0.577939569950104;0.566060662269592
0.425497561693192;0.449773728847504
1.02628636360168;0.977417826652527
0.310700476169586;0.312603682279587
0.262491345405579;0.277462750673294
0.594072580337524;0.874109983444214
0.183792665600777;0.541689157485962
0.388673216104507;0.558081865310669
0.586465537548065;0.601527214050293
0.744591116905212;0.594203591346741
0.612643301486969;0.580901384353638
0.705712497234344;0.482738226652145
0.886886239051819;0.674952566623688
0.997797071933746;0.190918371081352
0.649898290634155;0.609452486038208
0.648708164691925;0.445645570755005
0.434282422065735;0.137090459465981
0.306180566549301;0.462002694606781
0.584352195262909;0.231146454811096
0.508168458938599;0.927071630954742
0.145694419741631;0.626002430915833
0.546488344669342;0.290365278720856
0.27105838060379;0.506341516971588
0.837492525577545;0.843151807785034
0.591192901134491;0.436458915472031
0.261204272508621;0.316782504320145
0.34783998131752;0.653385102748871
0.718010187149048;0.658424496650696
0.446510076522827;0.837922811508179
0.135240375995636;0.668433547019958
0.792128622531891;0.42308509349823
0.493392825126648;0.396324098110199
1.09616851806641;0.928290009498596
0.591918289661407;0.410409271717072
0.900417923927307;1.11004650592804
0.550142288208008;0.475871205329895
0.478884726762772;0.49000358581543
0.903030931949615;0.987880229949951
0.901233315467834;0.40132349729538
0.942532360553741;0.73961079120636
0.537720680236816;0.241558164358139
0.4204041659832;1.15855145454407
0.271924823522568;0.0195350758731365
0.560185492038727;-0.284985423088074
0.345220893621445;0.88478285074234
0.694908678531647;0.822679579257965
0.524857044219971;0.500648021697998
0.201993152499199;0.619051039218903
-0.373251676559448;0.219386607408524
0.312126874923706;0.720631778240204
0.381050944328308;0.864941716194153
0.223419487476349;0.714368641376495
0.46800222992897;0.53327876329422
0.916743636131287;1.05795538425446
0.553155541419983;0.771945297718048
0.788062810897827;1.02932834625244
0.283990353345871;0.473114907741547
0.496870636940002;0.761399149894714
0.0371634922921658;0.733669102191925
0.589754521846771;0.322346478700638
0.596490859985352;0.282684326171875
0.61520779132843;0.375876665115356
0.913483560085297;0.434945583343506
0.692650258541107;0.559025168418884
0.0902319774031639;0.491774767637253
0.737803816795349;0.775692105293274
0.613924026489258;0.354690551757813
0.879802048206329;0.540004253387451
0.403105616569519;0.901750564575195
0.759858906269073;0.480394870042801
0.606146514415741;0.721751093864441
0.244283676147461;0.413616299629211
0.642458021640778;0.623730421066284
0.438625574111938;0.107590183615685
0.636841654777527;0.902159214019775
0.739611804485321;0.535643219947815
0.684208154678345;0.62345016002655
0.645780682563782;0.315044015645981
1.02677321434021;0.75194638967514
0.805680513381958;0.954955160617828
0.45035308599472;0.712078750133514
0.672358810901642;0.319767415523529
0.431384414434433;1.0351026058197
1.01376295089722;0.452565461397171
1.12701642513275;0.349830746650696
0.652478158473969;0.390226304531097
0.998339772224426;0.347239524126053
0.679628312587738;0.90096390247345
0.156468093395233;1.12801551818848
1.07150328159332;0.128826007246971
0.61742901802063;0.205351054668427
0.598681509494781;0.483323514461517
0.494891196489334;0.484649688005447
0.153636634349823;0.37745800614357
0.760594367980957;0.284806668758392
0.766746938228607;1.0838577747345
0.456216245889664;0.1680848300457
0.448960691690445;0.455831438302994
1.08402466773987;0.528251230716705
0.830730676651001;0.0231015905737877
-0.189185589551926;0.712152540683746
0.500942885875702;0.894846856594086
0.459156334400177;0.772132813930511
1.14605569839478;0.814753830432892
0.944871723651886;0.506905794143677
0.692773342132568;0.82742315530777
0.765442609786987;0.419485181570053
0.849407255649567;0.349812835454941
0.480696797370911;0.556576132774353
0.645788490772247;0.361101686954498
0.40519055724144;0.637268006801605
0.675119936466217;0.462245851755142
0.650265991687775;-0.0927331671118736
0.920563638210297;0.899249196052551
0.632639706134796;0.331197887659073
0.893938541412354;0.552117526531219
0.13080295920372;0.737837374210358
0.318461656570435;0.662333607673645
0.517447948455811;0.507998645305634
0.626601934432983;0.444753587245941
0.58167427778244;0.587859869003296
0.991342961788177;0.810234427452087
0.371456831693649;0.917471706867218
0.293232768774033;0.215826570987701
0.587807297706604;1.09277391433716
0.431947022676468;0.354756504297256
0.429472327232361;0.455909132957458
0.604324162006378;0.449738293886185
0.331224292516708;0.307428270578384
1.23652744293213;1.28627324104309
0.563230216503143;1.15855002403259
-0.245495989918709;0.291124492883682
0.271930783987045;0.533881187438965
0.740945219993591;0.121668130159378
0.763106286525726;0.750504374504089
0.491537153720856;0.448275446891785
0.455754429101944;0.805443942546844
1.13475692272186;0.583646297454834
0.532601237297058;0.601057350635529
-0.122345492243767;0.687057793140411
0.427670657634735;0.40436065196991
0.642536878585815;0.168058544397354
0.561667084693909;0.27402850985527
0.765175461769104;0.705017983913422
0.163950756192207;0.36267551779747
0.902889907360077;0.771243751049042
0.77237731218338;0.810649633407593
0.0143290888518095;0.711110293865204
0.443560034036636;0.119047775864601
0.858948826789856;0.516805469989777
0.151811346411705;0.804454386234283
0.502370834350586;-0.0240448527038097
0.641898632049561;0.372408986091614
0.258321285247803;0.692849397659302
0.666519820690155;1.59496128559113
0.64838045835495;0.108297407627106
0.547733902931213;0.524813532829285
0.382634878158569;0.960567712783813
0.477482855319977;0.66119122505188
0.647387623786926;0.509855151176453
0.670789361000061;0.460746258497238
0.664085388183594;0.674332320690155
-0.0674633383750916;0.656287968158722
0.49016347527504;0.922411382198334
0.255015343427658;1.05469644069672
0.66467672586441;0.610364258289337
0.669250547885895;0.693137407302856
0.610159873962402;0.731160461902618
0.481830328702927;0.620911121368408
0.164727956056595;0.540022909641266
0.728562951087952;0.605426907539368
0.856161952018738;0.623947978019714
0.783489227294922;1.4993656873703
0.642129361629486;0.904684245586395
0.726853668689728;0.878300189971924
0.801037311553955;0.76699560880661
0.414962977170944;0.690293431282043
0.98950070142746;1.16813147068024
0.632574379444122;0.170340046286583
0.786796152591705;0.910434782505035
0.277639210224152;0.706068217754364
0.164400950074196;0.557156205177307
0.850241899490356;0.562183558940887
0.672182619571686;0.896543562412262
0.511853516101837;0.354648113250732
0.4027379155159;0.216658681631088
0.474533885717392;0.687158346176147
-0.0588745586574078;0.668935537338257
0.696940958499908;1.25480031967163
0.54502147436142;0.508308589458466
0.562855303287506;0.7117520570755
0.58872377872467;0.262904316186905
0.347843825817108;0.579628825187683
0.651916086673737;1.0630704164505
1.11428284645081;0.836202561855316
0.521413803100586;0.0658020004630089
-0.0512896478176117;0.651755452156067
0.581487357616425;0.168153941631317
0.16728338599205;0.177699208259583
0.274819642305374;0.685770094394684
1.03024315834045;0.586112439632416
0.52900892496109;0.0543025322258472
0.445117980241776;0.707358479499817
0.82914662361145;0.744135320186615
1.02688300609589;0.55757749080658
0.387504428625107;0.479825586080551
0.464512407779694;0.604487419128418
0.235520735383034;0.615558326244354
0.864378452301025;1.01117706298828
-0.21572633087635;0.159742549061775
0.278708755970001;0.196282908320427
1.18500196933746;0.876357197761536
0.394060790538788;0.488854497671127
0.699821591377258;0.487243294715881
0.608880341053009;0.559724450111389
0.392041653394699;0.536036789417267
0.410862326622009;0.878806710243225
1.11689281463623;0.493861645460129
0.514869332313538;0.257715702056885
0.45243775844574;0.502403318881989
0.567877113819122;0.386492788791656
0.330741286277771;0.479082375764847
0.42883038520813;0.339071154594421
0.657483220100403;0.697674512863159
0.62440299987793;0.2864930331707
0.457909613847733;0.553338885307312
0.351659119129181;0.211389884352684
0.694296479225159;0.666572272777557
0.398875683546066;0.539298713207245
0.565558135509491;-0.0392626151442528
0.686614155769348;0.547618269920349
0.335095822811127;0.751062035560608
0.731347382068634;0.95746636390686
0.613493978977203;0.384421348571777
1.07280349731445;0.824818670749664
0.300195753574371;0.41938653588295
0.0330222025513649;0.813578486442566
1.16136252880096;0.345254212617874
0.842906475067139;0.789633333683014
0.694397509098053;0.563454151153564
1.10812664031982;0.189380005002022
0.217216238379478;0.0294982604682446
0.145231500267982;0.371867656707764
0.490747600793839;0.916247129440308
0.431572198867798;1.08614635467529
0.817054092884064;0.564218521118164
0.555278062820435;0.877347230911255
0.566359400749207;0.582765340805054
0.431554943323135;1.09781551361084
0.644846558570862;0.18623274564743
1.32752692699432;0.357813000679016
0.296634137630463;0.504806101322174
0.961832106113434;0.799867510795593
0.811869025230408;0.948513865470886
0.882473766803741;0.553544580936432
0.630321204662323;0.262592732906342
0.0668897479772568;0.969433486461639
0.937744677066803;0.385463386774063
0.433783084154129;0.604762732982635
0.852551698684692;0.424992710351944
0.583396673202515;0.541828155517578
0.548075616359711;1.11393558979034
-0.0209151208400726;0.972975373268127
0.480113059282303;1.17840266227722
0.948840081691742;0.778202056884766
0.369948416948318;0.453898102045059
0.983129918575287;0.769262909889221
0.978595495223999;0.579163193702698
0.574216723442078;0.85062563419342
0.75734156370163;0.847793221473694
0.420909076929092;0.563726961612701
0.93249785900116;0.423051834106445
0.178845688700676;0.192604079842567
0.482460826635361;0.509262919425964
0.657710433006287;0.652145683765411
0.879325866699219;0.717950105667114
0.361470550298691;0.263582825660706
0.781091451644897;0.486896574497223
0.620833277702332;0.282468557357788
0.618187010288239;0.513478517532349
0.258685916662216;0.935192108154297
1.06477677822113;0.0387490391731262
0.789153873920441;1.03912830352783
0.528559327125549;0.864622533321381
0.505372047424316;0.308385699987411
0.648986339569092;0.241369619965553
0.519267320632935;0.597120761871338
0.834646701812744;0.502239465713501
0.546389937400818;0.66672295331955
0.517142415046692;0.55555933713913
0.373018682003021;0.180525109171867
0.556159317493439;0.65300065279007
0.609853208065033;0.788236916065216
0.301148056983948;0.750939726829529
0.531937003135681;0.851154685020447
0.791908323764801;0.224266424775124
0.744718194007874;0.485474288463593
0.626574397087097;0.425745069980621
0.699192583560944;0.28528305888176
0.872816145420074;0.624389111995697
0.883055090904236;0.842792749404907
0.969384133815765;0.170513540506363
0.693021237850189;0.40137505531311
0.138708561658859;0.766225695610046
0.654030561447144;0.578519821166992
0.524076223373413;1.03586184978485
0.502687752246857;0.308360755443573
0.351410895586014;0.849402904510498
0.488625377416611;0.29413378238678
0.628343284130096;0.323083937168121
0.759243130683899;0.651593327522278
0.516456663608551;0.741233050823212
0.677651047706604;-0.471367746591568
0.621466279029846;0.33490663766861
0.182221442461014;0.315844357013702
0.981838703155518;0.464429438114166
0.828302323818207;0.985986351966858
0.0819696187973022;0.64521187543869
0.538559913635254;-0.205789893865585
0.503599047660828;0.908593237400055
0.695820391178131;0.855766296386719
0.658532917499542;0.231297701597214
1.0112624168396;0.983610451221466
0.570704162120819;0.695312798023224
0.38712751865387;0.416751176118851
0.199960678815842;0.993988037109375
0.898396372795105;1.07226467132568
0.651188850402832;0.715009152889252
0.727893948554993;0.477471053600311
0.554277420043945;0.903630673885345
-0.107958868145943;0.481620699167252
0.870115399360657;0.592658579349518
0.204370453953743;0.475525677204132
0.488231897354126;0.709476470947266
0.100146874785423;0.302281498908997
0.300121903419495;0.197732985019684
0.632553696632385;-0.00467694364488125
0.756990373134613;0.734999120235443
0.385796248912811;0.300362944602966
0.556624472141266;0.874964237213135
0.275748878717422;0.820321440696716
0.360574781894684;0.521940231323242
0.338428974151611;0.0212621465325356
1.09375441074371;0.927850842475891
0.644620299339294;0.409507364034653
0.108042933046818;0.530152678489685
0.571334779262543;0.466039687395096
0.372712999582291;0.599581182003021
0.491527438163757;0.818525671958923
0.292789131402969;1.07644987106323
0.666458606719971;0.763700306415558
0.714085400104523;1.02872490882874
0.676336050033569;0.460085242986679
0.623030066490173;0.912047803401947
1.04772961139679;0.519427835941315
0.82386976480484;0.606051206588745
0.657501101493835;0.622574687004089
0.46158704161644;0.380301952362061
0.565816581249237;0.883332192897797
0.562909007072449;0.0814907103776932
0.809465348720551;0.571715593338013
0.446199893951416;0.0251412093639374
0.854800641536713;0.823940992355347
0.579371869564056;0.658641815185547
0.566584825515747;0.481601357460022
0.34198009967804;0.475162923336029
0.467603355646133;0.32801228761673
0.669468522071838;0.831702411174774
0.972315967082977;0.57905387878418
1.04804646968842;1.07831299304962
0.873194634914398;0.410198569297791
0.526954114437103;0.742819786071777
0.373225957155228;0.575645446777344
0.714686095714569;0.77569192647934
0.49636173248291;0.259418100118637
0.613898694515228;0.700392365455627
0.680691003799438;0.630585134029388
0.84409636259079;0.206081911921501
0.403921872377396;0.631735622882843
0.423621207475662;0.658785462379456
0.356490641832352;1.00259530544281
0.318390637636185;0.727081954479218
0.552290439605713;1.04260778427124
0.908235967159271;0.861766993999481
0.743242740631104;0.367495000362396
0.0859773755073547;0.148947283625603
0.354298144578934;0.62804514169693
0.8114994764328;0.33304962515831
0.902480065822601;1.16210603713989
0.506404519081116;1.08868479728699
0.843729734420776;0.3087297976017
0.203996047377586;0.452385783195496
0.448801755905151;0.422196179628372
0.489170223474503;0.424107551574707
0.0054816622287035;0.716812431812286
0.199708819389343;0.563218176364899
0.776400089263916;0.360275030136108
0.5822434425354;0.551023662090302
1.20618844032288;0.580528020858765
0.706380486488342;0.579928040504456
0.531835913658142;0.454598844051361
0.261233925819397;0.45861554145813
0.516628861427307;0.654828131198883
0.610970854759216;1.0238219499588
0.823636770248413;0.600460350513458
0.634235620498657;0.746316313743591
1.01637518405914;0.396594852209091
0.676200091838837;0.586788773536682
0.430253893136978;0.640266001224518
0.444548785686493;0.578925967216492
0.946264803409576;0.712723553180695
0.822982788085938;0.384032875299454
0.713005602359772;0.750834226608276
0.524203956127167;0.746894061565399
0.286189049482346;0.215878173708916
0.541116416454315;0.548185527324677
0.340270549058914;0.572290062904358
0.956175684928894;0.651918113231659
0.548149228096008;0.619510173797607
0.80164498090744;0.234591200947762
0.423301577568054;0.974347412586212
0.234501242637634;1.01033365726471
0.383536785840988;0.620423913002014
0.499707072973251;0.358477741479874
0.873985350131989;0.52496474981308
0.258309245109558;0.851526260375977
0.742378354072571;0.815209448337555
0.583894193172455;0.846814334392548
0.423968762159348;0.541298449039459
0.347185671329498;0.7774498462677
0.345088243484497;0.726429998874664
0.59397304058075;0.529284656047821
0.413372248411179;0.412261515855789
0.495810508728027;0.593043804168701
0.451285660266876;-0.0973812192678452
0.966535031795502;0.956659376621246
0.34777694940567;0.468070864677429
0.854511380195618;0.391438812017441
0.65388035774231;0.22421358525753
0.238656908273697;0.974335312843323
0.4185870885849;1.00394999980927
0.452614307403564;-0.0372923091053963
0.677899539470673;0.614681243896484
0.438624173402786;0.150836646556854
0.365720003843307;0.72199285030365
0.497012346982956;0.879674136638641
0.734811425209045;0.621889412403107
0.939449369907379;0.727943241596222
0.133607387542725;0.866568565368652
0.764134705066681;0.50378954410553
0.177113771438599;0.43484503030777
0.800545632839203;0.376311749219894
0.562721848487854;0.279512166976929
-0.052947498857975;0.764819085597992
0.448939383029938;0.640000402927399
0.64288341999054;0.532366991043091
0.284692615270615;-0.42825710773468
0.409826129674911;0.309825956821442
1.03344202041626;1.00518250465393
0.772073805332184;0.855024695396423
0.206446751952171;0.917104363441467
0.330374956130981;0.302579611539841
0.477009385824203;0.240737184882164
0.96429318189621;0.529776334762573
0.468984961509705;0.14426988363266
0.774356484413147;1.01257431507111
1.38504207134247;-0.0419116802513599
0.360956251621246;0.659862279891968
0.695422649383545;0.535297989845276
0.465595185756683;0.632053434848785
1.12910890579224;0.543455362319946
0.594885468482971;0.407252967357635
0.419636517763138;0.429804146289825
0.489297032356262;0.230962321162224
0.64348042011261;0.45445728302002
0.277431637048721;0.446096420288086
0.687055170536041;0.776347577571869
0.111134767532349;0.560685455799103
0.261867970228195;0.678876519203186
0.822781562805176;0.45041236281395
0.27993842959404;0.762656271457672
0.705326199531555;0.447203606367111
0.237148478627205;1.21101868152618
0.708315312862396;0.794077396392822
0.272477775812149;0.137100622057915
0.548054039478302;0.702044904232025
-0.0228226277977228;0.518330156803131
0.951726198196411;0.74531078338623
0.826580166816711;0.382346868515015
1.12799024581909;0.557402670383453
0.313650131225586;0.418828099966049
1.02561450004578;0.725055813789368
0.518709361553192;0.35715514421463
0.927376925945282;0.659424781799316
0.532514274120331;0.222547113895416
0.643578410148621;0.412954926490784
1.0460342168808;0.437162816524506
0.666585147380829;0.38899964094162
-0.0771065652370453;0.425998568534851
0.703207015991211;0.188263699412346
0.694221198558807;0.573648691177368
0.639183461666107;0.581972777843475
0.933483242988586;1.06264090538025
0.506193220615387;0.559764742851257
0.622154057025909;0.173589408397675
0.184961006045341;0.432740151882172
1.12538027763367;0.265464216470718
0.903935253620148;0.291352927684784
0.896784782409668;0.590195059776306
0.565468966960907;0.482986509799957
0.553779721260071;0.478805243968964
0.880782783031464;0.350221693515778
0.54907101392746;0.358335018157959
0.612389981746674;1.01848948001862
0.562816500663757;-0.0934731736779213
0.64408814907074;0.560844004154205
0.569169282913208;0.168728664517403
0.162538334727287;0.555360555648804
0.817257225513458;1.15565264225006
0.416738837957382;0.691393375396729
0.254643023014069;1.10061037540436
0.634735345840454;0.587199807167053
0.0611999705433846;0.529723286628723
0.528940737247467;0.753435254096985
1.01677370071411;0.969011783599854
0.595415711402893;0.851298034191132
1.08312940597534;0.451784521341324
0.473174273967743;0.543246388435364
0.494154512882233;0.889868974685669
0.702603220939636;0.39653280377388
0.930396795272827;0.31832093000412
0.338795572519302;0.576554894447327
0.510969758033752;0.946262061595917
0.623170733451843;0.368950068950653
0.474224746227264;0.902947008609772
0.722641110420227;0.888651311397552
0.656359314918518;0.991148352622986
0.477647244930267;0.389055520296097
0.122321225702763;0.451437890529633
0.452803313732147;0.439423680305481
0.651423573493958;0.366430103778839
1.17339169979095;0.952009081840515
0.570358514785767;0.912105739116669
0.345041155815125;0.769459128379822
1.05709874629974;0.854854106903076
0.540004968643188;0.421022146940231
1.07924664020538;0.574049353599548
0.209973961114883;-0.0504613965749741
1.23392391204834;0.308015137910843
0.563702344894409;0.6892951130867
0.149223744869232;0.706297397613525
0.683657169342041;0.0522723197937012
0.617768704891205;0.756982684135437
0.824692726135254;0.40509569644928
0.416077077388763;0.647730708122253
0.7231085896492;1.06896305084229
0.401359230279922;1.14101684093475
0.67945408821106;0.413547903299332
0.224401697516441;0.738609790802002
0.466503143310547;0.603331744670868
1.0816593170166;0.620471358299255
0.811661720275879;0.491712093353271
0.450274467468262;0.174570232629776
0.297947883605957;0.0688701122999191
0.473298072814941;0.239674255251884
-0.0513320341706276;0.979851603507996
0.834580183029175;0.338654726743698
0.823143661022186;0.387585550546646
0.243331328034401;0.558817565441132
1.15482783317566;0.151660561561584
0.426859170198441;0.218843832612038
0.965640664100647;0.837485015392303
0.681978702545166;0.81151270866394
-0.00442254729568958;0.657624483108521
0.77250999212265;0.857000768184662
0.590357422828674;0.793569624423981
0.534913957118988;0.245204567909241
0.190377220511436;0.667686522006989
0.733203828334808;0.391558885574341
0.243630051612854;1.09909868240356
0.420821934938431;0.515175521373749
0.925014436244965;0.192235454916954
0.569383859634399;0.618120729923248
0.731441378593445;0.384662747383118
0.699203908443451;0.408835530281067
0.543647706508636;-0.00311904028058052
0.282810062170029;0.643219530582428
0.450671225786209;0.7710120677948
0.806012332439423;0.392421364784241
0.838783621788025;0.810708940029144
0.881598114967346;0.325979262590408
0.57563042640686;0.676055252552032
0.374956667423248;0.440260112285614
0.605016648769379;0.781846165657043
0.834667801856995;1.26150071620941
0.420452743768692;0.509633898735046
0.846175193786621;0.56294047832489
0.559743881225586;0.729161739349365
0.8201664686203;0.839542984962463
0.459380388259888;0.65381121635437
0.787319779396057;0.565077841281891
1.02122271060944;0.541853845119476
0.666032195091248;0.57745498418808
0.365584224462509;0.140786930918694
0.792415082454681;0.999235212802887
0.739608764648438;0.757936656475067
0.482269436120987;0.702445864677429
0.339651137590408;0.47719419002533
0.000896632671356201;0.562573850154877
0.303570508956909;0.487601399421692
0.683059692382813;0.713695883750916
0.965419411659241;0.613146662712097
1.00981450080872;0.78313535451889
0.313461780548096;0.27910590171814
0.818534374237061;0.557883024215698
0.741278290748596;0.920601606369019
0.583961188793182;-0.0414537824690342
0.800688087940216;0.808460831642151
1.18044888973236;0.801890254020691
0.606662750244141;0.592384576797485
0.15741753578186;0.644568204879761
0.489471256732941;0.698318600654602
0.638157725334167;0.807990252971649
0.617417573928833;0.645474970340729
0.575548529624939;0.561948299407959
1.77139234542847;0.851527273654938
0.0954836085438728;0.399140417575836
0.433567315340042;0.222986444830894
0.373405605554581;0.721373856067657
0.58567863702774;0.577572405338287
0.345161080360413;0.371841430664063
0.495706409215927;0.630252003669739
0.60869574546814;0.401295453310013
0.464272230863571;0.0455245226621628
0.580478429794312;0.476017385721207
0.317360073328018;0.590391635894775
0.526558578014374;0.596785247325897
0.376243531703949;0.576243162155151
0.789152145385742;0.610169053077698
0.540345728397369;0.57707291841507
0.0232473313808441;0.433650881052017
0.88726794719696;0.594426035881042
0.292950391769409;0.879646718502045
0.495865285396576;0.313379883766174
0.899071931838989;1.09411191940308
0.895970404148102;0.317858040332794
0.698028326034546;0.84536474943161
0.350744754076004;0.730945944786072
0.40031173825264;0.551584362983704
0.348383873701096;0.430547565221786
0.127195313572884;0.561305046081543
0.466243952512741;0.45368766784668
0.737081408500671;0.588120818138123
0.826957285404205;0.665796458721161
0.599886775016785;0.15163978934288
0.85429048538208;0.865737915039063
0.959775149822235;0.691506743431091
1.1251255273819;0.182901456952095
0.349256753921509;0.919453144073486
0.411764919757843;0.425512820482254
0.748405337333679;0.42168864607811
0.699881136417389;0.569387555122375
0.558722615242004;0.126669436693192
0.7624272108078;0.323281764984131
0.143631622195244;0.105443678796291
0.42187774181366;0.914593100547791
0.937396109104156;0.25881764292717
1.22168982028961;-0.0238154903054237
-0.121816910803318;0.506010055541992
0.989151775836945;0.100699745118618
0.597973942756653;0.165238305926323
0.815471768379211;0.7091383934021
1.08956706523895;0.484799742698669
0.363328486680984;0.622329235076904
0.610441505908966;0.753244876861572
0.730085015296936;0.514554560184479
0.62285441160202;0.432393938302994
0.31743997335434;1.14699280261993
0.705587208271027;0.943181693553925
0.493554562330246;0.644408345222473
0.364615082740784;0.793239593505859
0.46521183848381;0.601384282112122
0.420656442642212;0.693607151508331
0.959533452987671;0.0919770300388336
0.253244340419769;0.40370386838913
0.592728793621063;0.773597300052643
0.574123620986938;0.522414028644562
0.508383274078369;0.489265859127045
0.16892346739769;0.463210433721542
0.510747313499451;1.27872502803802
0.172665372490883;0.776736319065094
0.586365580558777;0.374738126993179
0.621772706508636;0.747076094150543
0.43619030714035;0.494755178689957
0.85882294178009;0.714386463165283
0.32028603553772;0.3885797560215
0.675231158733368;0.304978728294373
0.381152004003525;0.452085703611374
0.529361009597778;0.72673225402832
0.439236730337143;0.538183033466339
0.596064329147339;0.762978315353394
0.899748861789703;0.314746648073196
0.595449447631836;0.945834040641785
0.462480902671814;0.467112451791763
0.948291480541229;0.26510626077652
1.04511320590973;0.694070935249329
0.668045997619629;0.649183928966522
0.372527569532394;0.415668845176697
0.855712950229645;0.905490934848785
0.814799964427948;0.903833329677582
0.835891962051392;0.538592457771301
0.581932187080383;0.760685384273529
0.625042676925659;0.176152348518372
0.062424261122942;0.646260917186737
0.257357716560364;0.186697736382484
0.38693630695343;0.41889962553978
0.99048262834549;1.04377925395966
0.534295797348022;0.169077262282372
0.959859013557434;0.387999773025513
0.34143140912056;0.516769349575043
0.464817196130753;0.374527275562286
0.936972260475159;0.332726895809174
0.486594319343567;0.508792638778687
0.567259252071381;0.264877289533615
0.352322340011597;0.676508545875549
0.339497864246368;0.889282941818237
0.823702454566956;0.796548008918762
0.478751689195633;0.657195389270782
0.434450060129166;0.593615710735321
0.428084373474121;0.725129663944244
0.622847139835358;0.690908074378967
0.685026168823242;0.537975072860718
0.478359639644623;0.801223754882813
0.889211118221283;0.625957608222961
0.725505828857422;0.859780132770538
0.753603041172028;0.631054103374481
0.544766485691071;0.713882327079773
0.732580542564392;1.23665285110474
0.447374433279037;0.0382580533623695
1.2676340341568;0.700875997543335
0.598970234394073;0.564449191093445
0.280559509992599;0.17858037352562
0.255515873432159;0.681105852127075
0.511527419090271;0.771078884601593
0.531579434871674;0.499071329832077
0.269909530878067;1.21757364273071
0.515960156917572;0.381558924913406
0.21073442697525;0.795408129692078
0.179941266775131;0.116017922759056
0.402475833892822;1.14858961105347
0.956792712211609;0.489812105894089
0.37944820523262;0.648056924343109
0.491072446107864;1.02857804298401
1.39167463779449;0.458951652050018
1.3046498298645;0.813241064548492
0.403446346521378;0.445877552032471
0.590938329696655;0.586430966854095
0.647111713886261;0.344967782497406
0.456103920936584;0.620185256004333
0.599418818950653;0.662968873977661
0.830780982971191;0.771874964237213
0.976197481155396;0.0466987937688828
0.169575840234756;1.10945737361908
0.229171931743622;0.17405703663826
0.66006475687027;0.711035907268524
0.719762027263641;0.496404260396957
1.18088912963867;0.520198404788971
0.622799813747406;0.936100125312805
0.830431163311005;0.836717963218689
0.893087923526764;0.364734083414078
0.305221080780029;0.760820209980011
0.0979780182242393;0.237772151827812
0.455287992954254;0.395386159420013
0.841425180435181;0.324990659952164
1.07028460502625;0.55735456943512
0.564556479454041;0.907553613185883
0.442071676254272;0.771540403366089
0.176380828022957;0.386392116546631
0.437013566493988;0.962264358997345
0.315217763185501;0.550473511219025
0.567722797393799;0.98016768693924
0.759202241897583;0.673533618450165
0.51447331905365;0.717629373073578
0.313975095748901;0.961135566234589
0.458618581295013;0.953007996082306
0.614907562732697;0.162806436419487
0.197685807943344;0.759627997875214
0.0904030948877335;0.671531140804291
0.657452762126923;0.863651990890503
0.53526383638382;0.785917103290558
0.353325426578522;0.616557896137238
0.584804832935333;0.615218698978424
0.635829448699951;0.43854233622551
0.607494533061981;0.681816756725311
0.77038162946701;1.48528897762299
0.631813824176788;0.318123936653137
0.737914860248566;0.373898029327393
0.637968957424164;0.108571320772171
0.471786916255951;1.10536897182465
0.687645614147186;0.772558152675629
0.534063339233398;0.595723330974579
0.686744332313538;0.429704427719116
0.290539979934692;0.861149966716766
0.474042594432831;0.529478371143341
0.14480921626091;0.94029712677002
-0.217055067420006;0.520922422409058
0.320807456970215;1.14468050003052
0.252302020788193;0.500738203525543
0.669777750968933;0.496024698019028
0.913395822048187;0.461213082075119
1.05801510810852;0.349091380834579
0.611083209514618;0.681624174118042
0.944596827030182;0.43913072347641
0.314997881650925;0.82787698507309
0.898596882820129;0.418901681900024
0.818087935447693;0.684909701347351
0.595352292060852;-0.0707609876990318
0.239343270659447;0.138471126556396
0.554884552955627;0.589192926883698
0.598364472389221;0.703323364257813
0.463129103183746;0.411040425300598
0.129463225603104;0.956323444843292
0.884766936302185;0.751869201660156
0.57791543006897;0.579897999763489
0.564397096633911;0.280085563659668
0.955968677997589;0.325864791870117
-0.0436874777078629;0.488456249237061
0.668672263622284;0.314180016517639
0.413846343755722;0.111385263502598
0.999350726604462;0.745963454246521
0.80426824092865;0.73648065328598
0.596908330917358;0.529063045978546
0.413326561450958;0.784735321998596
-0.197429418563843;0.745146036148071
0.366313874721527;0.420585006475449
0.958901524543762;0.403607755899429
0.855217218399048;1.21151661872864
0.505236148834229;1.26548254489899
0.686107516288757;0.306581407785416
0.469346791505814;0.424743980169296
0.371495097875595;0.305968075990677
0.306112021207809;-0.0359399653971195
0.714192688465118;0.179317697882652
0.702822625637054;0.616040170192719
0.707520961761475;1.04828333854675
0.872470021247864;0.913830757141113
0.479856908321381;0.648576617240906
0.658556044101715;0.730201840400696
0.225992664694786;0.394609242677689
0.797722816467285;0.532052099704742
0.102615751326084;0.810320138931274
0.49078780412674;0.766397416591644
0.462199956178665;0.0881754010915756
-0.121184721589088;0.791135668754578
0.861615538597107;0.963896811008453
0.520075380802155;0.732365965843201
0.922868967056274;0.565625011920929
0.679919898509979;0.188817709684372
0.633161604404449;0.758341073989868
1.10682415962219;0.570153892040253
0.947012364864349;0.424309492111206
1.08249866962433;0.551758885383606
0.230407655239105;0.544449150562286
0.884299397468567;1.00883829593658
0.587106585502625;0.732503056526184
0.402289777994156;0.534663915634155
1.2477707862854;0.820105612277985
0.797401010990143;-0.00523055531084538
0.239914283156395;0.0279413014650345
0.431872189044952;0.212345212697983
0.15779772400856;0.587717413902283
0.63798451423645;0.866958975791931
0.242614522576332;0.732279121875763
0.445598363876343;0.290268421173096
0.518274307250977;0.705236375331879
0.875669717788696;0.153354659676552
0.448246419429779;0.553497493267059
0.439012825489044;0.818437516689301
0.764321625232697;1.01795792579651
0.45751628279686;0.76720654964447
0.645935356616974;-0.115303076803684
0.847234606742859;0.556054830551147
0.362348943948746;1.04222631454468
0.329386413097382;0.319533407688141
0.743242740631104;0.425329446792603
1.04286646842957;0.669799387454987
0.93574321269989;0.119649931788445
0.596537411212921;0.674775183200836
0.323998868465424;0.42631322145462
0.243917346000671;-0.208768978714943
0.453923672437668;0.599717378616333
0.39502477645874;0.232299298048019
0.187609151005745;0.437964469194412
0.506125211715698;0.738982081413269
0.645771503448486;0.841451287269592
0.642873823642731;0.721106648445129
0.474469840526581;0.307063698768616
0.413670063018799;0.563262104988098
0.491107374429703;0.711053729057312
0.371632277965546;0.447547435760498
0.541238307952881;1.08645832538605
-0.012276902794838;0.712297737598419
0.775035262107849;0.616180002689362
0.709113478660583;0.385434150695801
0.473036468029022;0.337502211332321
0.700914442539215;0.326279550790787
0.901964485645294;0.845737993717194
0.389688014984131;0.505121886730194
0.289666712284088;0.75341123342514
0.553753852844238;0.709468066692352
0.714388430118561;0.874240696430206
0.467950761318207;0.576843619346619
0.737764537334442;0.531582772731781
0.487737089395523;0.0196325145661831
0.649930000305176;0.164129063487053
0.508370935916901;0.542195796966553
0.73253458738327;0.481275290250778
0.393503189086914;0.390746027231216
0.474224328994751;0.797927975654602
0.855986714363098;0.890784502029419
0.706788718700409;0.660375595092773
0.656643688678741;0.121151737868786
0.407828241586685;0.931882381439209
0.784023225307465;0.59978836774826
0.685091197490692;0.770439624786377
0.470870316028595;0.52558296918869
0.089198611676693;0.69712096452713
0.980989098548889;0.852845191955566
0.838359832763672;0.360256612300873
0.0659690722823143;0.604442238807678
0.0689397528767586;-0.100800782442093
0.497665077447891;0.278056234121323
0.856883585453033;0.0979157015681267
0.413474947214127;0.668767869472504
0.966257572174072;0.705757737159729
0.408244729042053;0.517952620983124
0.546859979629517;0.910067915916443
0.914284467697144;0.368099272251129
0.624155700206757;0.56330531835556
0.952491819858551;0.639096558094025
0.966107130050659;0.482268065214157
0.193546503782272;0.7395920753479
0.694643557071686;0.93066143989563
0.685369491577148;0.510499477386475
0.963130474090576;0.808884501457214
1.11544585227966;0.898110628128052
0.767869532108307;0.769278526306152
0.562572956085205;0.885018467903137
0.811782777309418;0.434059470891953
0.586733639240265;0.622574388980865
0.537064075469971;0.609866976737976
0.638056695461273;0.735521674156189
0.875225484371185;0.757536649703979
0.579802632331848;0.80139684677124
1.11018645763397;0.548467516899109
1.08909094333649;0.92668753862381
0.84318608045578;0.958206295967102
0.971174001693726;0.467641204595566
0.877661347389221;0.771155297756195
1.18603801727295;0.83360230922699
0.529015779495239;0.403140068054199
0.313679933547974;0.735623836517334
0.719572067260742;0.327015280723572
0.390958547592163;0.958886563777924
0.225194945931435;0.402405977249146
0.699613511562347;0.815095782279968
0.553753733634949;0.199556022882462
0.983070731163025;0.484294176101685
0.626569926738739;0.352396994829178
0.760124266147614;0.904847323894501
0.33855351805687;0.298742055892944
0.285491347312927;0.758751392364502
0.416328847408295;0.96251904964447
0.846945941448212;1.17060077190399
0.203972354531288;0.732951164245605
0.337541580200195;0.904639065265656
0.221259862184525;0.316728860139847
0.104931555688381;0.307127177715302
0.674222350120544;1.17729020118713
0.399917125701904;0.541336894035339
0.873737633228302;0.676240622997284
0.964479625225067;0.0355601795017719
0.711415708065033;0.703269958496094
0.19540086388588;0.742845892906189
0.417604267597198;1.33559131622314
0.523950099945068;0.0882874727249146
0.903545498847961;0.359160929918289
0.700793445110321;0.564648032188416
0.815535545349121;0.373443841934204
0.299973756074905;0.854767978191376
0.867770075798035;0.760708570480347
0.482745498418808;0.483387649059296
0.583903670310974;0.275231122970581
0.544688284397125;1.06848013401031
0.171635955572128;0.628096282482147
0.481886208057404;0.00318452529609203
0.40139377117157;0.595365047454834
0.671084642410278;0.40250289440155
0.676904559135437;0.620808124542236
1.00994050502777;0.34936335682869
0.74084335565567;0.765149772167206
0.802540957927704;0.879898726940155
0.84584903717041;0.857224762439728
0.854131937026978;0.664246737957001
0.651879251003265;0.984702110290527
0.478082805871964;0.73247355222702
0.524728059768677;0.833829939365387
0.40473598241806;0.946498334407806
1.02284777164459;0.700223326683044
0.497179001569748;0.517798483371735
0.742188453674316;0.0901807844638824
0.620811939239502;0.403346747159958
0.766137719154358;0.600782752037048
0.412257254123688;0.61117160320282
0.692579448223114;0.505322217941284
0.522232830524445;0.62993311882019
0.708624839782715;0.369945287704468
0.309134542942047;0.834965944290161
0.503817439079285;0.641584038734436
0.954966723918915;0.247609674930573
0.717429339885712;0.844309747219086
1.03531849384308;0.659531950950623
0.609639763832092;0.889212250709534
0.443194508552551;0.385465443134308
0.813448071479797;0.580646872520447
0.636435449123383;0.452472507953644
0.745329141616821;0.594612598419189
0.566468477249146;0.501976013183594
0.854685306549072;0.282471150159836
0.796776175498962;0.586367666721344
0.538763582706451;0.995358765125275
0.0623475089669228;0.521448016166687
0.885184347629547;0.297059446573257
0.499905675649643;0.414950430393219
0.38636714220047;0.762773036956787
0.319602519273758;0.712133586406708
0.244993537664413;0.297034531831741
0.378636568784714;0.558435022830963
0.495635986328125;0.291073203086853
0.796976089477539;0.504181563854218
0.682375013828278;0.793699085712433
0.846245110034943;-0.021242581307888
0.529644727706909;-0.0316384471952915
0.785025060176849;0.866012692451477
0.793032050132751;0.749390661716461
0.173607438802719;0.298153966665268
0.875227689743042;0.673022747039795
0.584848701953888;0.973376393318176
0.89642608165741;0.796450674533844
0.733717679977417;0.561730682849884
0.759022176265717;0.268592000007629
0.660436809062958;1.04380083084106
0.259955644607544;0.274440079927444
0.689198315143585;0.833972692489624
0.745159864425659;0.6464564204216
0.685909628868103;0.624672830104828
0.833370745182037;0.0415746904909611
0.476839691400528;0.92655336856842
0.458080172538757;0.566526889801025
0.525115549564362;0.851446270942688
0.65957248210907;0.526158094406128
0.689611315727234;0.963701009750366
0.470250308513641;0.504653811454773
0.64945787191391;0.925180554389954
0.912025630474091;0.692752718925476
0.35146826505661;0.0644194185733795
0.603699207305908;-0.461292922496796
0.533836483955383;0.49218475818634
0.160660535097122;0.890569269657135
0.171285808086395;1.00492894649506
0.849171578884125;0.593813478946686
0.260838836431503;0.811880111694336
0.910726726055145;0.838199496269226
0.596366286277771;0.264915347099304
0.69503265619278;0.701137602329254
0.897913873195648;0.910968899726868
0.800235211849213;0.452986478805542
0.363692879676819;0.536558270454407
0.559283196926117;0.986071467399597
0.519789516925812;0.347439855337143
0.514976024627686;0.800569355487823
0.48172914981842;0.864709794521332
1.06870377063751;0.66557252407074
0.166748717427254;0.265553653240204
0.65276688337326;0.485727339982986
0.520535826683044;0.564184725284576
0.454398810863495;0.420902043581009
0.82774829864502;1.01713585853577
0.56924444437027;0.229526519775391
0.974242746829987;0.388825684785843
-0.173398703336716;0.842672824859619
0.00650406628847122;0.357723623514175
0.754126667976379;1.10209655761719
0.479540795087814;1.1625919342041
0.750921130180359;0.295964539051056
0.823452174663544;0.928438603878021
0.257246345281601;0.977624773979187
0.470949798822403;0.541781008243561
1.16474199295044;-0.00877751968801022
0.757055580615997;0.866536259651184
0.770825386047363;0.982030630111694
0.586567461490631;0.881588101387024
0.708205580711365;0.697671353816986
0.570298373699188;0.879260361194611
0.857711732387543;-0.0703179612755775
0.476623624563217;0.353210151195526
0.732327878475189;0.997473001480103
0.660555422306061;0.562992811203003
0.174417808651924;0.552205145359039
0.461625635623932;0.209162026643753
0.74461168050766;0.654092311859131
1.07635760307312;0.765273928642273
1.18619954586029;0.700441002845764
0.989073693752289;0.627279281616211
0.44374343752861;0.827824950218201
0.655737578868866;0.795065879821777
0.829362392425537;0.66803365945816
0.771653473377228;0.300183981657028
0.842404961585999;0.811019420623779
0.73537814617157;0.506779193878174
0.403584569692612;0.51060962677002
0.611020088195801;-0.0900716856122017
0.617645740509033;0.319149196147919
0.452602386474609;0.67150753736496
0.00289073400199413;0.454957515001297
0.48413410782814;0.757342278957367
0.291851758956909;0.465922772884369
0.925880908966064;0.659635961055756
0.565447449684143;0.13400374352932
0.419422417879105;0.326768070459366
0.718819558620453;0.785771667957306
0.782111525535583;0.245142310857773
0.56590747833252;0.253420919179916
0.573644280433655;0.455125629901886
0.544702529907227;0.815611779689789
0.60288679599762;0.327348649501801
0.299713909626007;0.111175648868084
0.761416137218475;0.193960040807724
0.0980533957481384;1.34632444381714
0.616202473640442;0.984203338623047
0.597391486167908;0.405680775642395
0.54059511423111;0.723511457443237
0.0292033329606056;0.501265823841095
0.554490327835083;0.724696516990662
0.676862418651581;0.377547353506088
0.37186673283577;0.75442510843277
0.654448688030243;0.524870991706848
0.595938920974731;0.555523335933685
0.639524459838867;0.88655811548233
0.198880404233932;0.151240661740303
0.474928379058838;0.379820764064789
0.708490371704102;0.721528828144073
0.478961646556854;0.387395948171616
0.749595284461975;0.184172734618187
0.918817162513733;0.701763272285461
0.956011533737183;0.586220264434814
0.6292484998703;0.817965388298035
0.716262578964233;0.634196698665619
0.0281856507062912;0.600156486034393
0.893357038497925;0.488188803195953
0.548167884349823;0.345119804143906
0.0784306824207306;0.245750159025192
0.4503313601017;0.176246672868729
0.68328058719635;0.60076904296875
0.577556014060974;0.359450250864029
0.3821901679039;0.796213388442993
0.354874789714813;0.374853014945984
0.632272183895111;0.66583913564682
0.632457733154297;0.438333004713058
0.803283452987671;0.702124774456024
0.0374621152877808;0.997340738773346
1.0952889919281;0.740198194980621
0.0801584869623184;0.438003897666931
0.637895584106445;-0.018464021384716
0.677000463008881;0.514607906341553
0.205203726887703;1.00166249275208
0.85711395740509;0.572773456573486
0.386849910020828;0.618247628211975
0.49801042675972;0.76895797252655
-0.15340419113636;0.316507905721664
0.380029082298279;0.67577189207077
0.387602031230927;0.477706432342529
0.563018083572388;0.270716071128845
0.267920553684235;1.01419866085052
0.962912499904633;0.528357982635498
0.491639971733093;1.12106609344482
0.307530522346497;0.556783556938171
0.303997069597244;0.689660310745239
0.766791522502899;0.114501498639584
0.946414470672607;0.0906884297728539
0.39400526881218;0.794540643692017
0.260445713996887;0.676755368709564
0.558828771114349;0.637056946754456
0.473503261804581;-0.254876315593719
0.284940987825394;0.513480961322784
0.654610455036163;0.523472189903259
0.144874572753906;0.826490461826324
0.295514136552811;0.387196749448776
0.56247878074646;0.992684602737427
0.696738719940186;0.482001185417175
0.675703227519989;0.633021473884583
0.399015843868256;0.695801138877869
0.409495323896408;0.925159990787506
1.06735193729401;0.325854033231735
1.09437811374664;0.34451425075531
0.788056373596191;0.348548293113708
0.73455286026001;0.608461618423462
0.536402761936188;0.777715444564819
0.704491496086121;0.357115566730499
0.339627861976624;0.859617233276367
0.61261522769928;0.70280247926712
0.61687183380127;0.95704573392868
0.80154675245285;0.464723408222198
0.506413996219635;0.646347224712372
0.631421625614166;0.400040417909622
0.863885164260864;0.603962540626526
0.347685307264328;1.00775551795959
0.847198486328125;0.412596017122269
0.755978226661682;0.990214169025421
0.301747232675552;0.464031875133514
0.626914739608765;0.537593901157379
0.245091244578362;0.657833576202393
0.628341495990753;0.188027605414391
0.0613945573568344;0.57440847158432
0.976207137107849;0.492099165916443
0.867077469825745;0.579489886760712
0.489880979061127;0.0909532755613327
0.652427077293396;0.507839202880859
0.406012028455734;0.429752260446548
0.67404180765152;1.09898102283478
0.735768973827362;0.6213259100914
0.544499933719635;0.752012133598328
0.890486598014832;0.623499691486359
0.799798190593719;0.257235884666443
0.647897064685822;0.58901709318161
0.127243980765343;0.516116380691528
0.451386064291;0.312669813632965
1.33333456516266;0.470407992601395
0.734170854091644;1.13504266738892
0.522138595581055;0.79022341966629
0.613570094108582;-0.306790232658386
0.593527495861053;0.0873209312558174
0.840418934822083;0.910857975482941
1.18421280384064;0.553272068500519
0.257161796092987;0.68816089630127
0.550198316574097;0.545548379421234
0.537162303924561;0.481818497180939
0.47854483127594;0.895701825618744
0.49443331360817;-0.0687708780169487
0.6468425989151;0.259783715009689
0.476141631603241;0.433851540088654
0.408331751823425;0.572636187076569
1.02321827411652;1.26029753684998
0.472755640745163;-0.0274583213031292
1.07147634029388;0.193489611148834
0.811903655529022;0.69319885969162
0.377014100551605;0.0516856126487255
0.654792666435242;0.677790760993958
0.677758991718292;0.46738138794899
0.75949901342392;0.274726152420044
0.315430253744125;0.319443881511688
0.448943674564362;0.116747848689556
0.653707265853882;0.346545696258545
0.606788992881775;0.429262012243271
0.374086886644363;-0.0285100173205137
0.784849345684052;0.949176549911499
0.226985439658165;0.105507656931877
0.216564983129501;0.786525905132294
0.349008500576019;0.99937504529953
0.182152509689331;0.774242162704468
0.516597270965576;0.603053987026215


==> fig/20210319144009_IQ_data_ones_transmitted_4dB/x_IQ_diagram_mmse.csv <==
0.706932783126831;0.696814715862274
0.545390903949738;0.700432002544403
0.550379514694214;0.655412673950195
0.7019122838974;0.6910600066185
0.50071781873703;0.6954066157341
0.696422040462494;0.703225374221802
0.706145346164703;0.695074737071991
0.706486344337463;0.152662605047226
0.706469178199768;0.706590056419373
0.699120700359344;0.672285616397858
0.616418421268463;0.703580975532532
0.0669883564114571;-0.0515765286982059
0.405349284410477;0.603390336036682
0.706562757492065;0.664731621742249
0.700488805770874;0.674761056900024
0.706857860088348;0.707066774368286
0.70706033706665;0.693393409252167
0.661938726902008;0.574577689170837
0.444234132766724;0.597027957439423
0.701353311538696;0.704826831817627
0.704021871089935;0.312947362661362
0.327917546033859;0.626367270946503
0.703037142753601;0.6968013048172
0.707014441490173;0.706060171127319
0.698949873447418;0.638115406036377
0.705104351043701;0.706812560558319
0.665863811969757;0.578311145305634
0.669153451919556;0.40802189707756
0.680712640285492;0.580910563468933
0.696780860424042;0.705095708370209
0.686225831508636;0.685051262378693
0.706794321537018;0.692124545574188
0.706559956073761;0.705916285514832
0.704586446285248;0.546435654163361
0.601006865501404;0.366909950971603
0.147585093975067;0.704416036605835
0.640959024429321;0.679374754428864
0.559938192367554;0.073294386267662
0.706515610218048;0.695787012577057
0.705721139907837;0.70244973897934
0.707002639770508;0.706756830215454
0.289863377809525;0.47855418920517
0.583061337471008;0.53436666727066
0.504690289497375;0.697177410125732
0.227687478065491;-0.587767660617828
0.512889981269836;0.705017507076263
0.690416514873505;0.662990510463715
0.707095444202423;0.707102119922638
0.703964829444885;0.706446826457977
0.682579219341278;0.686704397201538
0.656062364578247;0.692493736743927
0.692649185657501;0.683169662952423
0.67793595790863;0.657619774341583
0.120747543871403;0.434730857610703
0.700554966926575;0.703972220420837
0.707092344760895;0.707028448581696
0.706853330135345;0.285008579492569
0.705832242965698;0.706711769104004
0.604384899139404;0.671522378921509
0.609403669834137;0.706063628196716
0.679194509983063;0.306591600179672
0.697082579135895;0.703881800174713
0.704295754432678;0.642265737056732
0.705928444862366;0.706679821014404
0.706965565681458;0.692181885242462
0.615350782871246;0.706392347812653
0.673853874206543;0.694439947605133
0.431663632392883;0.60742723941803
0.678623914718628;0.0776566937565804
0.464053362607956;0.705090939998627
0.706028282642365;0.706878066062927
0.707058429718018;0.706630945205688
0.707094550132751;0.673388957977295
0.688337624073029;0.700452446937561
0.696903347969055;0.567612528800964
0.210960701107979;0.677491962909698
0.70060807466507;0.705691993236542
-0.148535937070847;0.706361591815948
0.198901936411858;0.668589413166046
0.707094550132751;0.706416249275208
0.706855595111847;0.706535995006561
0.697480261325836;0.343466907739639
0.694875836372375;0.197453856468201
0.616485476493835;0.686264932155609
0.672723710536957;0.669367253780365
0.684201240539551;0.643261671066284
0.706731915473938;0.693724453449249
0.705784320831299;0.701388239860535
0.706008851528168;0.707091629505157
0.679962038993835;0.696132898330688
0.552004218101501;0.515984296798706
0.41265407204628;0.701567411422729
0.56459504365921;0.670218229293823
0.699894189834595;0.695004642009735
0.682738721370697;0.70634251832962
0.706613719463348;0.671319007873535
0.706871509552002;0.707084894180298
0.702698409557343;0.69610208272934
0.649987161159515;0.603757858276367
0.704546928405762;0.667126357555389
0.675546169281006;0.705075860023499
0.701058685779572;0.706831514835358
0.704888761043549;0.702676236629486
0.691147923469543;0.707095086574554
0.705639958381653;0.707105815410614
0.692793667316437;0.6312615275383
0.664562880992889;0.650871098041534
0.119063057005405;0.696295738220215
0.462093114852905;0.700480461120605
0.658270955085754;0.530786871910095
0.705600500106812;0.706242144107819
0.70709490776062;0.706359624862671
0.698125243186951;0.706414461135864
0.702135026454926;0.698089122772217
0.669901311397552;0.0576748996973038
0.69723379611969;0.705199241638184
0.651861310005188;0.421268671751022
0.681435704231262;0.705242037773132
0.702149271965027;0.702440857887268
0.707040548324585;0.699142694473267
0.682599067687988;0.707063019275665
0.703126788139343;0.705769836902618
0.657060205936432;0.677891910076141
0.66347336769104;-0.378790080547333
0.279231756925583;0.684276401996613
0.327898353338242;0.701989054679871
0.703906059265137;0.674457013607025
0.706922471523285;0.698104619979858
0.707049608230591;0.706947028636932
0.542177975177765;0.680631339550018
0.678290247917175;0.699476420879364
0.704578995704651;0.704072654247284
0.705909192562103;0.547461092472076
0.469689220190048;0.539524495601654
0.690260887145996;0.699475884437561
0.175524666905403;0.706720113754272
0.707012236118317;0.70548415184021
0.706780552864075;0.701718211174011
0.534946858882904;0.385811656713486
0.679095208644867;0.704175710678101
0.675119340419769;0.170188546180725
0.548254728317261;0.705788552761078
0.692886710166931;0.706192791461945
0.705459833145142;0.617680907249451
0.707084000110626;0.707067251205444
0.686404705047607;0.691872596740723
0.700297653675079;0.692351400852203
0.703221321105957;0.404619097709656
0.674056947231293;0.688519299030304
0.671112239360809;0.186250880360603
0.705990016460419;0.706632077693939
0.700058221817017;0.68662303686142
0.666534423828125;0.707103967666626
0.704781591892242;0.688270807266235
0.179627478122711;0.701674997806549
0.704169631004333;0.704807281494141
0.330748438835144;0.671599507331848
0.692923605442047;0.706189513206482
0.705995082855225;0.705314099788666
0.707106292247772;0.704621553421021
0.699482023715973;0.706902086734772
0.700642943382263;0.629086792469025
0.655664086341858;0.0879614651203156
0.670084297657013;0.640604436397552
0.702071607112885;0.686723172664642
0.666014671325684;0.51866751909256
0.654117584228516;0.706104397773743
0.704601764678955;0.699262917041779
0.706947982311249;0.707049012184143
0.706981778144836;0.659953117370605
0.695409178733826;0.701406419277191
0.469463437795639;0.206974864006042
0.485965669155121;0.658268332481384
0.497217565774918;0.636052548885345
0.680700421333313;0.700549602508545
0.705113887786865;0.707033157348633
0.707004964351654;0.706516265869141
0.704916000366211;0.70338386297226
0.664280354976654;0.675299763679504
0.703166007995605;0.680294513702393
0.703614175319672;0.644426703453064
0.0465233474969864;0.64409476518631
0.690991342067719;0.706911683082581
0.695596098899841;0.707105934619904
0.707084119319916;0.70677524805069
0.704999089241028;0.678529262542725
0.698174118995667;0.483881711959839
0.695193290710449;0.692256808280945
0.288152426481247;0.452693819999695
0.701575398445129;0.705148875713348
0.703289687633514;0.68997722864151
0.706183731555939;0.700719654560089
0.706537485122681;0.707105219364166
0.587184429168701;0.324268996715546
0.687162339687347;0.492586314678192
0.610706865787506;0.705833375453949
0.703304350376129;0.518328607082367
0.322220861911774;0.705133318901062
0.702113211154938;0.629810690879822
0.707102298736572;0.705810487270355
0.707104027271271;0.706964671611786
0.678030431270599;0.671368360519409
0.580054819583893;0.204567536711693
0.678675889968872;0.658757388591766
0.700740456581116;0.638514041900635
0.470394432544708;0.462500840425491
0.706792235374451;0.702335238456726
0.544145703315735;0.704379677772522
0.706844508647919;0.685635983943939
0.703805565834045;0.621194779872894
0.573090493679047;0.691129207611084
0.515069007873535;0.377333521842957
0.705947995185852;0.648346364498138
0.612134516239166;0.704850435256958
0.508699953556061;0.672263145446777
0.667669951915741;0.706412792205811
0.677439212799072;0.706849634647369
0.598780691623688;0.662449240684509
0.699211895465851;0.148496896028519
0.691393554210663;0.705069303512573
0.70531165599823;0.444370955228806
0.701457858085632;0.609146058559418
0.702400624752045;0.702319204807281
0.707058310508728;0.707086682319641
0.64365428686142;0.707106113433838
0.6964972615242;0.698114693164825
0.700173914432526;0.638026058673859
0.059826698154211;0.7063307762146
0.670374989509583;0.704416573047638
0.508661150932312;0.695562124252319
0.68468576669693;0.703072190284729
0.706995248794556;0.704761803150177
0.706021249294281;0.706017792224884
0.68417900800705;0.600384831428528
0.691401839256287;0.70367568731308
0.446003317832947;0.495650619268417
0.684344410896301;0.681543409824371
0.705770969390869;0.688742220401764
0.703334867954254;0.695618569850922
0.704935908317566;0.701965689659119
0.686382412910461;0.704320967197418
0.706059038639069;0.706457555294037
0.677023947238922;0.367722988128662
0.690087497234344;0.705956637859344
-0.194873824715614;0.624344885349274
0.63471794128418;0.698591589927673
0.66363537311554;0.705266833305359
0.707085907459259;0.706955194473267
0.707025170326233;0.706920325756073
0.699875712394714;0.674934029579163
0.393356114625931;0.704739451408386
0.603789210319519;0.671936571598053
0.665077865123749;0.694520115852356
0.60916930437088;0.705965578556061
0.698127746582031;0.63842898607254
0.70593398809433;0.707104682922363
0.66990339756012;0.707106590270996
0.702369034290314;0.666752278804779
0.694474816322327;0.689748108386993
0.0153985451906919;0.47270405292511
0.649437367916107;0.653371453285217
0.680616974830627;0.520022690296173
0.701586782932281;-0.0534910969436169
0.705942332744598;0.706743478775024
0.258415251970291;0.707044303417206
0.701363980770111;0.559932947158813
0.701611399650574;0.638349533081055
0.699105203151703;0.571888744831085
0.704119026660919;0.606441080570221
0.70561671257019;0.696312665939331
0.576185941696167;0.701224207878113
0.707075834274292;0.704014539718628
0.706686496734619;0.706334590911865
0.642797231674194;0.688661277294159
0.559073448181152;0.453871667385101
0.582178294658661;0.703253924846649
0.679821610450745;0.455965369939804
0.687962770462036;0.419684082269669
0.688303828239441;0.640201210975647
0.695696592330933;0.707026243209839
0.706815779209137;0.707042038440704
0.662861883640289;0.543461263179779
0.600421547889709;0.700514554977417
0.48606938123703;0.514006316661835
0.526208102703094;0.68427836894989
0.599435925483704;0.705446839332581
0.696322500705719;0.69498336315155
0.707078993320465;0.693922519683838
0.70654559135437;0.706944584846497
0.620314955711365;0.53308117389679
0.690794229507446;0.640388667583466
0.698172450065613;0.644938826560974
0.681149661540985;0.32563728094101
0.695403397083282;0.648816585540771
0.696423709392548;0.706717371940613
0.706259608268738;0.705179154872894
0.706481277942657;0.703654170036316
0.694811940193176;0.676252484321594
0.676127910614014;0.692139148712158
0.695919334888458;0.629926085472107
0.704699397087097;0.704295814037323
0.704439401626587;0.702051937580109
0.704960644245148;0.705932378768921
0.670864701271057;0.707106411457062
0.70696347951889;0.706630706787109
0.706500113010406;0.684489846229553
0.704981863498688;0.654238164424896
0.524683952331543;0.647763669490814
0.314776659011841;0.660685956478119
0.706959962844849;0.385467439889908
0.664224088191986;0.705421149730682
0.654121100902557;0.706990718841553
0.707094073295593;0.707091748714447
0.66674131155014;0.636490225791931
0.541959047317505;0.41568386554718
0.609769940376282;0.609403610229492
0.670962572097778;0.409745246171951
0.694433689117432;0.686964094638824
0.701871633529663;0.693732857704163
0.704442977905273;0.707103908061981
0.703524112701416;0.706628262996674
0.682331383228302;0.678013682365417
0.58454304933548;0.684827446937561
0.674148738384247;0.691296339035034
0.611488819122314;0.665676951408386
0.696858286857605;0.441242009401321
0.701873898506165;0.70573103427887
0.706871688365936;0.550358295440674
0.706463873386383;0.706887066364288
0.664354681968689;0.703421473503113
0.629579782485962;0.563382148742676
0.679674029350281;0.701157450675964
0.208924859762192;0.705474734306335
0.706977128982544;0.703908860683441
0.704886198043823;0.674938976764679
0.696255803108215;0.705982387065887
0.707101702690125;0.707064092159271
0.564561545848846;0.696502387523651
-0.471477031707764;0.704063177108765
0.419117629528046;0.649948120117188
0.678168714046478;0.663947582244873
0.707050144672394;0.69858717918396
0.699222505092621;0.289058119058609
0.707054138183594;0.707098364830017
0.706785261631012;0.67738938331604
0.705776989459991;0.703162252902985
0.701406180858612;0.695243656635284
0.624091506004333;0.22578239440918
-0.0192840714007616;0.697007834911346
0.698294401168823;0.690838754177094
0.682731688022614;0.627360463142395
0.707089066505432;0.704204559326172
0.707049012184143;0.701785504817963
0.680410981178284;0.647355198860168
0.667554914951324;0.630720853805542
0.637700796127319;0.653047502040863
0.64133495092392;0.706218123435974
0.686712801456451;0.696107089519501
0.704792022705078;0.70359218120575
0.707027733325958;0.705132246017456
0.70697557926178;0.706777691841125
0.701092898845673;0.66007924079895
0.702527284622192;0.690862357616425
0.601694643497467;0.70375657081604
0.696930170059204;0.597943603992462
0.609244585037231;0.69493955373764
0.703742861747742;0.701636373996735
0.707039535045624;0.706318795681
0.70121043920517;0.707044661045074
0.705139458179474;0.685506165027618
0.659603774547577;0.697038471698761
0.696789622306824;0.583338975906372
0.703162491321564;0.0757551416754723
0.587735712528229;0.703050851821899
0.640056252479553;0.706975817680359
0.707098066806793;0.694898724555969
0.70453941822052;0.707099437713623
0.705859303474426;0.692857205867767
0.652902901172638;0.630630791187286
0.188932433724403;0.699534356594086
0.593225240707397;0.678920686244965
0.688256025314331;0.706376433372498
0.626186728477478;0.706851243972778
0.707068085670471;0.691011130809784
0.70706433057785;0.702816903591156
0.696001768112183;0.685049295425415
0.704742789268494;0.292549043893814
0.504667162895203;0.415964275598526
0.706560373306274;0.704813301563263
0.678482830524445;0.700294613838196
0.705875217914581;0.699187994003296
0.706452250480652;0.705727219581604
0.705539345741272;0.697745978832245
0.703330039978027;0.689994931221008
0.612208008766174;0.43852111697197
0.691539764404297;-0.327628344297409
0.706724226474762;0.705823361873627
0.334178060293198;0.706280171871185
0.615239560604095;0.702536284923553
0.706895053386688;0.706117391586304
0.707106113433838;0.707057356834412
0.701784908771515;0.706054925918579
0.701405942440033;0.704738616943359
0.567985117435455;0.557675361633301
0.59809273481369;0.612577855587006
0.70209664106369;0.690778434276581
0.705999195575714;0.704654037952423
0.696667194366455;0.707104921340942
0.70668625831604;0.707065999507904
0.620455145835876;0.70335179567337
0.379610300064087;0.646089673042297
0.703069388866425;0.656365275382996
0.690107405185699;0.705726504325867
0.703643441200256;0.678181886672974
0.702683210372925;0.704289138317108
0.706979632377625;0.682968378067017
0.704212427139282;0.706875681877136
0.4897500872612;0.694874584674835
0.638800382614136;0.698175251483917
0.634075164794922;0.698826134204865
0.630119323730469;0.68052476644516
0.698287129402161;0.591841518878937
0.700304925441742;0.495062828063965
0.706943333148956;0.707026720046997
0.706951439380646;0.707008957862854
0.700014710426331;0.690246939659119
0.618303835391998;0.366108536720276
0.694677174091339;0.515246689319611
0.676025927066803;0.687518775463104
0.706947922706604;0.686520934104919
0.668740272521973;0.706454694271088
0.689109802246094;0.701927065849304
0.706968069076538;0.707083821296692
0.686124980449677;0.704861462116241
-0.406266987323761;0.692778408527374
0.694912135601044;0.0906022489070892
0.603576958179474;0.670496046543121
0.41575101017952;0.702511131763458
0.559244513511658;0.683449983596802
0.702898144721985;0.706877171993256
0.706703960895538;0.706419825553894
0.690542697906494;0.627017676830292
0.699517548084259;0.696982145309448
0.549587428569794;0.671125292778015
0.701093912124634;0.679899990558624
0.657431304454803;0.701829075813293
0.078596718609333;0.705976665019989
0.707093715667725;0.707083821296692
0.707106113433838;0.706653654575348
-0.061477966606617;0.62598842382431
0.694038569927216;0.695573627948761
0.43913745880127;0.526476979255676
0.319242984056473;0.675014615058899
0.606710433959961;0.705330669879913
0.681887328624725;0.697979867458344
0.677899301052094;0.707042455673218
0.706840217113495;0.704866290092468
0.703736364841461;0.671442329883575
0.689523100852966;0.693038642406464
0.684805512428284;0.700408041477203
0.675940155982971;0.60569554567337
0.611189007759094;0.698925077915192
0.613894522190094;0.703659653663635
0.691373586654663;0.707016885280609
0.706789314746857;0.661438167095184
0.697153627872467;0.656267404556274
0.70550012588501;0.511820673942566
0.706092238426208;0.695310294628143
0.691994786262512;0.699217259883881
0.706522941589355;0.704767405986786
0.69635546207428;0.70640903711319
0.707097113132477;0.0623895153403282
0.676353514194489;0.707105338573456
0.701515972614288;0.632664680480957
0.694996178150177;0.700486898422241
0.706839680671692;0.483298093080521
0.0588227845728397;0.467620760202408
0.611225843429565;0.657711863517761
0.706154048442841;0.627943515777588
0.705544531345367;0.70676064491272
0.624269068241119;0.701954901218414
0.705357909202576;0.703192234039307
0.415801554918289;0.694140672683716
0.683148801326752;0.596823871135712
0.695945739746094;0.66541999578476
0.326167017221451;0.0522058457136154
0.687132656574249;0.706040680408478
0.698122262954712;0.706938326358795
0.705828428268433;0.707059800624847
0.704667866230011;0.611117780208588
0.70680969953537;0.703062534332275
0.59667432308197;0.616132020950317
0.701290488243103;0.700895011425018
0.643859386444092;0.659267663955688
0.70598703622818;0.695815443992615
0.703252077102661;0.706628382205963
0.705858290195465;0.707017302513123
0.701077580451965;0.692142844200134
-0.619876623153687;0.702424764633179
0.704310059547424;0.344359129667282
0.678600609302521;0.55962473154068
0.705624639987946;0.356671571731567
0.699109673500061;0.701678514480591
0.705639243125916;0.706805348396301
0.706706404685974;0.644206523895264
-0.0723668858408928;0.597125649452209
0.69371372461319;0.471877068281174
0.680627048015594;0.627351045608521
0.625149071216583;0.558554649353027
0.701855778694153;0.681838691234589
0.6958287358284;0.70661997795105
0.706242918968201;0.686856329441071
0.703229427337646;0.706798315048218
0.490407526493073;0.241076827049255
0.597343146800995;0.602275609970093
0.646151959896088;0.68158632516861
0.706016659736633;0.703038454055786
0.70286625623703;0.584597289562225
-0.314484775066376;0.694970071315765
0.631147027015686;0.706952631473541
0.706995666027069;0.240772798657417
0.697999119758606;0.233468070626259
0.299950540065765;0.627914011478424
0.624695599079132;0.697810590267181
0.644025146961212;0.613689541816711
0.679847180843353;0.70637035369873
0.706741273403168;0.594463765621185
0.704793214797974;0.70701789855957
0.70672345161438;0.702300429344177
0.700826823711395;0.698340535163879
0.690861463546753;0.651291608810425
0.658321976661682;0.695212423801422
0.705193936824799;0.588609755039215
0.700513780117035;0.688386917114258
0.704936385154724;0.694891095161438
0.706907868385315;0.706885814666748
0.70672470331192;0.706007421016693
0.6623774766922;0.700043499469757
0.661993026733398;0.696962893009186
0.526807546615601;0.234601780772209
0.697852492332458;0.705030083656311
0.341912865638733;0.503745317459106
0.70505952835083;0.69739842414856
0.706994593143463;0.69907557964325
0.707068085670471;0.707007884979248
0.678360521793365;0.702071666717529
0.696936666965485;0.650102257728577
0.660992383956909;0.569875121116638
0.578940212726593;0.706452667713165
0.705989003181458;0.674570202827454
0.69327586889267;0.686758577823639
0.707094192504883;0.693743586540222
0.705281972885132;0.704600036144257
0.705984711647034;0.285100311040878
0.693499505519867;0.675937473773956
0.702773332595825;0.683141529560089
0.592484533786774;0.20066174864769
0.702001631259918;0.705272614955902
0.695793926715851;0.703240275382996
0.702270984649658;0.660835742950439
0.706626057624817;0.707055449485779
0.681077837944031;0.701484799385071
0.631626188755035;0.349342554807663
0.703106224536896;0.60625684261322
-0.0566110163927078;0.692100405693054
0.645399212837219;0.705808401107788
0.6988245844841;0.706650018692017
0.7063929438591;0.682538688182831
0.706820607185364;0.706709682941437
0.669832050800323;0.675215184688568
0.691441416740417;0.278249979019165
0.677670061588287;0.703302383422852
0.686392605304718;0.539867162704468
0.619567215442657;0.341193825006485
0.700515687465668;0.684116959571838
0.707072496414185;0.707088708877563
0.703670620918274;0.706782698631287
0.705698490142822;0.705985307693481
0.687518417835236;0.698582470417023
0.69272643327713;0.69922012090683
0.70463901758194;0.640071511268616
0.590883195400238;0.650599360466003
0.696931183338165;0.113175138831139
0.706058263778687;0.706975817680359
0.629646956920624;0.707103967666626
0.699673533439636;0.569142162799835
0.129898309707642;0.628142595291138
0.690821945667267;0.632671654224396
0.705669343471527;0.638712346553802
0.702380359172821;0.649830639362335
0.647950708866119;0.0888954177498817
0.706987679004669;0.70648604631424
0.70709091424942;0.229305639863014
0.6989586353302;0.688882827758789
0.691043496131897;0.662602245807648
0.540792286396027;0.699608743190765
0.703546166419983;0.117592260241508
0.706923305988312;0.665794372558594
0.350155264139175;0.705786824226379
0.707095742225647;0.657594859600067
0.707062602043152;0.692161619663239
0.66190892457962;0.706936120986938
0.654251992702484;0.595013618469238
0.67270040512085;0.704173564910889
0.684455692768097;0.547249734401703
0.181713402271271;0.706155896186829
0.702710568904877;0.64975780248642
0.707101941108704;0.707087695598602
0.705766618251801;0.705701589584351
0.697301805019379;0.62284928560257
0.642970740795135;0.53067934513092
0.603062987327576;0.594542920589447
0.363245397806168;0.69319349527359
0.695120394229889;0.705985486507416
0.589898407459259;0.706429064273834
0.702203333377838;0.705522656440735
0.706912219524384;0.705694496631622
0.696436703205109;0.696674525737762
0.663763880729675;0.673775613307953
0.674672245979309;0.703285336494446
0.705837607383728;0.678457915782928
0.706488966941833;0.694656193256378
0.706689417362213;0.69261372089386
0.706916809082031;0.704965651035309
0.704031646251678;0.524157106876373
0.293537348508835;0.688208222389221
0.692381978034973;0.683312892913818
0.629636526107788;0.673106968402863
0.702490568161011;0.683692276477814
0.706017792224884;0.581187069416046
0.706662714481354;0.706456542015076
0.707071244716644;0.704522550106049
0.707057595252991;0.694175958633423
0.707019150257111;0.699076414108276
0.652645885944366;-0.114707671105862
0.697342097759247;0.689239084720612
0.648996472358704;0.697321832180023
0.674999594688416;0.706935286521912
0.68328845500946;0.701752603054047
0.704156696796417;0.687268197536469
0.705260097980499;0.70027095079422
0.696546912193298;0.699326813220978
0.68664163351059;0.510314881801605
0.700374782085419;-0.509062886238098
0.668101251125336;0.527087152004242
0.396619200706482;0.0989652276039124
0.678186416625977;0.0615305714309216
0.617484569549561;0.705522656440735
0.706876397132874;0.706636369228363
0.702320337295532;0.706627070903778
0.693100214004517;0.513121247291565
0.701570808887482;0.703156769275665
0.682672560214996;0.701878368854523
0.684938907623291;0.664912581443787
0.686084032058716;0.70703136920929
0.707029819488525;0.674304127693176
0.701334714889526;0.707022607326508
0.394090950489044;0.702596068382263
0.701125621795654;0.618739604949951
0.684100687503815;0.490211695432663
0.702186644077301;0.687996447086334
0.639346837997437;0.0530078709125519
0.702651739120483;0.639857470989227
0.707005381584167;0.706585049629211
0.706091284751892;0.707064986228943
0.70611298084259;0.698843717575073
0.605784058570862;0.704136669635773
0.706846296787262;0.68543553352356
0.542672574520111;0.683832466602325
0.700268685817719;0.704625308513641
0.687231421470642;0.705221593379974
0.706998348236084;0.707019686698914
0.707088947296143;0.703636169433594
0.682953536510468;0.570630371570587
0.704059481620789;0.677516043186188
0.68498820066452;0.663095057010651
0.705403745174408;0.678311467170715
0.684849202632904;0.685611724853516
0.706760585308075;0.683128416538239
0.706132113933563;0.707071721553802
0.705299615859985;0.704074203968048
0.688613951206207;0.699510753154755
0.681733369827271;0.655121624469757
0.652385890483856;0.536585569381714
0.674481391906738;0.593404471874237
0.642391204833984;0.685592591762543
0.618796169757843;0.699305891990662
0.70688259601593;0.706996738910675
0.706920206546783;0.701246798038483
0.677168726921082;0.704975426197052
0.611448884010315;0.669644892215729
0.690913498401642;0.696369647979736
0.701071262359619;0.642885863780975
-0.0456731170415878;0.64613950252533
0.702868580818176;0.681926190853119
0.707070529460907;0.611070454120636
0.707058906555176;0.683727979660034
0.642372727394104;0.705220580101013
0.687400698661804;0.496699929237366
0.57888275384903;0.669593870639801
0.699826598167419;0.704050302505493
0.700408756732941;0.657606422901154
0.703364014625549;0.699162840843201
0.706275463104248;0.707028388977051
0.706286370754242;0.707100450992584
0.696084141731262;0.700198233127594
0.622234582901001;0.698503077030182
0.68652081489563;0.6271932721138
0.67868447303772;0.70367431640625
0.67000937461853;0.442440032958984
0.635615587234497;0.682714998722076
0.70708841085434;0.705109536647797
0.704415082931519;0.706055283546448
0.687969148159027;0.685684978961945
0.689713776111603;0.700503587722778
0.672429621219635;0.689088046550751
0.67419970035553;-0.130782812833786
0.688761174678802;0.641816735267639
0.672256648540497;0.700495719909668
0.706809401512146;0.706681549549103
0.706858694553375;0.702290832996368
0.705882430076599;0.457964241504669
0.700111508369446;0.668734133243561
0.650224387645721;0.351543605327606
0.699800193309784;0.584021270275116
0.1511040776968;0.703735291957855
0.705069303512573;0.705687701702118
0.707050144672394;0.706454217433929
0.67118626832962;0.707024574279785
0.699675679206848;-0.0608038455247879
0.630219519138336;0.649305880069733
0.696927070617676;0.612452447414398
0.658487975597382;0.153001427650452
0.517036974430084;0.606575846672058
0.704295217990875;0.705335199832916
0.70695286989212;0.704400777816772
0.683505058288574;0.707088947296143
0.684343457221985;0.698953032493591
0.661065340042114;0.662070631980896
0.684443414211273;0.661163628101349
0.444780200719833;0.666559636592865
0.682297229766846;0.630163848400116
0.573541879653931;0.706062257289886
0.705362141132355;0.706876277923584
0.706888139247894;0.707083165645599
0.69823694229126;0.70070606470108
0.644296765327454;0.506727397441864
0.680928409099579;0.613959729671478
0.702487885951996;0.629117548465729
0.68878448009491;0.705340147018433
0.623642027378082;0.706488966941833
0.595515966415405;0.672401428222656
0.70546954870224;0.705748021602631
0.672022879123688;0.670730233192444
0.453762501478195;0.634463250637054
0.525834739208221;0.706127047538757
0.705648958683014;0.658367931842804
0.693557500839233;0.702639698982239
0.648886799812317;0.697959661483765
0.707090437412262;0.70160436630249
0.706178188323975;0.707092702388763
0.636092782020569;0.629930794239044
0.701426267623901;0.66297060251236
0.644621133804321;0.602206945419312
0.685017108917236;0.15393029153347
0.096784770488739;0.684619247913361
0.706741690635681;0.668995261192322
0.0743474215269089;0.70689857006073
0.697545945644379;0.706919729709625
0.679465770721436;0.706885397434235
0.692395091056824;0.47664338350296
0.701648354530334;0.233986675739288
0.700077176094055;0.70604795217514
0.525963723659515;0.69961678981781
0.697205007076263;0.706117033958435
0.707056403160095;0.707101106643677
0.702674269676208;0.70572704076767
0.680878341197968;0.56572300195694
0.680032789707184;0.61100298166275
0.458381325006485;0.700750291347504
0.683129787445068;0.553432703018188
0.683343827724457;0.686432182788849
0.700983941555023;0.542312622070313
0.707096993923187;0.686824917793274
0.707094132900238;0.706994116306305
0.695955455303192;0.704849183559418
0.662758231163025;0.649677157402039
0.478953152894974;0.359926044940948
0.697695791721344;0.656710088253021
0.701251029968262;0.706677734851837
0.6864293217659;0.677980124950409
0.702998340129852;0.706955432891846
0.658865511417389;0.706195890903473
0.702818691730499;0.702890515327454
0.705954968929291;0.570376992225647
0.696772933006287;0.688046038150787
0.70350182056427;0.611656785011292
0.690633475780487;0.377504467964172
0.69612842798233;0.703630208969116
0.706725597381592;0.705865085124969
0.707103967666626;0.707103729248047
0.628927528858185;0.693782866001129
0.702819466590881;0.390356868505478
0.663625061511993;0.537119925022125
0.6733558177948;0.697737157344818
0.705384969711304;0.695300877094269
0.671525835990906;0.706344306468964
0.707104086875916;0.702731132507324
0.706014573574066;0.701675891876221
0.705131828784943;0.669014453887939
0.638673663139343;0.687259435653687
0.509859144687653;0.572148680686951
0.705992221832275;0.472788006067276
0.6173055768013;0.700005829334259
0.67766535282135;0.659282326698303
0.706916391849518;0.651426255702972
0.706089794635773;0.707097053527832
0.683559358119965;0.686049580574036
0.687551617622375;0.616014420986176
0.643468856811523;0.664282321929932
0.649539709091187;0.705228865146637
0.649689972400665;0.702117085456848
0.352404892444611;0.677792966365814
0.698492527008057;0.70528644323349
0.706874072551727;0.707079946994781
0.688705921173096;0.69344836473465
0.521987915039063;0.538311898708344
0.638412117958069;0.6437007188797
0.664268493652344;0.386110156774521
0.415335208177567;0.703409016132355
0.679071426391602;0.70588082075119
0.707066297531128;0.70684814453125
0.706276834011078;0.706325709819794
0.700197041034698;0.591810405254364
0.694738864898682;0.691304087638855
0.68610018491745;-0.0597035214304924
0.584187984466553;0.558125495910645
0.473553568124771;0.631564974784851
0.692700505256653;0.698065161705017
0.706338942050934;0.707085251808167
0.705955147743225;0.699133098125458
0.706169962882996;0.705299496650696
0.604622602462769;0.63202965259552
0.704397857189178;0.677837610244751
0.449459373950958;0.70370888710022
0.705475687980652;0.605156481266022
0.703446090221405;0.705568134784698
0.680391490459442;0.673788905143738
0.706497848033905;0.707054495811462
0.704773962497711;0.693258345127106
0.662503302097321;0.703784227371216
0.63669365644455;0.659991085529327
0.486731320619583;0.703864395618439
0.695601105690002;0.702877759933472
0.656893014907837;0.660259008407593
0.706383347511292;0.701139569282532
0.706948101520538;0.702969014644623
0.704973697662354;0.688010811805725
0.687745988368988;0.674157023429871
0.686461269855499;0.693326950073242
0.681675136089325;0.703961908817291
0.697681963443756;0.70614105463028
0.700045883655548;0.706643342971802
0.70567399263382;0.568170070648193
0.70708441734314;0.706937372684479
0.688353061676025;0.706760466098785
0.702468872070313;0.603333830833435
0.579948961734772;0.630893766880035
-0.0253514759242535;0.703253567218781
0.705897986888885;0.144294247031212
0.620120525360107;0.672595381736755
0.706064701080322;0.602569580078125
0.706752061843872;0.70590078830719
0.651187241077423;0.680383086204529
0.704310417175293;0.692822277545929
0.704669713973999;0.572115361690521
0.432948678731918;0.689625978469849
0.702337682247162;0.691163122653961
0.672023057937622;0.702046155929565
0.705698788166046;0.706983745098114
0.707040727138519;0.707106292247772
0.457114040851593;0.639010369777679
-0.212263092398643;0.387255042791367
0.655064225196838;0.646732032299042
0.701766550540924;0.705242812633514
0.702603995800018;0.70646995306015
0.696061432361603;0.609772920608521
0.700875461101532;0.707104563713074
0.667063534259796;0.705452024936676
0.698885679244995;0.618415176868439
0.597889542579651;0.606411814689636
0.662759482860565;0.659747183322906
0.682456910610199;0.698518395423889
0.703741908073425;0.683312356472015
0.691202223300934;0.706647992134094
0.704160690307617;0.706894338130951
0.707027733325958;0.465051054954529
0.675605475902557;0.704342484474182
0.431374669075012;0.59423840045929
0.565971553325653;0.696647822856903
0.703459441661835;0.301121175289154
0.60970139503479;0.660465478897095
0.690140426158905;0.688717186450958
0.617530167102814;0.705381810665131
0.706999361515045;0.624026894569397
0.640183687210083;0.618035316467285
0.690946638584137;0.393425077199936
0.696180403232574;0.695391774177551
-0.364941537380219;0.232227966189384
0.662378370761871;0.328586220741272
0.703139007091522;0.706888556480408
0.706992208957672;0.703429520130157
0.70710688829422;0.706138491630554
0.682479083538055;0.571454465389252
0.198958143591881;0.373218476772308
0.660027742385864;0.662601470947266
0.50938606262207;0.500402331352234
0.697393596172333;0.661757290363312
0.686752378940582;0.702234208583832
0.706489086151123;0.703744828701019
0.698141932487488;0.706977546215057
0.703218221664429;0.677202761173248
0.706159114837646;0.698613822460175
0.702291667461395;0.669294118881226
0.621203899383545;0.622250914573669
0.67329877614975;0.707033216953278
0.589861929416656;0.705905675888062
0.707098603248596;0.707021951675415
0.704557478427887;0.646835923194885
0.70248556137085;0.603694021701813
0.40951880812645;-0.0445040762424469
0.690274834632874;0.597963333129883
0.68756103515625;0.642937004566193
0.699463188648224;0.612416088581085
0.698360025882721;0.705187201499939
0.701221406459808;0.706984043121338
0.695596516132355;0.706717967987061
0.69261109828949;0.656949520111084
0.673761904239655;0.647075355052948
0.512166619300842;0.624645173549652
0.673880100250244;0.654270529747009
0.673682391643524;0.704467058181763
0.706393182277679;0.696146607398987
0.706288754940033;0.70658403635025
0.705803453922272;0.706030189990997
0.692027568817139;0.432600378990173
0.706473171710968;0.635063230991364
0.573243081569672;0.700694501399994
0.691516637802124;0.681749939918518
0.585933744907379;0.626548528671265
0.606929540634155;0.701992630958557
0.707084476947784;0.701752066612244
0.707051038742065;0.707050800323486
0.655815124511719;0.47922545671463
0.67543762922287;0.631675004959106
0.333768010139465;0.619756400585175
0.627573013305664;0.66149377822876
0.682812809944153;0.704533457756042
0.644502282142639;0.695479094982147
0.704931020736694;0.70699155330658
0.706894278526306;0.687305629253387
0.635256350040436;0.413722366094589
0.701289772987366;0.359857946634293
0.447633862495422;0.601359665393829
0.705205857753754;0.705700397491455
0.661450386047363;0.679212689399719
0.652069091796875;0.697646260261536
0.707105278968811;0.697503387928009
0.700429677963257;0.70709639787674
0.677057147026062;0.703748047351837
0.687541246414185;0.638896465301514
0.501142919063568;0.690983533859253
0.694353878498077;0.703318357467651
0.606652975082397;0.704490482807159
0.706851601600647;0.698871076107025
0.706864237785339;0.707040846347809
0.707076668739319;0.705469012260437
-0.213963255286217;0.688925504684448
0.696491479873657;0.697787940502167
0.687890827655792;0.701286435127258
0.700099945068359;0.479561865329742
0.705362975597382;0.632707417011261
0.706340372562408;0.650837361812592
0.707092940807343;0.492788672447205
0.707017302513123;0.685327231884003
0.610710561275482;0.579015731811523
0.387701958417892;0.535126566886902
0.668526232242584;0.691994488239288
0.647863388061523;0.61045378446579
0.589303016662598;0.698278486728668
0.704763233661652;0.70451831817627
0.704877257347107;0.706870973110199
0.705189883708954;0.706240236759186
0.69741827249527;0.705479204654694
0.594484090805054;0.258215487003326
0.705789625644684;0.694063365459442
0.702996134757996;0.697721302509308
0.700756788253784;0.635762274265289
0.704766750335693;0.705465376377106
0.692940294742584;0.706910669803619
0.707088947296143;0.707105815410614
0.646744966506958;0.701669812202454
0.669212639331818;0.475641489028931
0.620386004447937;0.689876139163971
0.495717078447342;0.569436132907867
0.656489133834839;0.691236615180969
0.697022616863251;0.69961816072464
0.705789744853973;0.686205089092255
0.707082092761993;0.707036018371582
0.679236114025116;0.698793590068817
0.430255919694901;0.449910193681717
0.652245581150055;0.54486745595932
0.688262343406677;0.697472274303436
0.688707411289215;0.704614758491516
0.697187840938568;0.672056615352631
0.703163385391235;0.706339716911316
0.695202708244324;0.694181084632874
0.702736616134644;0.704269409179688
0.45973801612854;0.696938216686249
0.299979269504547;0.703510105609894
-0.371527165174484;0.672600388526917
0.682286202907562;0.703447341918945
0.6932333111763;0.703772604465485
0.707001924514771;0.707048535346985
0.70539391040802;0.707106590270996
0.706193327903748;0.676214873790741
0.515697121620178;0.527586698532104
0.481931507587433;0.703208863735199
0.704277157783508;0.704079568386078
0.702402532100677;0.699082732200623
0.201272755861282;0.680701851844788
0.672977685928345;0.706393897533417
0.707087337970734;0.706555187702179
0.630163848400116;0.70624852180481
0.562707424163818;0.313614547252655
0.69824093580246;0.686372399330139
0.600883722305298;0.50905978679657
0.701692879199982;0.646645605564117
0.703690052032471;0.632332503795624
0.706809282302856;0.622188866138458
0.707080960273743;0.705452978610992
0.707072734832764;0.38514232635498
0.574128031730652;0.690399348735809
0.426004648208618;0.65771621465683
0.699900925159454;0.703137874603271
0.66100287437439;0.69687408208847
0.707030653953552;0.00717386603355408
0.706102252006531;0.70680183172226
0.705420792102814;0.705102026462555
0.443860799074173;0.640371859073639
0.497773230075836;0.646173000335693
0.645261287689209;0.647658824920654
0.575951516628265;0.685929298400879
0.697885811328888;0.564709782600403
0.680767297744751;0.70448225736618
0.705112516880035;0.706901550292969
0.702174246311188;0.707099199295044
0.703880786895752;0.698208570480347
0.313401699066162;0.658775687217712
0.699757218360901;0.669466257095337
0.701959192752838;0.675924718379974
0.588534235954285;0.699528634548187
0.585407435894012;0.704131126403809
0.70707106590271;0.675532579421997
0.694997310638428;0.694523096084595
0.705203711986542;0.705227732658386
0.667033076286316;0.706338822841644
0.694186270236969;0.630072593688965
0.688348174095154;0.666955828666687
0.646554410457611;0.694181740283966
0.534278213977814;0.706448316574097
0.693841099739075;0.706235229969025
0.707075536251068;0.707071006298065
0.685721158981323;0.583914339542389
0.706144392490387;0.662549078464508
0.687509894371033;0.692880988121033
0.69876229763031;0.705554366111755
0.684043824672699;0.690965175628662
0.695319771766663;0.706989765167236
0.705910444259644;0.706985950469971
0.704196691513062;0.702779591083527
0.68803608417511;0.648967385292053
0.498736470937729;0.460833638906479
0.701991200447083;0.676861703395844
0.167319104075432;0.705816924571991
0.676226615905762;0.623776376247406
0.706508338451385;0.519248902797699
0.681258201599121;0.707004487514496
0.707058727741241;0.705655634403229
0.585590243339539;0.70652437210083
0.529966831207275;-0.0127114932984114
0.67108291387558;0.685482323169708
0.692159712314606;0.697591006755829
0.647964000701904;0.456103205680847
0.666056275367737;0.705445230007172
0.707051932811737;0.702680170536041
0.706967771053314;0.69506973028183
0.682657122612;0.660391390323639
0.642176032066345;0.691533029079437
0.587460994720459;0.69613790512085
0.587611854076385;0.701323390007019
0.701587319374084;0.704560339450836
0.693184494972229;0.699554800987244
0.705601632595062;0.706821382045746
0.70679771900177;0.707066714763641
0.691029489040375;0.697552740573883
0.474716752767563;0.54366934299469
0.68783438205719;0.695333957672119
0.682408511638641;0.682025969028473
0.703031659126282;0.673215329647064
0.69194221496582;0.703226029872894
0.707084774971008;0.696380317211151
0.706709086894989;0.700663030147552
0.690954387187958;-0.218712359666824
0.695600986480713;0.637995183467865
0.675046324729919;0.544717669487
0.658330738544464;0.694258153438568
0.689885795116425;0.699230313301086
0.706045627593994;0.70634263753891
0.706368625164032;0.707009673118591
0.697229981422424;0.705211341381073
0.705010592937469;0.702932953834534
0.385669022798538;0.0122658228501678
0.670883357524872;0.703237116336823
0.701375901699066;0.704073131084442
0.674123585224152;0.182641535997391
0.63613748550415;0.706729292869568
0.707071125507355;0.677340745925903
0.707061886787415;0.707067966461182
0.693691432476044;0.143778920173645
0.615481197834015;0.680879533290863
0.627389490604401;0.479335278272629
0.680367290973663;0.638171672821045
-0.406529784202576;0.526390850543976
0.692342877388;0.706955552101135
0.698190927505493;0.707051157951355
0.702878773212433;0.707053482532501
0.690708875656128;0.698700726032257
0.594159662723541;0.698281049728394
0.693551421165466;0.613519251346588
0.520155847072601;0.694323360919952
0.703481793403625;0.701048135757446
0.699723601341248;0.702855408191681
0.70665168762207;0.706360518932343
0.706769526004791;0.706874787807465
0.705865919589996;0.633610785007477
0.70313560962677;0.542511403560638
0.703216791152954;0.695100128650665
0.704722106456757;0.703855395317078
0.70697432756424;0.63676518201828
0.701291501522064;0.677430868148804
0.706928014755249;0.70698344707489
0.70595246553421;0.707105755805969
0.517653822898865;0.70511656999588
0.70066249370575;0.663967609405518
0.703454434871674;0.515761435031891
0.381025165319443;0.174340337514877
0.64941668510437;0.617606818675995
0.706891894340515;0.700854420661926
0.701934516429901;0.707104802131653
0.707000851631165;0.706319332122803
0.704365253448486;0.704757273197174
0.699791967868805;0.0652299150824547
0.688981711864471;0.57509458065033
0.357208132743835;0.702341914176941
0.688721239566803;0.50102835893631
0.705504596233368;0.706234157085419
0.703637003898621;0.70673269033432
0.707043945789337;0.706531941890717
0.706481039524078;0.640618741512299
0.692866444587708;0.684964537620544
0.698030829429626;0.636516749858856
0.472374051809311;0.706046760082245
0.638946413993835;0.69122713804245
0.702405571937561;0.648310422897339
0.70617014169693;0.706997931003571
0.702099204063416;0.700674653053284
0.613960266113281;0.690751016139984
0.490833818912506;0.698259592056274
0.676327228546143;0.650845348834991
0.0554851666092873;0.703340947628021
0.669876158237457;0.162569761276245
0.706406354904175;0.703990519046783
0.61453378200531;0.702337503433228
0.666486084461212;0.706803500652313
0.705588042736053;0.689288854598999
0.621721267700195;0.684810519218445
0.690920352935791;0.682891547679901
0.70031350851059;0.595321476459503
0.643787503242493;0.701830506324768
0.704230487346649;0.706362307071686
0.706999719142914;0.629283487796783
0.705353558063507;0.706967055797577
0.706113874912262;0.316072285175323
0.68668657541275;0.594569861888885
0.670644342899323;0.62550961971283
0.545304298400879;0.707036674022675
0.617283880710602;0.693548500537872
0.689859867095947;-0.47519925236702
0.707069516181946;0.705931842327118
0.706787407398224;0.706288635730743
0.643475949764252;0.699618637561798
0.702624261379242;0.0750371068716049
0.69131463766098;0.625484347343445
0.586819589138031;0.691916763782501
0.699577510356903;0.333092361688614
0.706545233726501;0.692245483398438
0.706883013248444;0.703059017658234
0.706949174404144;0.707089483737946
0.55547034740448;0.412734746932983
0.704420864582062;0.68514209985733
0.694228112697601;0.591758131980896
0.697302222251892;0.697895646095276
0.611009895801544;0.705133020877838
0.703941106796265;0.697694659233093
0.706972539424896;0.70710551738739
0.706864893436432;0.707080125808716
0.698777854442596;0.553951680660248
0.703292906284332;0.641882956027985
0.672925531864166;0.183823242783546
0.64234733581543;0.617189228534698
0.690331339836121;0.680853366851807
0.675947487354279;0.706253051757813
0.707017183303833;0.707093298435211
0.705942928791046;0.698231995105743
0.684837460517883;0.686691343784332
0.662882447242737;0.582466959953308
0.684049844741821;0.233355224132538
0.653090953826904;0.51027923822403
0.556617498397827;0.706892192363739
0.65610009431839;0.702947795391083
0.707074165344238;0.703801929950714
0.706995844841003;0.70696884393692
0.700635731220245;0.693330049514771
-0.0115704713389277;0.58371514081955
0.680824100971222;0.69478052854538
0.678923606872559;0.487966269254684
0.689715921878815;0.682002365589142
0.388954341411591;0.672806680202484
0.696301817893982;0.705085933208466
0.704218685626984;0.706072866916656
0.703636705875397;0.688669204711914
0.540294349193573;0.684997320175171
0.590615570545197;0.602151930332184
0.650082230567932;0.706283748149872
0.699617087841034;0.66410768032074
0.685455858707428;0.701586425304413
0.705968141555786;0.707104921340942
0.707013368606567;0.703983545303345
0.703239262104034;0.69413560628891
0.695525884628296;0.638049006462097
0.575320780277252;0.650551557540894
0.673259854316711;0.0217594131827354
0.143196165561676;0.705126702785492
0.706760048866272;0.697177231311798
0.707103192806244;0.70689731836319
0.706138730049133;0.707105815410614
0.700604736804962;0.684524059295654
0.676529049873352;0.655997931957245
0.65181964635849;0.696920871734619
0.702734708786011;0.644793570041656
0.647584736347198;0.558629751205444
0.681466519832611;0.672738969326019
0.704901933670044;0.706842958927155
0.705734252929688;0.706865549087524
0.706623435020447;0.701518476009369
0.652938783168793;0.661445260047913
0.684155821800232;0.247920319437981
0.703656792640686;0.698817074298859
0.670487880706787;0.693696796894073
0.680455684661865;0.705735921859741
0.70708429813385;0.706917107105255
0.700295984745026;0.705182790756226
0.639779448509216;0.697398960590363
0.656228184700012;0.538717329502106
0.692295849323273;0.701310455799103
0.65030437707901;0.685945689678192
0.705767273902893;0.680438756942749
0.700387358665466;0.698152184486389
0.706062972545624;0.706998586654663
0.707092225551605;0.707035899162292
0.705305159091949;0.696190357208252
0.640266180038452;0.662428438663483
0.706546425819397;0.531247973442078
0.632032215595245;0.70123553276062
0.497357875108719;0.627555906772614
0.659710705280304;0.703923583030701
0.705614447593689;0.606314778327942
0.690423727035522;0.703599154949188
0.678442358970642;0.603882730007172
0.257215529680252;0.562094151973724
-0.576948285102844;0.679032742977142
0.699100255966187;0.706881880760193
0.685305058956146;0.702095448970795
0.706953883171082;0.447687089443207
0.699562847614288;0.562697112560272
0.706931233406067;0.703092753887177
0.645752549171448;0.632314562797546
0.655239403247833;0.668903112411499
0.542220771312714;0.596020042896271
0.698613703250885;0.666549503803253
0.703052043914795;0.704869329929352
0.705413579940796;0.66506016254425
0.706752717494965;0.704727172851563
0.695394992828369;0.706975877285004
0.701571106910706;0.685977399349213
0.405555099248886;0.0803346410393715
0.30208358168602;0.683058023452759
0.610412836074829;0.646746635437012
0.599933087825775;0.699399709701538
0.692937016487122;0.703309059143066
0.70396900177002;0.706402361392975
0.707094311714172;0.703142046928406
0.706480979919434;0.69043231010437
0.574735164642334;-0.241673275828362
0.566962420940399;0.703235745429993
0.47274649143219;0.684845566749573
0.704122304916382;0.701516091823578
0.37537807226181;0.706942975521088
0.705946624279022;0.703860819339752
0.696743488311768;0.707056760787964
0.672171533107758;0.431706488132477
0.65828275680542;0.5722975730896
0.613183736801147;0.690429389476776
0.633546650409698;0.690988957881927
0.706912159919739;0.688153147697449
0.706629753112793;0.68287193775177
0.667958080768585;0.707086443901062
0.702163875102997;0.707005262374878
0.705657422542572;0.533993124961853
0.702691674232483;0.701647758483887
0.639590501785278;0.665844440460205
0.67899614572525;0.706792533397675
0.705409646034241;0.704590380191803
0.703857839107513;0.702657461166382
0.705841660499573;0.70698869228363
0.60126793384552;0.706878125667572
0.650501072406769;0.674941539764404
0.594642639160156;0.701405942440033
0.67963320016861;0.49714207649231
0.701910674571991;0.702978074550629
0.67388379573822;0.705582559108734
0.690263271331787;0.683177292346954
0.691393852233887;0.705615699291229
0.695653915405273;0.705684125423431
0.676026463508606;0.702213108539581
0.685861110687256;0.699144184589386
0.671999275684357;0.702099204063416
0.693568110466003;0.616852819919586
0.250268340110779;0.706595778465271
0.688458263874054;0.706226825714111
0.707073628902435;0.694018363952637
0.706346571445465;0.703889071941376
0.702975928783417;0.705908715724945
0.574065685272217;0.700205683708191
0.703333497047424;0.613424003124237
0.68083530664444;0.673884928226471
0.348024010658264;0.705920517444611
0.662395358085632;0.670421361923218
0.706543385982513;0.705742001533508
0.665691733360291;0.705698847770691
0.652832925319672;0.703540563583374
0.619720041751862;0.700589895248413
0.682112455368042;0.6781125664711
0.706079006195068;0.693099498748779
0.700067818164825;-0.316962897777557
0.702768623828888;0.70517510175705
0.623337745666504;0.70688396692276
0.70710551738739;0.705352902412415
0.690404713153839;0.704659402370453
0.704993605613708;0.679572463035583
0.574333071708679;0.663241624832153
0.510136425495148;0.705757021903992
0.706299722194672;0.705211102962494
0.699555039405823;0.705348551273346
0.679368436336517;0.696094453334808
0.632479012012482;0.707061648368835
0.69403862953186;0.673014998435974
0.607059240341187;0.655003249645233
0.608154594898224;0.390554487705231
0.690615773200989;0.669120013713837
0.699699282646179;0.699824392795563
0.705994129180908;0.697270154953003
0.707093060016632;0.707041084766388
0.679175019264221;0.706921756267548
0.706393778324127;0.562554121017456
0.706709623336792;0.692693114280701
0.420264959335327;0.630900323390961
0.681276142597198;0.702442288398743
0.667632460594177;0.589007258415222
0.690590023994446;0.634971499443054
0.703707635402679;0.706563174724579
0.701088905334473;0.706836938858032
0.695461273193359;0.58460533618927
0.696771681308746;0.626248359680176
-0.133883208036423;0.689433991909027
0.703435003757477;0.561728835105896
0.706636607646942;0.6048663854599
0.706041574478149;0.707086086273193
0.707096457481384;0.706437885761261
0.707057952880859;0.707101702690125
0.696700632572174;0.696232438087463
0.682215452194214;0.648983418941498
0.600679457187653;0.702157616615295
0.651582360267639;0.607610940933228
0.561851382255554;0.688250124454498
0.701879620552063;0.353148996829987
0.681448340415955;0.706588506698608
0.705339252948761;0.706946492195129
0.706492245197296;0.705969572067261
0.705997228622437;0.68496298789978
0.680804491043091;0.600333392620087
0.698251783847809;0.692879617214203
0.449373096227646;0.683026909828186
0.472342044115067;0.703632891178131
0.704840540885925;0.707096993923187
0.705635666847229;0.703790485858917
0.664057612419128;0.69710785150528
0.352477818727493;0.704130530357361
0.69439971446991;0.301146894693375
-0.656570434570313;0.679345309734344
0.704447150230408;0.51177853345871
0.684727907180786;0.704837262630463
0.703655004501343;0.700461089611053
0.703475177288055;0.705050826072693
0.702189266681671;0.70173454284668
0.118555419147015;-0.080672949552536
0.6896071434021;0.330798357725143
0.689353704452515;-0.0201658345758915
0.67274022102356;0.59436959028244
0.512694895267487;0.704694986343384
0.706720173358917;0.707040965557098
0.707106173038483;0.68144303560257
0.704141139984131;0.696854889392853
0.559449315071106;0.641446113586426
0.701191961765289;0.705946981906891
0.699727535247803;0.474748581647873
0.661646842956543;0.703598141670227
0.703895270824432;0.670381665229797
0.70585024356842;0.706486642360687
0.707086741924286;0.706262230873108
0.701481699943542;0.706166803836823
0.702154517173767;0.58016711473465
0.379795670509338;0.704614400863647
0.139333188533783;0.606873691082001
0.706326067447662;0.705749213695526
0.700556457042694;0.694968223571777
0.707059919834137;0.707034111022949
0.670307397842407;0.704330384731293
0.678763329982758;0.460297554731369
0.578691005706787;0.622445821762085
0.693237125873566;0.702350974082947
0.366496533155441;0.694935023784637
0.706995069980621;0.688643336296082
0.707007050514221;-0.146977290511131
0.707065999507904;0.704513430595398
0.70488977432251;0.704430103302002
0.572393298149109;0.706864774227142
0.402871310710907;0.688458025455475
0.207602262496948;0.705360531806946
0.527462124824524;0.369075357913971
0.684343099594116;0.687641859054565
0.705430328845978;0.343732357025146
0.7068230509758;0.707103192806244
0.706826984882355;0.702755510807037
0.701048731803894;0.633676826953888
0.703423678874969;0.58187860250473
0.699452936649323;0.632692933082581
0.45018869638443;0.686913371086121
0.705689907073975;0.68582820892334
0.693982124328613;0.693884968757629
0.705572128295898;0.705305159091949
0.706956624984741;0.707081377506256
0.167834103107452;0.704038739204407
0.00843552686274052;0.425767540931702
0.535733938217163;0.403037518262863
0.618144512176514;0.640163362026215
0.687927544116974;0.692245244979858
0.704511165618896;0.706249237060547
0.706947863101959;0.534260153770447
0.705735445022583;0.707020878791809
0.702691435813904;0.706822454929352
0.672156691551208;0.683181524276733
0.686973810195923;0.689078688621521
0.699952721595764;0.651376068592072
0.621411502361298;0.667156994342804
0.706891357898712;0.685952007770538
0.703805685043335;0.704036116600037
0.707017064094543;0.701391339302063
0.672055602073669;0.603049695491791
0.616901457309723;0.693424165248871
0.706793308258057;0.635435402393341
0.697184860706329;0.427486032247543
0.706628978252411;0.706931531429291
0.704347133636475;0.69169545173645
0.68872743844986;0.706757187843323
0.706726312637329;0.703659892082214
0.696967244148254;-0.128396466374397
0.5905641913414;0.694643974304199
0.693491637706757;0.564126431941986
0.645179152488708;0.70267117023468
0.250095963478088;0.700781464576721
0.50593227148056;0.555785953998566
0.7066650390625;0.694875299930573
0.694478690624237;0.706489145755768
0.701850116252899;0.569067001342773
0.695031404495239;0.6687251329422
0.702762305736542;-0.486504167318344
0.704909205436707;0.695671439170837
0.668302714824677;0.706528902053833
0.661312520503998;0.687629103660583
0.707066714763641;0.706606209278107
0.706559538841248;0.706805527210236
0.706462264060974;0.702412009239197
0.701024234294891;0.677392065525055
0.684580504894257;0.59976726770401
0.696610152721405;0.686709403991699
0.686365962028503;0.706687808036804
0.633307814598083;0.628179132938385
0.703466415405273;0.7053462266922
0.706006765365601;0.707017183303833
0.659158706665039;0.705389380455017
0.689294278621674;0.125962600111961
0.703088045120239;0.53441995382309
0.677908599376678;0.530572950839996
0.62325644493103;0.69623464345932
0.706275343894958;0.693410694599152
0.687947750091553;0.706936478614807
0.706101655960083;0.707055747509003
0.698239982128143;0.687116622924805
0.671330988407135;0.594976365566254
0.672019422054291;0.614086627960205
0.69381183385849;0.698951482772827
0.699973225593567;0.692381739616394
0.706573367118835;0.703227877616882
0.677557587623596;0.705923855304718
0.664364993572235;-0.445040285587311
0.486892580986023;0.570944607257843
0.646604180335999;0.476001113653183
0.654890239238739;0.554535806179047
0.704134881496429;0.698505103588104
0.70497465133667;0.701173901557922
0.707043051719666;0.686146140098572
0.684626281261444;0.706939935684204
0.697476983070374;0.706559002399445
0.706749439239502;0.59328418970108
0.646616458892822;0.705029308795929
0.497184306383133;0.666324973106384
0.697103261947632;0.693534016609192
0.610090136528015;0.695618033409119
0.675387918949127;0.692941546440125
0.706163346767426;0.704219877719879
0.706594467163086;0.707105755805969
0.00319510186091065;0.691482961177826
0.678451120853424;0.584419071674347
0.704504132270813;0.704086899757385
0.680614829063416;0.465165585279465
0.686688959598541;0.707068681716919
0.564790725708008;0.70710152387619
0.702283442020416;0.702459692955017
0.707027852535248;0.706388056278229
0.665080666542053;0.515696287155151
-0.319723427295685;0.673310339450836
0.566945195198059;0.665494084358215
0.693344593048096;0.704292416572571
0.248117297887802;0.658002912998199
0.679967164993286;0.697726249694824
0.705695867538452;0.681883633136749
0.705234169960022;0.705802500247955
0.698584258556366;0.664244949817657
0.697896718978882;0.706562697887421
0.691317498683929;0.679347097873688
0.470670521259308;0.69725090265274
0.702090859413147;0.705769598484039
0.660293221473694;0.676467180252075
0.707089483737946;0.706123232841492
0.707103848457336;0.584174692630768
0.702945649623871;0.641387403011322
0.69732403755188;0.664598524570465
0.650611698627472;0.618649780750275
0.662298560142517;0.706642329692841
0.703479051589966;0.69515597820282
0.645049870014191;0.706855714321136
0.66906201839447;0.706907331943512
0.705711543560028;0.705539405345917
0.703514516353607;0.515327036380768
0.496496587991714;0.682323217391968
0.47819647192955;0.704730868339539
0.691318571567535;0.653784215450287
0.697240889072418;0.642273485660553
0.706807136535645;0.702817261219025
0.62429666519165;0.705525815486908
0.696907579898834;0.704304277896881
0.69012588262558;0.664533257484436
0.686828255653381;0.441382437944412
0.706448137760162;-0.58902895450592
0.705544531345367;0.617758333683014
-0.599667251110077;0.706243515014648
0.705470561981201;0.705495715141296
0.707079172134399;0.706973493099213
0.70317018032074;0.705628633499146
0.703947365283966;0.587706208229065
0.700889945030212;0.602688610553741
0.671177268028259;0.664482474327087
0.692901849746704;0.526923060417175
0.693327128887177;0.704611837863922
0.704783618450165;0.705567598342896
0.707051396369934;0.707086563110352
0.706686913967133;0.704956114292145
-0.103750489652157;0.671358823776245
0.704566776752472;0.652334034442902
0.680729150772095;0.699983239173889
0.702200472354889;0.359967738389969
0.69455498456955;0.697025418281555
0.69011378288269;0.706331133842468
0.707101821899414;0.704554736614227
0.706811189651489;0.706821858882904
0.660794913768768;0.491119384765625
0.448362499475479;0.559296607971191
0.613626658916473;0.627029120922089
0.684737861156464;0.581893920898438
0.706604659557343;0.573653280735016
0.0502939596772194;0.68254828453064
0.706895411014557;0.706135392189026
0.705758333206177;0.707018256187439
0.707075297832489;0.634247422218323
0.69684511423111;0.57776540517807
0.618510484695435;0.702785491943359
0.692740380764008;0.638035476207733
0.701115548610687;0.691425800323486
0.694681167602539;0.707055926322937
0.705657064914703;0.706971287727356
0.705312550067902;0.7070032954216
0.686033427715302;0.40430536866188
-0.15302549302578;0.659100949764252
0.669540226459503;0.361960560083389
0.703721225261688;0.699915409088135
0.706723093986511;0.69594669342041
0.6603884100914;0.634291172027588
0.689286768436432;0.623778223991394
0.705657422542572;0.66352391242981
0.701084434986115;0.540857374668121
0.440377622842789;0.67009836435318
0.705381810665131;0.704784989356995
0.704377710819244;0.564734041690826
0.698120355606079;0.70401656627655
0.704501628875732;0.664549052715302
0.706873714923859;0.706069886684418
0.670079112052917;0.707093715667725
0.670288026332855;0.634419441223145
0.590060234069824;0.651958703994751
0.641128957271576;0.106716491281986
0.437329828739166;0.502122581005096
0.685344755649567;0.256457775831223
0.706467926502228;0.689644455909729
0.707012474536896;0.706551790237427
0.706236898899078;0.704815804958344
0.695911109447479;0.549939215183258
0.583267509937286;0.660757780075073
0.653188526630402;0.667529106140137
0.668334424495697;0.215467318892479
0.692445397377014;0.224029257893562
0.647773385047913;0.705626130104065
0.707073092460632;0.707018077373505
0.690295159816742;0.706141293048859
0.602378487586975;0.704267203807831
0.623605608940125;0.654130816459656
0.673249483108521;0.697958827018738
0.706080555915833;0.694356381893158
0.611545503139496;0.70469743013382
0.705625355243683;0.707003355026245
0.706112563610077;0.582260370254517
0.702627301216125;0.706778049468994
0.705590426921844;0.698036670684814
0.700588047504425;0.688486695289612
0.702951014041901;0.491347312927246
0.683937251567841;0.538593053817749
0.701270043849945;0.702359437942505
0.681357681751251;0.696537494659424
0.57936429977417;0.667187094688416
0.704439461231232;0.706260681152344
0.693214118480682;0.353078544139862
-0.193376809358597;0.685317993164063
0.673618078231812;0.272813677787781
0.692104935646057;0.56010115146637
0.701479136943817;0.702610909938812
0.667853116989136;0.704318523406982
0.705414652824402;0.674598217010498
0.706738412380219;0.707100629806519
0.696236789226532;0.650777757167816
0.699716567993164;0.673867106437683
0.645819902420044;0.686172962188721
0.706085920333862;0.686417460441589
0.488712310791016;0.702257335186005
0.705024421215057;0.706734299659729
0.706920564174652;0.698225975036621
0.606131374835968;0.706785261631012
0.689031839370728;0.704043209552765
0.602639198303223;0.600789070129395
0.539852559566498;0.656016707420349
0.653346121311188;0.684835374355316
0.705237448215485;0.169147208333015
0.705800354480743;0.706380546092987
0.707078695297241;0.68481320142746
0.706129133701324;0.705389976501465
0.706762969493866;0.70291268825531
0.700104176998138;0.309060305356979
0.644855976104736;0.6988205909729
0.64744508266449;0.693668484687805
0.650505006313324;0.696718752384186
0.611181914806366;0.700777351856232
0.706945538520813;0.705245196819305
0.706490099430084;0.703603625297546
0.698977172374725;0.703010618686676
0.677380561828613;0.698343575000763
0.682028830051422;-0.515937387943268
0.188280329108238;0.68689900636673
0.691098511219025;0.570330381393433
0.479198634624481;0.705889523029327
0.706961452960968;0.697160005569458
0.418637335300446;0.705980598926544
0.702731847763062;0.642800033092499
0.437122374773026;0.682303190231323
0.70638781785965;0.232834041118622
0.566152632236481;0.704597592353821
0.676446855068207;0.706516861915588
0.691935896873474;0.696785449981689
0.707103610038757;0.689176857471466
0.653684496879578;0.70412290096283
0.706506907939911;0.706547498703003
0.697871685028076;0.370853275060654
0.695617914199829;0.704792976379395
0.519728183746338;0.660727858543396
0.681446373462677;0.579781651496887
0.682087481021881;0.672884821891785
0.707079291343689;0.703693270683289
0.70672732591629;0.706714570522308
0.706402897834778;0.689025580883026
0.342440754175186;0.70556116104126
0.683283805847168;0.557081580162048
0.677572548389435;0.632472217082977
0.679592847824097;0.701729595661163
0.704472064971924;0.704888701438904
0.706581473350525;0.701934635639191
0.686757028102875;0.706515192985535
0.706106781959534;0.690017282962799
0.671559154987335;0.686186194419861
0.6958287358284;0.690795838832855
0.706724047660828;0.357259690761566
0.702250301837921;0.694780230522156
0.61208164691925;0.706042766571045
0.707055807113647;0.666036546230316
0.656188786029816;0.706942737102509
0.699176967144012;0.706125617027283
0.658716201782227;0.680409669876099
0.465818524360657;0.70457535982132
0.701564908027649;0.706325352191925
0.681699097156525;0.688219904899597
0.701557874679565;0.706670939922333
0.704760193824768;0.701347529888153
0.707072734832764;0.70661723613739
0.706399261951447;0.129453703761101
0.688833594322205;0.70071679353714
0.0151764201000333;0.538475334644318
0.574220240116119;0.675074756145477
0.582845032215118;0.706255316734314
0.685777902603149;0.660834670066833
0.705059111118317;0.706771671772003
0.705497324466705;0.706993699073792
0.700376272201538;0.534566700458527
0.451546728610992;0.647187292575836
0.66467297077179;0.624443173408508
0.700736939907074;0.70513904094696
0.706174194812775;0.608108639717102
0.703486144542694;0.706162095069885
0.635913074016571;0.706530332565308
0.707106113433838;0.707054316997528
0.574593603610992;0.601763665676117
0.672744393348694;0.563493549823761
0.700796127319336;0.682740747928619
0.498759299516678;0.689624905586243
0.384020805358887;-0.3100905418396
0.636884748935699;0.680368781089783
0.707104980945587;0.70708042383194
0.706322014331818;0.706837236881256
0.70600688457489;0.694782376289368
0.687543570995331;0.69639390707016
0.201852485537529;0.67877596616745
0.679731547832489;0.694373965263367
0.701289772987366;0.667021870613098
0.593468129634857;0.706884920597076
0.706995844841003;0.706604599952698
0.701260089874268;0.707101881504059
0.681686341762543;0.675986349582672
0.617693066596985;0.687974274158478
0.670911729335785;0.694641947746277
0.660143971443176;0.702495396137238
0.704367101192474;0.589582204818726
0.70535272359848;0.693314254283905
0.587863326072693;0.705326676368713
0.706779479980469;0.707086622714996
0.706793427467346;0.701297760009766
0.688122689723969;0.368560552597046
0.652289569377899;0.704601168632507
0.705053985118866;0.675211250782013
0.694717586040497;0.644524931907654
0.61368465423584;0.668214499950409
0.695556998252869;0.706900119781494
0.547662794589996;0.706075549125671
0.658298432826996;0.552947223186493
0.706331253051758;0.32047513127327
0.266687631607056;0.665722191333771
0.693554639816284;0.695807874202728
0.199681743979454;0.640648186206818
0.67991316318512;0.701468110084534
0.704497575759888;0.698266685009003
0.706952333450317;0.707065045833588
0.706360459327698;0.70341569185257
0.695588290691376;0.463235706090927
0.701232254505157;0.519209325313568
0.611932218074799;0.349364817142487
0.629188001155853;0.705203056335449
0.670088768005371;0.698338389396667
0.671323537826538;0.699259281158447
0.706961750984192;0.70688009262085
0.671307861804962;0.649074673652649
0.616416394710541;0.705456495285034
0.660867929458618;0.657780468463898
0.70525199174881;0.70138144493103
0.696205079555511;0.692154467105865
0.703501284122467;0.702742516994476
0.702700018882751;0.702062666416168
0.569769382476807;0.706826150417328
0.701405942440033;0.67328017950058
0.213488936424255;0.695149481296539
-0.456480950117111;0.706128776073456
0.677134335041046;0.700946450233459
0.593837201595306;0.70386153459549
0.651480615139008;0.696813106536865
0.707054734230042;0.705332815647125
0.326464116573334;0.656595170497894
0.677953481674194;0.689134418964386
0.698680877685547;0.59055632352829
-0.0698143467307091;0.680850148200989
0.66585373878479;0.69819849729538
0.70600038766861;0.694073021411896
0.703230023384094;0.705636978149414
0.706997215747833;0.696236729621887
0.707066059112549;0.703362882137299
0.548275828361511;0.65090137720108
0.57737398147583;-0.0298377927392721
0.686631679534912;0.674012064933777
0.694358646869659;0.703692138195038
0.702408790588379;0.703632652759552
-0.279426425695419;0.688355922698975
0.70709764957428;0.70542585849762
0.706900835037231;0.707103073596954
0.702512323856354;0.693432629108429
0.704048097133636;0.670114815235138
0.689982891082764;0.6903937458992
0.706235289573669;0.340060979127884
0.692143857479095;0.701690912246704
0.646992266178131;0.704990684986115
0.706482708454132;0.707013785839081
0.699314415454865;0.706715166568756
0.706450760364532;0.680804073810577
0.519952595233917;0.663455247879028
0.682012438774109;0.649798929691315
0.682468056678772;0.487314850091934
0.706808090209961;0.700473606586456
0.0529459305107594;0.704995095729828
0.70685476064682;0.704094052314758
0.642825543880463;0.706127822399139
0.643059492111206;0.693229615688324
-0.199035778641701;0.580300271511078
0.694025576114655;0.347819834947586
0.566470444202423;0.703350901603699
-0.529644668102264;0.529577672481537
0.579325437545776;0.706785559654236
0.706151068210602;0.706414520740509
0.706733584403992;0.706118166446686
0.706629633903503;0.453299313783646
0.590409815311432;0.642330467700958
0.698578476905823;0.65915060043335
0.701722383499146;0.287515491247177
0.322406053543091;0.488582819700241
0.677899420261383;0.700857758522034
0.706996560096741;0.701434969902039
0.706396818161011;0.706882774829865
0.701696157455444;0.697428166866302
0.679256439208984;0.679511070251465
0.706523180007935;0.701512396335602
0.395167708396912;0.705738186836243
0.696459114551544;0.686438024044037
0.691180229187012;0.705576598644257
0.70710414648056;0.706329345703125
0.675455629825592;0.703119575977325
0.694865942001343;0.694207489490509
0.68136602640152;0.675230085849762
0.616344034671783;0.62887179851532
0.700915336608887;0.611712992191315
0.66961133480072;0.624804139137268
0.66157066822052;0.704557478427887
0.707095921039581;-0.102863006293774
0.686729788780212;0.706944227218628
0.650410890579224;0.707037150859833
0.697942733764648;-0.335548639297485
0.506788194179535;0.69354385137558
0.70101410150528;0.667214334011078
0.699044227600098;0.647243916988373
0.706312119960785;0.704800009727478
0.704334437847137;0.707043588161469
0.697073638439178;0.707101345062256
0.706080317497253;0.514411926269531
0.568524837493896;0.704748272895813
0.551749765872955;0.618450403213501
-0.167611986398697;0.706580519676208
0.706584513187408;0.702863872051239
0.702416479587555;0.704654216766357
0.622593522071838;0.706945955753326
0.693125009536743;0.705702900886536
0.580561339855194;0.703325808048248
0.691225409507751;0.605147838592529
0.694034397602081;0.672158002853394
-0.0985948443412781;0.427744448184967
0.705731928348541;0.668803095817566
0.706820785999298;0.706610918045044
0.706751048564911;0.475624531507492
0.706978440284729;0.705979406833649
0.672538638114929;0.63648921251297
0.59740936756134;0.544698536396027
0.441980689764023;0.680890083312988
0.67070209980011;0.0683055147528648
0.69707453250885;0.549039304256439
0.702699303627014;0.706867337226868
0.707071959972382;0.681116104125977
0.701554179191589;0.705621838569641
0.638198673725128;0.662579357624054
0.374208927154541;0.697271227836609
0.360120683908463;0.567565083503723
0.681203246116638;0.702576398849487
0.679156601428986;0.691812217235565
0.679401457309723;0.697525680065155
0.702661871910095;0.705317437648773
0.706542551517487;0.707082867622375
0.676607668399811;0.695551574230194
0.583720862865448;0.694250762462616
0.689083456993103;0.67925363779068
0.503789663314819;0.666653573513031
-0.362181633710861;0.64524781703949
0.704269111156464;0.705683588981628
0.706924378871918;0.706463754177094
0.705881714820862;0.707106292247772
0.697548031806946;0.706290066242218
0.686181664466858;0.570959448814392
0.700885415077209;0.704213201999664
0.644616425037384;0.612889647483826
0.641004920005798;0.567654252052307
0.651101887226105;0.697070360183716
0.706611037254333;0.700940549373627
0.707095146179199;0.707074761390686
0.703782618045807;0.694486021995544
0.604894816875458;0.68197762966156
0.70109748840332;0.685390412807465
0.703322112560272;0.635292112827301
0.702627778053284;0.69920951128006
0.701332151889801;0.688383162021637
0.706837832927704;0.492186576128006
0.655025720596313;0.707058548927307
0.406998842954636;0.690561175346375
0.676617026329041;0.687162578105927
0.553609430789948;0.303675562143326
0.698467195034027;0.286366730928421
0.341351479291916;0.697770535945892
0.669145524501801;0.67184454202652
0.706383049488068;0.707057237625122
0.706971168518066;0.707091867923737
0.665846288204193;0.686494708061218
0.657926976680756;0.614557087421417
-0.0221887119114399;0.437485545873642
0.69607949256897;-0.154837310314178
0.645874917507172;0.704035937786102
0.704888701438904;0.687912881374359
0.691117346286774;0.706926226615906
0.706398963928223;0.603017807006836
0.701798558235168;0.702451586723328
0.6549112200737;0.697279632091522
0.690086960792542;0.625965654850006
0.68514096736908;0.701653778553009
0.685944318771362;0.691327035427094
0.693844497203827;0.698361217975616
0.707052528858185;0.697591006755829
0.706493675708771;0.707062184810638
0.672480523586273;0.585302412509918
0.506599903106689;0.691828906536102
0.672641813755035;0.668310642242432
0.658986806869507;0.69401079416275
0.691110074520111;0.495515912771225
0.671884059906006;0.669046878814697
0.646540701389313;0.705510318279266
0.707084596157074;0.707089185714722
0.682391703128815;0.70460718870163
0.674431264400482;-0.236187145113945
0.701073706150055;0.593374848365784
0.518339812755585;0.705988585948944
0.705137431621552;0.689559876918793
0.706719756126404;0.685235857963562
0.676471531391144;0.706305027008057
0.701661944389343;0.705592632293701
0.308924496173859;0.642501890659332
0.693202257156372;0.704389095306396
0.619076013565063;0.702807784080505
0.461295902729034;0.621011912822723
0.562795102596283;0.68437397480011
0.691410720348358;0.705961585044861
0.705373048782349;0.70632940530777
0.706684589385986;0.707008481025696
0.692200422286987;0.559319734573364
0.669603765010834;0.703733325004578
0.424549371004105;0.65677672624588
0.644048869609833;0.689805924892426
0.612948894500732;0.268759548664093
0.699823975563049;0.652313709259033
0.706921517848969;0.707106471061707
0.705903708934784;0.706497490406036
0.687714874744415;0.414777904748917
-0.165885880589485;0.680900394916534
0.64291250705719;0.399544417858124
0.594674170017242;0.661273300647736
0.582853138446808;0.548897564411163
0.699009120464325;0.706983745098114
0.705646574497223;0.707031190395355
0.707024395465851;0.706247091293335
0.68996399641037;0.184921115636826
0.572061836719513;0.339579820632935
0.603504776954651;0.697356402873993
0.694750845432281;0.702285468578339
0.683853387832642;0.706153571605682
0.526458740234375;0.705916523933411
0.707076549530029;0.70600163936615
0.706789255142212;0.705818593502045
0.706692099571228;0.373114317655563
0.483227491378784;0.28610548377037
0.660469114780426;0.680228292942047
0.604423403739929;0.540637314319611
0.705028831958771;0.583636820316315
0.657814800739288;0.538291037082672
0.704239368438721;0.67028820514679
0.69966459274292;0.706709325313568
0.706993937492371;0.69172739982605
0.660132646560669;0.700172007083893
0.458354741334915;0.334200143814087
0.700542151927948;0.695137858390808
0.701392590999603;0.706559717655182
0.566684722900391;0.705766797065735
0.706843674182892;0.707103192806244
0.705901980400085;0.706933975219727
0.706884860992432;0.697035551071167
0.699683725833893;0.680060267448425
0.650764107704163;-0.182953134179115
0.700750350952148;0.693448662757874
0.497234553098679;0.703312635421753
0.699041545391083;0.698971152305603
0.707105159759521;0.706224977970123
0.689022600650787;0.706682324409485
0.672357261180878;0.701258420944214
0.509158670902252;0.705966711044312
0.636824309825897;0.690654397010803
0.577369868755341;0.606346011161804
0.688665926456451;0.699693500995636
0.699866652488708;0.687316238880157
0.706282198429108;0.707095086574554
0.707092046737671;0.707003772258759
0.701179623603821;0.610133767127991
0.436539381742477;0.56294047832489
0.688130736351013;0.656055450439453
0.672462105751038;0.673768997192383
0.705119490623474;0.70474898815155
0.69934469461441;0.705513536930084
0.706290662288666;0.705948948860168
0.703977584838867;0.706124186515808
0.693477749824524;0.700755059719086
0.0120790302753448;0.484898418188095
0.678202569484711;0.701768934726715
0.483950585126877;0.685343384742737
0.704037547111511;0.700123608112335
0.703614830970764;0.706005990505219
0.706781446933746;0.706678628921509
0.706992387771606;0.706875145435333
0.702563047409058;0.427497953176498
0.696857511997223;2.53676080319565e-05
0.60231876373291;0.704731404781342
0.672970652580261;0.659024298191071
0.685171723365784;0.682202339172363
0.704476833343506;0.697764277458191
0.706249177455902;0.700869560241699
0.707105398178101;0.701689183712006
0.695786476135254;0.529206573963165
0.636070549488068;0.63044399023056
0.568802893161774;0.646104991436005
0.701225340366364;0.706017792224884
0.705719232559204;0.231012910604477
0.692629158496857;0.697650551795959
0.706535041332245;0.707092642784119
0.707098841667175;0.681700527667999
0.703123450279236;0.695636749267578
0.643880248069763;0.679161906242371
0.684210956096649;0.314276844263077
0.561000406742096;0.595090389251709
0.702680706977844;0.704857349395752
0.703754365444183;0.705564916133881
0.707082808017731;0.706934928894043
0.707029283046722;0.706866919994354
0.706297755241394;0.704943656921387
0.664130568504333;0.686611235141754
0.658749997615814;0.668282747268677
0.666209816932678;0.662800788879395
0.670408010482788;0.688664078712463
0.663945615291595;0.679571688175201
0.630821764469147;0.706983685493469
0.7054802775383;0.707068204879761
0.69884067773819;-0.225034415721893
0.685796141624451;0.686659514904022
0.703642904758453;0.707045257091522
0.571703970432281;0.668247044086456
0.691185593605042;0.260966569185257
0.678083896636963;0.691439628601074
0.706946492195129;0.640914678573608
0.707080066204071;0.7038933634758
0.705623865127563;0.703707098960876
0.639865338802338;0.703279793262482
0.706435978412628;0.692142486572266
0.567765355110168;0.674563586711884
0.696066915988922;0.640094995498657
0.706851899623871;0.706561267375946
0.702603101730347;0.706865012645721
0.706504464149475;0.700648307800293
0.480437487363815;0.683029592037201
0.486746609210968;0.564166188240051
0.694479823112488;0.371478527784348
0.607124269008636;0.706791996955872
0.698903322219849;0.675073146820068
0.698519945144653;0.706781804561615
0.697998881340027;0.706027150154114
0.701991498470306;0.705505669116974
0.70027107000351;0.522600531578064
0.209602072834969;0.704001307487488
0.696547210216522;0.669665694236755
0.663189709186554;0.599186539649963
0.703775882720947;0.688378810882568
0.699183106422424;0.707037448883057
0.688302099704742;0.705169320106506
0.704659283161163;0.704892694950104
0.70102471113205;0.526395916938782
0.658821702003479;0.547041535377502
0.608751773834229;0.604582965373993
0.56388783454895;0.699361503124237
0.69871997833252;0.692027866840363
0.702856183052063;0.699204921722412
0.707092523574829;0.707015752792358
0.706553101539612;0.701119542121887
0.226800933480263;0.70552533864975
0.703517496585846;0.667850136756897
0.671782255172729;0.689645051956177
0.503606915473938;0.614723980426788
0.380251169204712;0.704349517822266
0.692858219146729;0.706879377365112
0.70710676908493;0.704191446304321
0.706618666648865;0.706581056118011
0.705961167812347;0.703523337841034
0.703692257404327;0.653433561325073
0.199062660336494;0.705364584922791
-0.00918059982359409;0.387168765068054
0.695017099380493;0.665781319141388
0.684386610984802;0.698431491851807
0.707028448581696;0.706537842750549
0.707090437412262;0.648672163486481
0.698236167430878;0.647732198238373
0.620785176753998;0.649091303348541
0.666578650474548;0.280303031206131
0.622657060623169;0.634718060493469
0.647744417190552;0.702608644962311
0.703338980674744;0.702095687389374
0.706951022148132;0.707060098648071
0.70671671628952;0.706889390945435
0.7001673579216;0.691870152950287
0.434773713350296;0.688370764255524
0.701623499393463;0.684401750564575
0.694431304931641;0.681886196136475
0.659005641937256;0.56430459022522
0.67002260684967;0.692044019699097
0.706910610198975;0.706656396389008
0.669826507568359;0.70710551738739
0.689862966537476;0.614549458026886
0.641140699386597;0.704627931118011
0.652580201625824;0.652051687240601
0.672361612319946;0.636208713054657
0.691232621669769;0.700807213783264
0.706854462623596;0.529504477977753
0.70658940076828;0.704821109771729
0.706941187381744;0.707007586956024
0.694801032543182;0.703330039978027
0.658694982528687;0.634554505348206
0.409753978252411;0.677388429641724
0.620429515838623;0.703430354595184
0.687779247760773;0.696782767772675
0.706409275531769;0.706275045871735
0.703412532806396;0.707100629806519
0.700191259384155;0.703905522823334
0.483441412448883;0.616355001926422
0.702707171440125;0.562955975532532
0.615876615047455;0.496192663908005
0.535837650299072;0.675593376159668
0.680156469345093;0.660971105098724
0.70358794927597;0.680984020233154
0.706942856311798;0.703728437423706
0.70417845249176;0.707032442092896
0.65955525636673;0.322729825973511
0.666664063930511;0.631284236907959
0.529067814350128;0.24339334666729
0.65469366312027;0.672266900539398
0.697974324226379;0.698047935962677
0.691022455692291;0.68860399723053
0.660696089267731;0.704261183738708
0.6732217669487;0.688399076461792
0.706199467182159;0.688521385192871
0.500395655632019;0.699384093284607
0.502197325229645;0.704514026641846
0.676636517047882;0.349045813083649
0.706758558750153;0.706277430057526
0.703164398670197;0.704467952251434
0.707059621810913;0.704125821590424
0.707101464271545;0.706811130046844
0.704277396202087;0.653530418872833
0.698704540729523;0.696486294269562
0.695339441299438;0.702634930610657
0.684309184551239;0.463944613933563
0.693963348865509;0.678032994270325
0.641219019889832;0.697195172309875
0.707092940807343;0.70675790309906
0.70637172460556;0.706562697887421
0.690055906772614;0.690354108810425
0.702500462532043;0.32123002409935
0.688968479633331;0.705237567424774
0.699057996273041;0.701078116893768
0.553896903991699;-0.0734260305762291
0.664363205432892;0.705826997756958
0.706922829151154;0.706753373146057
0.697877407073975;0.707106113433838
0.630389630794525;0.234072610735893
0.658613681793213;0.700206518173218
0.67196398973465;0.650294840335846
0.695326805114746;0.64531421661377
0.355041652917862;0.701125144958496
0.667245030403137;0.688872694969177
0.70698469877243;0.6324462890625
0.706495761871338;0.698407530784607
0.706906795501709;0.0212112162262201
0.371115744113922;0.487538903951645
0.644689559936523;0.693455576896667
0.706604063510895;0.600089907646179
0.650169789791107;0.705488264560699
0.680089712142944;0.633283019065857
0.706470012664795;0.706543326377869
0.705325722694397;0.706999599933624
0.707005441188812;0.704527735710144
0.661422789096832;0.663724601268768
0.698744475841522;0.621831238269806
0.686733484268188;0.691909968852997
0.586028099060059;0.694066643714905
0.706824064254761;0.703704476356506
0.70498126745224;0.70490038394928
0.655665397644043;0.707044124603271
0.700525522232056;0.038857601583004
0.70585709810257;0.698001623153687
0.2237788438797;0.693122982978821
0.0959542840719223;0.705721259117126
0.680597960948944;0.332935124635696
0.699060380458832;0.707010865211487
0.706138789653778;0.707075238227844
0.706972658634186;0.706924855709076
0.311464905738831;0.645861744880676
0.670554399490356;0.668381929397583
0.677346110343933;0.705767452716827
0.260254085063934;0.705753087997437
0.671281635761261;0.685813665390015
0.563412010669708;0.706776201725006
0.703141748905182;0.706641972064972
0.706839919090271;0.702416181564331
0.336246132850647;0.681820034980774
0.681774139404297;0.674471259117126
0.569320559501648;0.644463241100311
0.681293666362762;0.621080994606018
0.678900539875031;0.685100555419922
0.703227937221527;0.701137602329254
0.706946611404419;0.69855272769928
0.706804513931274;0.706844568252563
0.465122550725937;0.687798202037811
0.706304788589478;0.633021652698517
0.609772920608521;-0.171717762947083
0.625033497810364;0.703611850738525
0.700444996356964;0.702998995780945
0.639367163181305;0.70574015378952
0.707057237625122;0.706932425498962
0.706894159317017;0.707089245319366
0.702725648880005;0.696033000946045
0.700919270515442;0.372860908508301
0.690067827701569;0.560686469078064
0.382912039756775;0.633272409439087
0.705893814563751;0.393920689821243
0.700219511985779;0.705375611782074
0.705856502056122;0.519987106323242
0.707041501998901;0.707056879997253
0.700599074363708;0.678021371364594
0.266599774360657;0.69019341468811
0.344289720058441;0.679707825183868
0.697990536689758;0.379446357488632
0.697308957576752;0.207262471318245
0.698170304298401;0.706459105014801
0.706924438476563;0.706858694553375
0.67713326215744;0.707051753997803
0.647444307804108;0.659050107002258
0.704254627227783;0.683315575122833
0.697747111320496;0.702777445316315
0.692338645458221;0.539703905582428
0.692078948020935;0.361954241991043
0.705247700214386;0.701891362667084
0.705443263053894;0.707099497318268
0.706150412559509;0.707021832466125
0.687349557876587;0.445526868104935
0.695715188980103;0.684646368026733
0.691755831241608;0.681787610054016
0.681918799877167;0.563970386981964
0.704672574996948;0.680264413356781
0.69811350107193;0.70582103729248
0.696663737297058;0.682539165019989
0.707080245018005;0.690925419330597
0.701558947563171;0.703479945659637
0.325334012508392;0.638903319835663
0.691858112812042;0.669477820396423
0.609489679336548;-0.122266873717308
0.707012593746185;0.671653985977173
0.690627694129944;0.694488048553467
0.700674831867218;0.707050561904907
0.707084000110626;0.706170678138733
0.664946019649506;0.68068516254425
0.699107825756073;0.69319486618042
0.68564248085022;0.633906245231628
0.67525976896286;0.705837309360504
0.706002950668335;0.694523930549622
0.652948439121246;0.652474105358124
0.707028567790985;0.70709890127182
0.707094669342041;0.707011461257935
0.703951954841614;0.705284655094147
0.672909259796143;0.178773701190948
0.582309722900391;0.601172804832458
0.699283182621002;0.350433826446533
0.632318139076233;0.695132970809937
0.691161930561066;0.704501807689667
0.706903398036957;0.707087576389313
0.707061350345612;0.706607401371002
0.671781539916992;0.638070046901703
0.601046979427338;0.542564451694489
0.683061897754669;0.516908884048462
0.140843719244003;0.614988207817078
0.261386811733246;0.68743771314621
0.701358139514923;0.706917762756348
0.707105875015259;0.706893503665924
0.706883311271667;0.706991851329803
0.697978734970093;0.705743968486786
0.629666149616241;0.704705655574799
0.618247210979462;0.305781304836273
0.673379838466644;0.619578123092651
0.32839223742485;0.667264997959137
0.394246250391006;0.704897165298462
0.703700721263885;0.706865012645721
0.706647336483002;0.699019253253937
0.701670587062836;0.692091643810272
-0.170791327953339;0.656029403209686
0.450627058744431;0.588145315647125
0.417763620615005;0.685625672340393
0.674554228782654;0.697554230690002
0.696106553077698;0.701130211353302
0.707104623317719;0.706558585166931
0.699819564819336;0.705543160438538
0.671245455741882;0.00843724515289068
0.685996413230896;0.70093834400177
0.537152469158173;0.665792465209961
0.692147433757782;0.703301906585693
0.690945208072662;0.704953491687775
0.702496826648712;0.697000741958618
0.648244500160217;0.705345153808594
0.706861734390259;0.706613123416901
0.6708083152771;0.697210609912872
0.247133582830429;0.647727012634277
0.508882224559784;0.681806683540344
0.59753543138504;0.681183934211731
0.705719888210297;0.687573075294495
0.706798434257507;0.632246971130371
0.707017362117767;0.706384539604187
0.706903755664825;0.702785730361938
0.683397531509399;0.61791330575943
0.408717751502991;0.598109483718872
0.698286294937134;0.588333368301392
0.706391215324402;0.695660173892975
0.706972241401672;0.662741005420685
0.70186847448349;0.706670880317688
0.706874489784241;0.664283573627472
0.707096755504608;0.706425786018372
0.677232563495636;0.676053881645203
0.124472945928574;0.685671985149384
0.695500254631042;0.624936461448669
0.700721859931946;0.580010712146759
0.697063684463501;0.660014569759369
0.513609945774078;0.706785440444946
0.706694960594177;0.702815532684326
0.707044899463654;0.707102239131927
0.694605946540833;0.672688603401184
0.629450798034668;0.698366641998291
0.701109409332275;0.697769999504089
0.692246198654175;0.665365993976593
0.706114828586578;0.701473891735077
0.70451295375824;0.703963935375214
0.705905199050903;0.706221103668213
0.705832839012146;0.706978917121887
0.678835153579712;0.58922004699707
0.691900134086609;0.307979911565781
0.661292970180511;0.696281909942627
0.642700672149658;0.699913859367371
0.683984279632568;0.552163064479828
0.662514209747314;0.287781119346619
0.706933379173279;0.707092642784119
0.702599227428436;0.706947445869446
0.678459405899048;0.701726615428925
0.639441430568695;-0.29016500711441
0.705453991889954;0.582557499408722
0.693563461303711;0.681541919708252
0.660975873470306;-0.208679899573326
0.705429971218109;0.707002460956573
0.706909656524658;0.680597245693207
0.667309105396271;0.707069277763367
0.706923246383667;0.703791558742523
0.706173956394196;0.688245892524719
0.683957934379578;0.573230385780334
0.701243996620178;0.700262129306793
0.705788791179657;0.625313460826874
0.688958704471588;0.705208301544189
0.705745220184326;0.685949802398682
0.706937432289124;0.696875154972076
0.692559778690338;0.706038594245911
0.621822476387024;0.671917259693146
0.542718648910522;0.604201138019562
0.61949348449707;-0.21002072095871
0.702631294727325;0.641813099384308
0.0122816199436784;0.68734347820282
0.707084059715271;0.706645786762238
0.706691741943359;0.707092583179474
0.658473074436188;0.682357609272003
0.624416828155518;0.675188779830933
0.657844543457031;0.438552260398865
0.626113176345825;0.674361407756805
0.692826688289642;0.0830392614006996
0.696338295936584;0.700187981128693
0.705567300319672;0.70661473274231
0.706183016300201;0.70703661441803
0.46195662021637;0.677899420261383
0.681995928287506;0.362030953168869
0.685237288475037;0.659509181976318
0.706803739070892;0.686004042625427
0.705875158309937;0.677973031997681
0.680939555168152;0.704785466194153
0.707094490528107;0.707092821598053
0.707087337970734;0.706766963005066
0.647267997264862;0.703355252742767
0.671197772026062;0.651869595050812
0.698195159435272;0.666880667209625
0.627513527870178;0.624642491340637
0.698803722858429;0.686256527900696
0.705849051475525;0.70412814617157
0.707106530666351;0.70659339427948
0.707091271877289;0.707099318504333
0.705671846866608;0.237931445240974
0.684428751468658;0.68193519115448
0.692894876003265;0.70153683423996
0.691133975982666;0.533399760723114
0.133222416043282;0.706328630447388
0.704450845718384;0.645704865455627
0.705357253551483;0.701156973838806
0.699818134307861;0.707054674625397
0.65065586566925;0.702429056167603
0.69943231344223;0.668605268001556
0.706493854522705;0.675787925720215
0.362179785966873;0.454071372747421
0.16339048743248;0.684348523616791
0.706511735916138;0.676205635070801
0.705488741397858;0.706940472126007
0.703549683094025;0.706393718719482
0.00396726233884692;0.706682622432709
0.108104377985001;0.696698546409607
0.613277971744537;0.630657613277435
0.697774589061737;0.609872102737427
0.420915991067886;0.661824226379395
0.622105956077576;0.691530525684357
0.707102298736572;0.705905139446259
0.706543445587158;0.706457614898682
0.681647419929504;0.68035900592804
0.678118586540222;0.613476693630219
0.656950354576111;0.691219806671143
0.647581100463867;0.685974061489105
0.704880475997925;0.106879644095898
0.692277848720551;0.550027430057526
0.706338346004486;0.664751529693604
0.707071900367737;0.707103848457336
0.672307729721069;0.602001965045929
0.694689631462097;0.644925177097321
0.542446374893188;0.677440524101257
0.595919668674469;0.688531398773193
0.706555604934692;0.687251269817352
0.601157128810883;0.704565465450287
0.706663727760315;0.701970040798187
0.705899238586426;0.707105815410614
0.704226970672607;0.706342875957489
0.695280373096466;0.565775573253632
0.379966795444489;0.683106601238251
0.669091701507568;0.703960657119751
0.672781705856323;0.7010657787323
0.704991400241852;0.26764714717865
0.706202208995819;0.707000434398651
0.693258047103882;0.707094371318817
0.706816673278809;0.576439678668976
0.285459458827972;0.509337663650513
0.565290689468384;0.651219248771667
0.685278654098511;0.706936776638031
0.704364597797394;0.706141769886017
0.699935436248779;0.382296621799469
0.70660126209259;0.692969918251038
0.705897331237793;0.704408288002014
0.705184996128082;0.667049825191498
0.699134886264801;0.531924366950989
0.62860631942749;0.337845921516418
0.63076114654541;0.324654042720795
0.647973775863647;0.702258110046387
0.68113511800766;0.700676620006561
0.707099497318268;0.422105133533478
0.701148390769958;0.707059383392334
0.705636560916901;0.652722656726837
0.618534982204437;0.423088490962982
0.666633546352386;0.656127631664276
0.645920991897583;0.702241122722626
0.694839656352997;0.693304598331451
0.638513684272766;0.706924438476563
0.70693027973175;0.705030560493469
0.707035303115845;0.706288933753967
0.642839014530182;0.705001831054688
0.648844599723816;0.700651586055756
0.704650282859802;0.62441211938858
0.586584270000458;0.656262934207916
0.621209859848022;0.704163253307343
0.707008838653564;0.623831868171692
0.699058949947357;0.705743432044983
0.705422878265381;0.705098271369934
0.705807685852051;0.680631816387177
0.492265343666077;0.650045216083527
0.702793538570404;0.472470819950104
0.705606758594513;0.675868272781372
0.699886739253998;0.669403374195099
0.69628769159317;0.649089574813843
0.705570340156555;0.700974881649017
0.702538847923279;0.70698881149292
0.699783444404602;0.504961907863617
0.419941633939743;0.700509965419769
0.697342395782471;0.524581134319305
0.674796283245087;0.000721645075827837
0.701128423213959;0.685591638088226
0.701431751251221;0.396862894296646
0.645299911499023;0.706005692481995
0.641997754573822;0.707082867622375
0.70650839805603;0.348880797624588
0.546225965023041;0.588061571121216
0.588881611824036;-0.0505765751004219
-0.0671403482556343;0.702996671199799
0.596332192420959;0.70429003238678
0.692251563072205;0.675393164157867
0.706799566745758;0.70481151342392
0.705699145793915;0.693920016288757
0.705419719219208;0.704844534397125
0.697649776935577;0.678803205490112
0.365584284067154;0.595630705356598
0.683376908302307;0.706028282642365
0.705778539180756;0.661966323852539
0.704390823841095;0.706987738609314
0.700245499610901;0.707077383995056
0.706937670707703;0.707095205783844
0.703945338726044;0.638023853302002
0.676765918731689;0.484987169504166
0.53450334072113;0.660596311092377
0.690464675426483;0.685726225376129
0.706311047077179;0.464027971029282
-0.252616107463837;0.622852027416229
0.706578195095062;0.70338249206543
0.706777393817902;0.704722344875336
0.699670970439911;0.617916285991669
0.684690177440643;0.614568591117859
0.696339011192322;0.698558390140533
0.592571914196014;0.70204097032547
0.69137167930603;0.613158464431763
0.705164730548859;0.706779658794403
0.668087244033813;0.706518292427063
0.707068145275116;0.668578326702118
0.69809752702713;0.69509881734848
0.424454897642136;0.565345585346222
0.702056765556335;0.704173862934113
0.0830603316426277;0.458388805389404
0.703616976737976;0.6799556016922
0.705323994159698;0.706161320209503
0.70599490404129;0.706878840923309
0.706286072731018;0.706124663352966
0.669853746891022;0.704591870307922
0.548522353172302;0.0669467970728874
0.0307078007608652;0.657002329826355
0.500900447368622;0.682780802249908
0.704002678394318;0.686427354812622
0.687768876552582;0.495294988155365
0.706997334957123;0.706645429134369
0.707067370414734;0.706696569919586
0.643091142177582;0.706251740455627
0.701718628406525;0.57068794965744
0.59292072057724;0.683379530906677
0.681006491184235;0.385667711496353
0.689093291759491;0.654016554355621
0.706958770751953;0.613831043243408
0.706743478775024;0.704871237277985
0.707100927829742;0.706639230251312
0.677705228328705;0.639937818050385
0.23992994427681;0.550463438034058
0.628030002117157;0.626493573188782
0.693798661231995;0.696168005466461
0.587511897087097;0.690883755683899
0.706596851348877;0.678056597709656
0.704329192638397;0.707033574581146
0.707104980945587;0.706172943115234
0.702873945236206;0.702127754688263
0.511958479881287;0.637912034988403
0.695833623409271;0.703317880630493
-0.186525523662567;0.391659587621689
0.677157759666443;0.693000733852386
0.694642603397369;0.690826952457428
0.707027077674866;0.706014752388
0.686640799045563;0.706428647041321
0.690141558647156;0.699123799800873
0.672435224056244;0.668662250041962
0.697886049747467;0.688552379608154
0.657946825027466;0.702789127826691
0.696799695491791;0.648484706878662
0.702763438224792;0.683578670024872
0.706242322921753;0.697605013847351
0.706335067749023;0.706959128379822
0.691971361637115;0.669410109519958
0.646235287189484;0.701172411441803
0.695897698402405;0.691007614135742
0.701824724674225;0.656152486801147
0.688851356506348;0.701942503452301
0.705666065216064;0.703144013881683
0.706671297550201;0.705424010753632
0.706742227077484;0.707057178020477
0.680996835231781;0.705968499183655
0.529824137687683;0.374058306217194
-0.198468059301376;0.608985245227814
0.678800225257874;0.66903167963028
0.683979272842407;0.699033260345459
0.701297998428345;0.655438005924225
0.70418107509613;0.707066416740417
0.706848919391632;0.705387651920319
0.659352779388428;0.702139496803284
0.400827348232269;0.65398496389389
0.455075174570084;0.672554075717926
0.694282233715057;0.706858932971954
0.694022297859192;0.692305505275726
0.70596170425415;0.687087953090668
0.707025170326233;0.705352783203125
0.707028269767761;0.703315913677216
0.696341872215271;0.695869326591492
0.702986776828766;0.685903549194336
0.531195223331451;0.679667174816132
0.70539116859436;0.676804304122925
0.570528388023376;0.704969823360443
0.66060608625412;0.706856250762939
0.706660330295563;0.707046985626221
0.69429224729538;0.707088768482208
0.701321184635162;0.664456307888031
0.651755332946777;-0.177882984280586
0.673546493053436;0.234544575214386
0.676149666309357;0.673108339309692
0.685998499393463;0.572794795036316
0.550349950790405;0.701105952262878
0.706719994544983;0.706618547439575
0.705474257469177;0.707043528556824
0.706868708133698;0.54305499792099
0.659046530723572;0.698709428310394
0.632193624973297;0.575164973735809
0.69855409860611;0.559179604053497
0.669250130653381;0.687702178955078
0.692978203296661;0.525237739086151
0.699464619159698;0.70688784122467
0.707096338272095;0.706889927387238
0.597543478012085;0.703777611255646
0.690729677677155;0.690239906311035
0.469060301780701;0.641255140304565
0.656755030155182;0.140547141432762
0.691697955131531;0.696687161922455
0.700565457344055;0.705514669418335
0.694524884223938;0.707039594650269
0.707005560398102;0.707106471061707
0.67537921667099;0.704277873039246
0.690722942352295;0.532113790512085
0.663547039031982;0.698235034942627
0.706520855426788;0.70368891954422
0.701756119728088;0.373295545578003
0.649825572967529;0.705306768417358
0.707033336162567;0.704652607440948
0.705763101577759;0.707103550434113
0.705060124397278;0.668150186538696
0.689626574516296;0.384593784809113
0.704456984996796;0.615903615951538
0.70456475019455;0.691449165344238
0.682959616184235;0.629145860671997
0.698348224163055;0.705932319164276
0.706455826759338;0.707079946994781
0.707099795341492;0.706773936748505
0.704905450344086;0.563855707645416
0.516352415084839;0.629922389984131
0.696787714958191;0.692893028259277
0.684670984745026;0.666612565517426
0.704291522502899;0.5847088098526
0.673726081848145;0.706515908241272
0.70680969953537;0.707058310508728
0.707044303417206;0.70710676908493
0.698937356472015;0.702622413635254
0.691880643367767;0.683993995189667
0.698728799819946;0.675089597702026
0.692793607711792;-0.150323048233986
0.478407502174377;0.704348087310791
0.704664647579193;0.705507576465607
0.705681920051575;0.705763041973114
0.70695960521698;0.70710563659668
0.685283422470093;0.66789710521698
0.587241947650909;0.661860883235931
0.658094108104706;0.589759945869446
0.704547345638275;0.666126191616058
0.494592398405075;0.707041382789612
0.706414580345154;0.691231727600098
0.703456938266754;0.707010388374329
0.706968367099762;0.706979095935822
0.705925405025482;0.606334269046783
0.633696496486664;0.682501494884491
0.235497817397118;0.664873957633972
0.686140835285187;0.690279126167297
0.706956446170807;0.706116735935211
0.690106749534607;0.704632163047791
0.703224241733551;0.696846008300781
0.70710289478302;0.621685564517975
0.706982314586639;0.700456857681274
0.627799153327942;0.654741585254669
0.643040716648102;-0.20104393362999
0.625075459480286;0.330919146537781
0.694895029067993;0.57498574256897
0.704601764678955;0.705921411514282
0.707044780254364;0.703814685344696
0.707062721252441;0.707093179225922
0.668442785739899;0.706996738910675
0.680517971515656;0.648066759109497
0.55469024181366;0.487475574016571
0.695797085762024;0.674391210079193
0.446215838193893;0.691612482070923
0.701863408088684;0.701280832290649
0.704132199287415;0.706639170646667
0.676530718803406;0.702539622783661
0.658879160881042;0.618902385234833
-0.0257200170308352;0.693424642086029
0.43112376332283;0.650877177715302
0.680456280708313;0.655865669250488
0.695300698280334;0.678009986877441
0.700033485889435;0.706771373748779
0.706163048744202;0.707050204277039
0.681927800178528;0.707018911838531
0.599472522735596;0.681013584136963
0.701488256454468;0.635165333747864
0.671074271202087;0.554529011249542
0.607025921344757;0.705984175205231
0.70610910654068;0.697893083095551
0.706345796585083;0.705091834068298
0.706837594509125;0.706505060195923
0.706965088844299;0.70267242193222
0.69382107257843;0.644003629684448
0.507250308990479;0.684593081474304
0.691281259059906;0.641740500926971
0.65424919128418;0.670490264892578
0.705038905143738;0.696246206760406
0.682474076747894;0.679103374481201
0.706911504268646;0.706826746463776
0.707091391086578;0.707099556922913
0.696581244468689;0.603334903717041
0.705729424953461;0.692397654056549
0.706464946269989;0.689051330089569
0.0962102934718132;0.688719809055328
0.703355073928833;0.705027222633362
0.458259135484695;0.706807613372803
0.705658733844757;0.704996883869171
0.705976486206055;0.707075476646423
0.543457925319672;0.701782047748566
0.401382058858871;0.702260315418243
0.664280414581299;0.682925343513489
0.398640334606171;0.705182313919067
0.65457946062088;0.53083610534668
0.660284996032715;0.699754893779755
0.698682308197021;0.707026124000549
0.706776201725006;0.707105457782745
0.705425918102264;0.661321938037872
0.424770832061768;0.694570064544678
0.489472061395645;0.639569997787476
0.655052483081818;0.672425866127014
0.49529430270195;0.705478608608246
0.693160712718964;0.703622937202454
0.706955432891846;0.659375011920929
0.705401122570038;0.702411413192749
0.698915421962738;0.667000710964203
0.701321959495544;0.691654443740845
0.700816988945007;0.358724147081375
0.645186543464661;0.678281188011169
0.700410962104797;0.706636846065521
0.705375373363495;0.703601062297821
0.706682205200195;0.704740166664124
0.703800976276398;0.707101225852966
0.69920027256012;0.64697653055191
0.700623571872711;0.687053620815277
0.701374113559723;0.700343549251556
0.671869695186615;0.691732466220856
0.661624252796173;0.703945934772491
0.655770480632782;0.70552396774292
0.705562174320221;0.706413328647614
0.707096695899963;0.706818699836731
0.706628143787384;0.679724037647247
0.574437618255615;0.647710680961609
0.684267163276672;0.553687572479248
0.706846415996552;0.491748929023743
0.654741823673248;0.706587314605713
-0.0909036621451378;0.705214381217957
0.685679972171783;0.707092523574829
0.707072794437408;0.707095265388489
0.703951716423035;0.686177611351013
0.698711395263672;0.595212340354919
0.00318276626057923;0.652905166149139
0.592086970806122;0.638307571411133
0.691360890865326;0.705241084098816
0.701337397098541;0.704285144805908
0.702414393424988;0.610173285007477
0.694112539291382;0.706267178058624
0.672025442123413;0.703708350658417
0.577754378318787;0.346682637929916
0.0217164363712072;0.546962678432465
0.670934617519379;0.645075619220734
0.704701542854309;0.681415498256683
-0.362544417381287;0.68017190694809
0.689777374267578;0.706190288066864
0.707069337368011;0.690727651119232
0.683202266693115;0.553027451038361
0.690394401550293;0.655802488327026
0.67895519733429;0.635384619235992
0.704434514045715;0.665932416915894
0.576517879962921;0.425931721925735
0.656442403793335;0.703098356723785
0.704557299613953;0.706731021404266
0.706439614295959;0.70700341463089
0.706105351448059;0.681213021278381
0.146854370832443;0.429079711437225
0.688533663749695;0.673593878746033
0.686899662017822;0.676696717739105
0.323224097490311;0.705908834934235
0.697864472866058;0.704430043697357
0.689060568809509;0.695437550544739
0.705840945243835;0.692102789878845
0.705933094024658;0.706604301929474
0.678756356239319;0.665148854255676
0.565698146820068;0.626678586006165
0.656816005706787;0.55947881937027
0.34099555015564;0.545358300209045
0.688461661338806;0.650232076644897
0.59741485118866;0.690771460533142
0.706326246261597;0.706992983818054
0.704780340194702;0.706642746925354
0.68617570400238;0.6899453997612
0.705912172794342;0.565974175930023
0.70579868555069;0.704042673110962
0.706421077251434;0.704118311405182
0.704480826854706;0.699761033058167
0.703768014907837;0.691519916057587
0.702765107154846;0.707080125808716
0.706036031246185;0.415915936231613
-0.137063875794411;0.70578807592392
0.706545770168304;0.67776483297348
0.695810198783875;0.703990757465363
0.597794234752655;0.703032433986664
0.700035154819489;0.70195871591568
0.694270730018616;0.705569505691528
0.512260556221008;0.685367703437805
0.698289155960083;0.515340089797974
0.631799042224884;0.659369289875031
0.698342680931091;0.506759703159332
0.516682207584381;0.660979509353638
0.703468918800354;0.705563008785248
0.704265773296356;0.69161057472229
0.706778228282928;0.697965323925018
0.683323264122009;0.706878662109375
0.68582683801651;0.7040935754776
0.669188916683197;0.623082458972931
0.697902977466583;0.701740384101868
0.639073073863983;0.662373006343842
0.70466023683548;0.674449384212494
0.698545455932617;0.553464412689209
0.707026720046997;0.70534336566925
0.707074105739594;0.707099556922913
0.684772372245789;0.692247986793518
0.691638171672821;0.598918557167053
0.695078194141388;0.679231882095337
0.662246584892273;0.676516830921173
0.534892022609711;0.544245839118958
0.698880434036255;0.699653267860413
0.699677526950836;0.705806910991669
0.706656217575073;0.702494382858276
0.669185936450958;0.547742903232574
0.696560263633728;0.688657641410828
0.628327250480652;0.700681209564209
0.625905871391296;0.706123054027557
0.675089478492737;0.691595315933228
0.663798749446869;0.696026563644409
0.707105219364166;0.706470966339111
0.706653594970703;0.705184996128082
0.683814644813538;0.70651388168335
0.670232772827148;0.68996787071228
0.678847312927246;0.687141239643097
0.691795587539673;0.550036370754242
0.229355305433273;0.701764702796936
0.700141251087189;0.53762811422348
0.707075178623199;0.706545054912567
0.706911265850067;0.700135707855225
0.706860065460205;0.696744799613953
0.668056190013885;0.594668924808502
0.679199039936066;0.696914672851563
0.514205753803253;0.334147810935974
0.633343756198883;0.0493718907237053
0.704750120639801;0.686764657497406
0.704663276672363;0.704846203327179
0.705264866352081;0.707106173038483
0.705476760864258;0.698247790336609
0.668401479721069;0.664601027965546
0.628667235374451;0.65223228931427
0.300097197294235;0.616682052612305
0.681420385837555;0.650732398033142
0.704881012439728;0.559674263000488
0.706776916980743;0.705317497253418
0.70710301399231;0.706570982933044
0.699526369571686;0.698127031326294
0.559668362140656;0.643318235874176
0.683111608028412;0.370100229978561
0.530537962913513;0.680213868618011
0.694619297981262;0.379835426807404
0.70666491985321;0.648206830024719
0.635769546031952;0.707085967063904
0.691551268100739;0.707098364830017
0.674544036388397;0.706615626811981
-0.269339293241501;0.363049805164337
0.574725031852722;0.694084465503693
0.682902157306671;0.674966752529144
0.661750972270966;0.683326542377472
0.706635117530823;0.688038051128387
0.707080960273743;0.706808149814606
0.707009673118591;0.707021296024323
0.546711981296539;0.704269349575043
0.599902451038361;0.650139689445496
0.247142001986504;0.6998410820961
0.703912556171417;0.650107741355896
0.54233705997467;0.569675445556641
0.690529525279999;0.705097556114197
0.704476773738861;0.689256906509399
0.703473150730133;0.694871246814728
0.705755531787872;0.680047154426575
0.592821717262268;0.700450003147125
0.696826636791229;0.388926774263382
0.609704732894897;0.664421200752258
0.392247021198273;0.697652280330658
0.241610929369926;0.706799328327179
0.70483410358429;0.706810414791107
0.706764876842499;0.700512230396271
0.704781055450439;0.585388898849487
0.696775257587433;0.702593922615051
0.689069092273712;0.68010801076889
0.653983592987061;0.698024094104767
0.674154460430145;0.604733049869537
0.704307436943054;0.70403516292572
0.706680357456207;0.70695686340332
0.70680969953537;0.683066129684448
0.700886845588684;0.565658390522003
0.605343222618103;0.681367576122284
0.695993423461914;0.188745498657227
0.70644211769104;0.0535046644508839
-0.016838576644659;0.704545855522156
0.675223171710968;0.627131462097168
0.70688396692276;0.707090616226196
0.70660012960434;0.701650619506836
0.686995208263397;-0.00608759699389338
0.695888638496399;0.600479602813721
0.544289529323578;0.538436472415924
0.683712422847748;0.704340755939484
0.698057889938354;0.684460937976837
0.685358822345734;0.706554651260376
0.683651089668274;0.693914473056793
0.707090437412262;0.707096993923187
0.703070461750031;0.704109251499176
0.661022484302521;0.409301251173019
0.685102760791779;0.706705570220947
0.5991490483284;0.701768517494202
0.294589757919312;0.657783985137939
0.688071370124817;0.706343352794647
0.681889295578003;0.706669688224792
0.705154061317444;0.70592737197876
0.622543454170227;0.705442667007446
0.690183937549591;0.190118536353111
0.37272122502327;0.511426210403442
-0.41576075553894;0.683077275753021
0.203121677041054;0.699394106864929
0.702976882457733;0.703840851783752
0.706951379776001;0.599175035953522
0.68952602148056;0.706663548946381
0.577283203601837;0.704532086849213
0.639277279376984;0.639331638813019
0.701153576374054;0.68194055557251
0.679619073867798;0.682258903980255
0.667535066604614;0.694822072982788
0.659072875976563;0.705234348773956
0.706517934799194;0.706877171993256
0.707053184509277;0.661976158618927
0.706627130508423;0.628158390522003
0.660351574420929;0.702315509319305
0.701191425323486;0.704619228839874
0.615691721439362;0.701488375663757
0.553612649440765;0.700553178787231
0.704500675201416;0.701101779937744
0.707017421722412;0.707100629806519
0.706185281276703;0.676210939884186
0.683465838432312;0.692981421947479
0.665631890296936;0.671833634376526
0.704010963439941;0.700500726699829
0.677708566188812;0.703440010547638
0.686991691589355;0.619021475315094
0.634857475757599;0.705263435840607
0.707030236721039;0.701269268989563
0.707104027271271;0.706338226795197
0.699251651763916;0.682166159152985
0.654479444026947;0.6926189661026
0.636109054088593;0.172112911939621
0.318465560674667;0.683047533035278
0.692788302898407;0.704712569713593
0.665964126586914;0.676878452301025
0.69367128610611;0.699414670467377
0.707022547721863;0.707095563411713
0.368063807487488;0.670457541942596
0.597192823886871;0.634806334972382
0.698727190494537;0.673250734806061
0.655727624893188;0.50801008939743
0.688729107379913;0.677026450634003
0.598653674125671;0.0644398555159569
0.706543862819672;0.706874907016754
0.706668078899384;0.706918179988861
0.706683337688446;0.433715879917145
0.701457262039185;0.154984056949615
0.701267600059509;0.706584572792053
0.704617917537689;0.434779167175293
0.661218822002411;0.700861275196075
0.678162097930908;0.703279912471771
0.706007599830627;0.706983506679535
0.706892192363739;0.706992983818054
0.706505000591278;0.706003844738007
0.70252937078476;0.695434868335724
0.692320823669434;0.667863249778748
0.629013478755951;0.697698473930359
0.663491308689117;0.706765055656433
0.150520876049995;0.705766618251801
0.707033634185791;0.706230938434601
0.70626974105835;0.695373713970184
0.706974744796753;0.504420518875122
0.525318801403046;0.696632266044617
0.35931384563446;0.644255816936493
0.0832878574728966;0.689205348491669
0.701883614063263;0.706698179244995
0.705848038196564;0.666334450244904
0.707098960876465;0.707052886486053
0.707099080085754;0.707051575183868
0.706965208053589;0.705642938613892
0.684640407562256;0.637480735778809
0.69133859872818;0.621504962444305
0.691533625125885;0.703373551368713
0.689421713352203;0.459699809551239
0.615814745426178;0.704553127288818
0.659843146800995;0.70703387260437
0.690495729446411;0.60856020450592
0.695960223674774;0.602531552314758
0.703470289707184;0.64891529083252
0.695964872837067;0.138153672218323
0.703222632408142;0.678128600120544
0.681609749794006;0.67249459028244
0.699615240097046;0.706213772296906
0.706991374492645;0.706063032150269
0.707012593746185;0.706942975521088
0.679644167423248;0.661058127880096
0.411054998636246;0.699909508228302
0.335431545972824;0.587253332138062
0.527601420879364;0.693919599056244
0.619831025600433;0.699007511138916
0.705474019050598;0.705396413803101
0.70661324262619;0.707095921039581
0.706517994403839;0.703311383724213
0.706328928470612;0.633019149303436
0.654645442962646;0.598090350627899
0.695374190807343;0.699666440486908
0.669697105884552;0.663625836372375
0.703015327453613;0.635729432106018
0.70682430267334;0.698131263256073
0.707065522670746;0.70440661907196
0.705267786979675;0.70709490776062
0.52750962972641;0.702437818050385
0.680532991886139;0.682555854320526
0.63124692440033;0.697946786880493
0.703871011734009;0.0560620538890362
0.697979032993317;0.602076053619385
0.699449956417084;0.665021955966949
0.706632077693939;0.628186821937561
0.703756332397461;0.707099318504333
0.706035912036896;0.682140290737152
0.692677319049835;0.685101568698883
0.68809700012207;0.699782729148865
0.642901360988617;-0.00322650792077184
0.281916499137878;0.706066250801086
0.705268204212189;0.704605340957642
0.700829088687897;0.682778358459473
0.706204175949097;0.707099556922913
0.375817775726318;0.70178484916687
0.623714864253998;0.687141418457031
0.625421285629272;0.667030453681946
0.604092419147491;0.70068371295929
0.698190748691559;0.692217648029327
0.704814016819;0.689534366130829
0.690316081047058;0.70710414648056
0.706233024597168;0.695445001125336
0.649031519889832;0.60871547460556
0.320282429456711;0.682507216930389
0.688051223754883;0.569616734981537
0.689419031143188;0.40076807141304
0.681706786155701;0.562581121921539
0.702094435691833;0.687976777553558
0.706456959247589;0.707008957862854
0.706574320793152;0.70697808265686
0.707017958164215;0.697656750679016
0.690755844116211;0.667991757392883
0.696497082710266;0.690618097782135
0.695386230945587;0.544375777244568
0.701763927936554;0.705347001552582
0.701421320438385;0.706315457820892
0.706825435161591;0.681943833827972
0.705949127674103;0.707100808620453
0.706745028495789;0.677772223949432
0.615643084049225;0.70516175031662
0.703531265258789;0.706077933311462
-0.218307375907898;0.687819957733154
0.672831654548645;0.70293003320694
0.69123786687851;0.706993877887726
0.702423989772797;0.70710414648056
0.623992800712585;0.706341683864594
0.431914567947388;0.706741571426392
0.453476399183273;-0.176833152770996
0.542548656463623;0.662737429141998
0.279029935598373;0.692880868911743
0.666250169277191;0.698251605033875
0.666335821151733;0.652464926242828
0.706724524497986;0.699325919151306
0.705408036708832;0.707066714763641
0.692983567714691;0.638193070888519
-0.137126609683037;0.213202580809593
0.66646808385849;0.614187061786652
0.705632567405701;0.668836653232574
0.703763961791992;0.595825672149658
0.681576073169708;0.615939557552338
0.706898808479309;0.706961035728455
0.707058787345886;0.672304272651672
0.691556215286255;0.702698528766632
0.619252026081085;0.702450096607208
0.705093324184418;-0.259530246257782
-0.328811049461365;0.655596435070038
0.66712486743927;0.351098656654358
0.706749439239502;0.703199863433838
0.698504984378815;0.672994673252106
0.707014083862305;0.701370060443878
0.706541240215302;0.700902223587036
-0.143845736980438;0.633212685585022
0.646648764610291;0.660241067409515
0.675232172012329;0.550544500350952
0.691284000873566;0.702175676822662
0.694144904613495;0.704107820987701
0.707090377807617;0.707098186016083
0.70674341917038;0.706993281841278
0.642042279243469;0.705061852931976
0.701373934745789;0.672938227653503
0.669314801692963;0.529792726039886
0.705158412456512;0.701100885868073
-0.252258151769638;0.686354875564575
0.704057276248932;0.706980526447296
0.707102477550507;0.702862322330475
0.70586746931076;0.704343676567078
0.700897753238678;0.679834544658661
0.523455739021301;0.494257986545563
0.704406976699829;0.532455265522003
0.620523810386658;0.702837884426117
0.69703221321106;0.594012975692749
0.659767210483551;0.703790843486786
0.706770360469818;0.70596706867218
0.706776678562164;0.703664600849152
0.704680323600769;-0.423118531703949
0.70064789056778;0.686703681945801
0.604425847530365;0.698407471179962
0.205780416727066;-0.35752534866333
0.638242781162262;0.696052610874176
0.67584615945816;0.706920862197876
0.706202924251556;0.705257415771484
0.706648111343384;0.703435897827148
0.698211550712585;0.682997584342957
0.685058534145355;0.668621420860291
0.295453906059265;0.629059910774231
0.630423843860626;0.693514287471771
0.70112144947052;0.68902850151062
0.698415577411652;0.706864178180695
0.706777691841125;0.705987930297852
0.707044839859009;0.707102596759796
0.0437337160110474;0.677376985549927
0.705300986766815;0.638363420963287
0.698719263076782;-0.0581768490374088
0.678492367267609;0.537722647190094
0.640839338302612;0.704339325428009
0.702833294868469;0.660015344619751
0.704842865467072;0.706614375114441
0.706343173980713;0.702928960323334
0.706792533397675;0.668402433395386
0.698204517364502;0.6638063788414
0.564466118812561;0.604957222938538
0.676056981086731;0.704904437065125
0.603468835353851;0.664219498634338
0.64732700586319;0.65112030506134
0.703088819980621;0.707009613513947
0.705694675445557;0.706748068332672
0.696615815162659;0.68092542886734
0.640242040157318;0.642619967460632
0.628498375415802;0.695116639137268
0.27286034822464;0.701547861099243
0.703898906707764;0.701657891273499
0.70031476020813;0.706064641475677
0.707062482833862;0.694803059101105
0.704916179180145;0.705049097537994
0.693807661533356;0.694223582744598
0.659168481826782;0.689439594745636
0.700064241886139;0.675028860569
0.706312835216522;-0.0915446281433105
0.696128845214844;0.687177896499634
0.697382032871246;0.706739068031311
0.706198275089264;0.423222243785858
0.680160284042358;0.707106471061707
0.706184327602386;0.626753687858582
0.640437841415405;0.698508501052856
0.694395244121552;0.651861846446991
0.704569339752197;0.69858992099762
0.706921875476837;0.70600962638855
0.703127861022949;-0.14825451374054
0.707105159759521;0.672509133815765
0.706843674182892;0.707098364830017
0.705727517604828;0.686621308326721
0.677829682826996;0.694755673408508
0.682935774326324;0.647881984710693
0.667231976985931;0.626872479915619
0.681397974491119;0.646962881088257
0.691442966461182;0.681599915027618
0.689951598644257;0.705165684223175
0.707102179527283;0.705885589122772
0.69583398103714;0.691056370735168
0.644131720066071;0.679021596908569
0.438615202903748;0.234147161245346
0.51632958650589;0.664196491241455
0.480855166912079;0.697997272014618
0.692527711391449;0.70188844203949
0.707104027271271;0.66687285900116
0.707095742225647;0.707053244113922
0.690590977668762;0.626430094242096
0.491460233926773;0.696047842502594
0.596617579460144;0.46078222990036
0.593414485454559;0.651010274887085
0.705868542194366;0.695067346096039
0.644490897655487;0.630508363246918
0.705310821533203;0.706986963748932
0.707070231437683;0.704295456409454
0.696445941925049;0.706721782684326
0.691332161426544;0.691538572311401
0.705738663673401;0.670486211776733
0.637954235076904;0.29095458984375
0.683435916900635;0.706655025482178
0.701099574565887;0.704391717910767
0.705448091030121;0.706950306892395
0.656854450702667;0.700510442256927
0.698193311691284;0.69770473241806
0.678429841995239;0.705034017562866
0.689750909805298;0.621166825294495
0.700704336166382;0.647484123706818
0.706966757774353;0.540786623954773
0.70406699180603;0.687160074710846
0.706843554973602;0.706830859184265
0.706954419612885;0.707062244415283
0.611649453639984;0.624304473400116
0.608303904533386;0.698437869548798
0.488839328289032;0.65095329284668
0.704912543296814;0.683583498001099
0.658147394657135;0.702909350395203
0.703364908695221;0.706563949584961
0.705798268318176;0.707058966159821
0.706587314605713;0.707104682922363
0.687317728996277;-0.459522694349289
0.582323312759399;0.58895617723465
0.660930752754211;0.704185009002686
0.513367116451263;0.697206318378448
0.612927496433258;0.699223399162292
0.598020434379578;0.683939099311829
0.706219911575317;0.70706832408905
0.706862509250641;0.707095205783844
0.704488694667816;0.624813556671143
0.702881813049316;0.676807045936584
0.665293753147125;0.700267016887665
0.676074206829071;0.565734326839447
0.680566489696503;0.701196491718292
0.686471700668335;0.374199241399765
0.699576497077942;0.707106590270996
0.539012491703033;0.707105278968811
0.704735994338989;0.701846778392792
0.702587068080902;0.354294240474701
0.706937909126282;0.682048738002777
0.701572418212891;0.677449703216553
0.704928576946259;0.544126808643341
0.706848561763763;0.704720735549927
0.706741690635681;0.706691384315491
0.707070291042328;0.696687877178192
0.705948114395142;0.536708354949951
0.669700801372528;0.599222302436829
0.700946867465973;0.678238332271576
0.0236940793693066;0.702432096004486
0.703964412212372;0.704880177974701
0.696421563625336;0.706824600696564
0.707058250904083;0.706922233104706
0.707098007202148;0.705964505672455
0.697975516319275;0.661747395992279
0.473573446273804;0.470296144485474
0.665399372577667;0.675953269004822
0.584988951683044;0.396225422620773
0.685148119926453;0.698923707008362
0.667215049266815;0.633366763591766
0.707079410552979;0.707036733627319
0.707099437713623;0.705945312976837
0.704161286354065;0.6972296833992
0.699808895587921;0.362681061029434
0.700134336948395;0.703398764133453
0.692975044250488;0.665128350257874
0.706210553646088;0.569247782230377
0.691345393657684;0.324381291866302
0.70685738325119;0.70568460226059
0.703851878643036;0.705133974552155
0.546160399913788;0.704878568649292
0.585101246833801;0.501895189285278
0.673879086971283;0.661616921424866
0.637485682964325;0.703989565372467
0.703214943408966;0.698810458183289
0.546761035919189;0.410691112279892
0.70709490776062;0.451969146728516
0.698980987071991;0.707099974155426
0.705706119537354;0.704843938350677
0.690910577774048;0.69038325548172
0.537428259849548;-0.438826054334641
0.697710335254669;0.108752563595772
0.349053412675858;0.706662178039551
0.70589292049408;0.593444645404816
0.705316722393036;0.701447904109955
0.706757843494415;0.70697009563446
0.691297769546509;0.240122511982918
0.608434736728668;0.666138410568237
0.687363982200623;0.689500272274017
0.596136927604675;0.464477777481079
0.699165761470795;0.682718932628632
0.518874704837799;0.680844962596893
0.704816162586212;0.696441292762756
0.707104504108429;0.706782042980194
0.705443978309631;0.566213428974152
0.619637966156006;0.573662042617798
0.699706673622131;0.661356270313263
0.681102216243744;0.610967814922333
0.59527975320816;0.705615103244781
0.703531205654144;0.695966243743896
0.700426936149597;0.707050919532776
0.706590533256531;0.706808686256409
0.455427706241608;0.69737321138382
0.542299211025238;0.673007428646088
0.696485638618469;0.700407981872559
0.689251184463501;0.702503085136414
0.69786012172699;0.676785111427307
0.702301323413849;0.701131582260132
0.706023931503296;0.701345443725586
0.706957757472992;0.705344915390015
0.707071542739868;0.706463694572449
0.55774712562561;0.642128586769104
0.696478843688965;0.612131416797638
0.703593671321869;0.494460165500641
0.408685147762299;0.706020295619965
0.70319926738739;0.695037484169006
0.697661399841309;0.67855429649353
0.706943333148956;0.707032859325409
0.676465630531311;0.683700680732727
0.272358119487762;-0.0351361818611622
0.671131193637848;0.647431492805481
0.618421733379364;0.698458194732666
0.309417843818665;0.697826683521271
0.692892849445343;0.64593917131424
0.707079231739044;0.706330418586731
0.705633759498596;0.703759610652924
0.705398380756378;0.701926708221436
0.625045716762543;0.622398793697357
0.624886035919189;0.686481893062592
0.0233109667897224;0.687173783779144
0.650720298290253;0.69073498249054
0.700172662734985;0.704399824142456
0.70601499080658;0.706505537033081
0.707010924816132;0.706858813762665
0.706615924835205;0.65058958530426
0.622993588447571;0.700693726539612
0.703908860683441;0.588631272315979
0.671564340591431;0.704027771949768
0.703579068183899;0.681875109672546
-0.434990555047989;0.697792649269104
0.705142617225647;0.705148041248322
0.70498651266098;0.707103192806244
0.656496942043304;0.690188229084015
0.698101103305817;-0.236520707607269
0.702921152114868;0.459543198347092
0.549321532249451;0.667599678039551
0.687590897083282;0.531262516975403
0.694347679615021;0.693493783473969
0.625866532325745;0.70706969499588
0.704064309597015;0.707021236419678
0.631630837917328;0.668669879436493
0.424300104379654;-0.136388912796974
0.696605026721954;0.660741209983826
0.681332409381866;0.650483310222626
0.704977929592133;0.561937153339386
-0.0705594643950462;0.707086980342865
0.701951086521149;0.706803679466248
0.705192089080811;0.707068562507629
0.704483449459076;0.676635801792145
0.381715267896652;0.662655472755432
0.445649594068527;0.687849223613739
0.0519498288631439;0.669750452041626
0.702615678310394;0.687631964683533
0.647914171218872;0.698514997959137
0.700188636779785;0.707093954086304
0.705574512481689;0.706720232963562
0.660325884819031;0.677545785903931
0.576502799987793;0.644753396511078
0.635010182857513;0.642319023609161
0.651975274085999;0.692568302154541
0.532469153404236;0.302016079425812
0.706997454166412;0.683424770832062
0.700280249118805;0.706875205039978
0.707091629505157;0.70622056722641
0.603917002677917;0.653218746185303
0.443465858697891;0.684430599212646
0.587716400623322;0.642592787742615
0.68854421377182;0.614435076713562
0.635648131370544;-0.134361118078232
0.694920599460602;0.454599112272263
0.707012832164764;0.706996738910675
0.701952457427979;0.707092344760895
0.69968169927597;0.662429094314575
0.659175395965576;0.70164829492569
0.67577201128006;0.701650559902191
0.68978214263916;0.689524829387665
0.597829341888428;0.636714458465576
0.682351112365723;0.69372421503067
0.707016229629517;0.70708817243576
0.706650674343109;0.706194341182709
0.703269422054291;0.641502559185028
0.39311558008194;0.691386938095093
0.704202473163605;0.696216583251953
0.682719171047211;0.587595641613007
0.685725688934326;0.6496821641922
0.705883800983429;0.706543624401093
0.70707380771637;0.471670299768448
0.706972897052765;0.565275549888611
0.689106941223145;0.677087128162384
0.537204086780548;0.689232647418976
0.690459787845612;0.70014214515686
0.646831035614014;0.678436458110809
0.685873031616211;0.694222927093506
0.706763327121735;0.704250991344452
0.705077946186066;0.706985950469971
0.706992924213409;0.704443693161011
0.700349450111389;0.690484464168549
0.37139168381691;0.699241280555725
0.45378777384758;0.673106491565704
0.686562895774841;0.666420936584473
0.700630307197571;0.687690019607544
0.603523254394531;0.706458508968353
0.707077264785767;0.702393412590027
0.693494737148285;0.706974983215332
0.699332475662231;0.701374650001526
0.544496476650238;0.70348709821701
0.678707003593445;0.619427680969238
0.606554925441742;0.694863796234131
0.573301255702972;0.702972173690796
0.703964412212372;0.705709755420685
0.68518078327179;0.70708817243576
0.707086265087128;0.701764523983002
-0.584783375263214;0.700464904308319
0.704730629920959;0.638803899288177
0.70525449514389;0.667662799358368
0.699402928352356;0.642559051513672
0.705857574939728;0.703029632568359
0.70164942741394;0.703246712684631
0.655249059200287;0.664929926395416
0.690265595912933;0.707049429416656
0.633809149265289;0.0874144583940506
0.698521971702576;0.695505082607269
0.455844730138779;0.69183212518692
0.319919109344482;0.662919282913208
0.694653451442719;0.704053938388824
0.705494582653046;0.704360127449036
0.707099258899689;0.707023561000824
0.648130714893341;0.707082867622375
0.686185657978058;0.530304908752441
0.706838369369507;0.560403347015381
0.561772763729095;0.514792382717133
0.68862909078598;0.547073841094971
0.698245763778687;0.685463547706604
0.70523875951767;0.705295622348785
0.706812083721161;0.707094132900238
0.70695561170578;0.656351804733276
0.639412939548492;0.703118443489075
0.538081347942352;0.669693946838379
0.705965220928192;0.64000403881073
0.703108549118042;0.697073101997375
0.572635769844055;0.704383492469788
0.707042992115021;0.700500905513763
0.706839859485626;0.707055866718292
0.70698618888855;0.706887304782867
0.706586897373199;0.68206399679184
0.483937859535217;0.635290145874023
0.68919163942337;0.698066592216492
0.701467096805573;0.705601036548615
0.695620059967041;0.69063925743103
0.700100600719452;0.705803871154785
0.700015902519226;0.707092523574829
0.707079291343689;0.679033517837524
0.669555306434631;0.64450341463089
0.677242577075958;0.69464373588562
0.669258177280426;0.694897055625916
0.577843487262726;0.654782056808472
0.702918648719788;0.700222015380859
0.58714771270752;0.706392467021942
0.706897437572479;0.707095324993134
0.706135034561157;0.707061648368835
0.690532743930817;0.54545259475708
0.693213403224945;0.516256332397461
0.595115661621094;-0.0708780139684677
0.58978283405304;0.705517888069153
0.704112410545349;0.70421427488327
0.707060039043427;0.707037568092346
0.706553637981415;0.70710414648056
0.70656031370163;0.693350732326508
0.703578352928162;0.692231476306915
0.699806034564972;0.703833103179932
0.694753229618073;0.701017320156097
0.698455691337585;0.694948136806488
0.704684913158417;0.705572843551636
0.692337453365326;0.703620672225952
0.684151589870453;0.686121582984924
0.706706583499908;0.707102656364441
0.707055449485779;0.704075574874878
0.699539840221405;0.17013992369175
0.701821267604828;0.559365570545197
0.65162718296051;0.686951458454132
0.369784563779831;0.704425275325775
0.648055672645569;0.624500334262848
0.706792712211609;0.675011575222015
0.685362040996552;0.706859409809113
0.623240351676941;0.448400765657425
0.703022301197052;-0.00966011267155409
0.701524615287781;0.666810691356659
0.497940272092819;0.706260979175568
0.697682440280914;0.604100406169891
0.183827698230743;0.698859751224518
0.706140339374542;0.673790037631989
0.700093269348145;0.706674039363861
0.603028059005737;0.688426971435547
0.626572966575623;0.503548443317413
0.706260681152344;0.470852434635162
0.656153321266174;0.515534579753876
0.70208466053009;0.669397532939911
0.641496956348419;0.706300973892212
0.706916749477386;0.683567941188812
0.704959571361542;0.707003533840179
0.706010937690735;0.689583957195282
0.603071570396423;0.612856447696686
0.659547209739685;0.685058295726776
-0.00588948419317603;0.644147276878357
0.695027768611908;0.53911828994751
0.685351490974426;0.706378638744354
0.700182020664215;0.707028269767761
0.705388188362122;0.707032442092896
0.699118971824646;0.304694026708603
0.67485123872757;0.698580622673035
0.667864501476288;0.689839780330658
0.698920011520386;0.638848125934601
0.698745310306549;0.574004769325256
0.700773179531097;0.680833578109741
0.661153733730316;0.702068448066711
0.706877946853638;0.706414341926575
0.69948810338974;-0.297823905944824
0.571813762187958;0.643518209457397
0.416645348072052;0.697435021400452
0.659460484981537;0.657292544841766
0.700337767601013;0.699282348155975
0.705852150917053;0.704406797885895
0.706315815448761;0.59480082988739
0.705259084701538;0.70699280500412
0.69689404964447;0.674199223518372
0.666285872459412;0.35295245051384
0.64730429649353;0.431854248046875
0.702899396419525;0.704093039035797
0.663045644760132;0.66578221321106
0.685257971286774;0.652787983417511
0.701818704605103;0.707106113433838
0.706890940666199;0.691083133220673
0.677014887332916;0.254595220088959
0.220447137951851;0.70595908164978
0.664552688598633;0.704048275947571
0.702578961849213;0.382326394319534
0.704099297523499;0.7066251039505
0.653275668621063;0.706513643264771
0.707054078578949;0.686654448509216
0.707098603248596;0.707093715667725
0.439542949199677;0.684157431125641
0.688027381896973;0.552941262722015
0.638795375823975;0.702926933765411
0.651057124137878;0.652121424674988
0.70168524980545;0.704804420471191
0.404952734708786;0.704754710197449
0.706876158714294;0.701243162155151
0.707104742527008;0.699863433837891
0.706345856189728;0.659626185894012
0.698754131793976;-0.185536101460457
0.704933822154999;0.696592271327972
0.705180883407593;0.681596040725708
0.702838242053986;0.702248096466064
0.699605107307434;0.705501198768616
0.693200290203094;-0.0809948965907097
0.707099914550781;0.703469514846802
0.553799629211426;0.671157896518707
0.441268861293793;0.6759073138237
0.586219668388367;0.683944225311279
0.64727908372879;0.704781651496887
0.665588974952698;0.703156471252441
0.697350025177002;0.563192129135132
0.707005500793457;0.706529319286346
0.691509068012238;0.70705771446228
0.693740487098694;0.700095415115356
0.683945655822754;0.340498358011246
0.652856945991516;0.455258846282959
0.672224819660187;0.65953928232193
0.706670641899109;0.667440354824066
0.705464899539948;0.688868284225464
0.705234408378601;0.706417560577393
0.705110430717468;0.704994380474091
0.642403721809387;0.704276323318481
0.696322441101074;0.701480329036713
0.277122884988785;0.700256645679474
0.520131766796112;0.29088082909584
0.670855641365051;0.693669378757477
0.69716203212738;0.692978739738464
0.706772267818451;0.699346899986267
0.706655025482178;0.707062542438507
0.699686527252197;0.699999809265137
0.519624173641205;0.119287393987179
0.702926576137543;0.705723881721497
0.469493210315704;0.551101088523865
0.675809264183044;0.490683078765869
0.706093430519104;0.706067681312561
0.706838309764862;0.705232918262482
0.706873595714569;0.706479609012604
0.65496701002121;0.672321200370789
0.592686891555786;0.689050436019897
0.692009806632996;0.701689481735229
0.705034136772156;0.704197347164154
0.544555962085724;0.495422184467316
0.6960569024086;0.705484986305237
0.706830620765686;0.706963539123535
0.600331425666809;0.707032561302185
0.61798483133316;0.589124977588654
0.661816298961639;0.665522575378418
0.658015310764313;0.699005722999573
0.682012319564819;0.701867580413818
0.702945113182068;0.705310106277466
0.701729655265808;0.706128358840942
0.707095801830292;0.698915004730225
0.705202877521515;0.697792708873749
0.557720899581909;0.502845883369446
0.510901272296906;0.700910091400146
0.632094860076904;0.663768827915192
0.697451531887054;0.675690710544586
0.614240229129791;0.685918390750885
0.703571617603302;0.705898404121399
0.70573216676712;0.707009971141815
0.690693318843842;0.705445408821106
0.696959316730499;0.693732917308807
0.550190210342407;0.656649231910706
0.705046534538269;0.702463269233704
0.545913696289063;0.557316601276398
0.570710122585297;0.444364756345749
0.701504528522491;0.706202208995819
0.612455308437347;0.70453006029129
0.697402715682983;0.706423938274384
0.689596235752106;0.694093525409698
0.681739330291748;0.659335613250732
0.682250320911407;0.665323078632355
0.692436277866364;0.649120330810547
0.705037713050842;0.691333293914795
0.706910610198975;0.526378095149994
0.706713199615479;0.706210553646088
0.706754744052887;0.704026699066162
0.668778419494629;0.456179976463318
0.340239644050598;0.642564237117767
0.671944200992584;0.320177137851715
0.640106558799744;0.703125
0.438624948263168;0.679604470729828
0.696538984775543;0.605487287044525
0.67233020067215;0.705103754997253
0.707068383693695;0.707074522972107
0.690125048160553;0.680543065071106
0.460865914821625;0.480005174875259
0.586198329925537;0.687276422977448
0.693033695220947;0.682869732379913
0.661613047122955;0.703900873661041
0.389864891767502;0.700507819652557
0.707036197185516;0.702109217643738
0.703598320484161;0.692931592464447
0.706831276416779;0.706426680088043
0.640107572078705;0.628962576389313
0.703215539455414;0.706246078014374
0.664243757724762;0.649552166461945
0.671128451824188;0.682115137577057
0.706396043300629;0.706793069839478
0.707091271877289;0.691938757896423
0.707088351249695;0.706995069980621
0.693626701831818;0.583860456943512
0.598886728286743;0.705342292785645
0.531541466712952;0.0402066111564636
0.661908090114594;-0.502529680728912
0.619483709335327;0.70488166809082
0.700190544128418;0.705606043338776
0.704736948013306;0.705698192119598
0.573313653469086;0.706288814544678
-0.618704855442047;0.519944727420807
0.5373375415802;0.694260358810425
0.597285211086273;0.700663387775421
0.446987479925156;0.696601450443268
0.656807005405426;0.674726486206055
0.706557989120483;0.706896185874939
0.705277621746063;0.706987917423248
0.707035005092621;0.707103788852692
0.495441973209381;0.684650659561157
0.630340278148651;0.676465690135956
0.102282002568245;0.693140864372253
0.68000316619873;0.514035403728485
0.688303709030151;0.562232851982117
0.700250208377838;0.628295958042145
0.707078158855438;0.702281832695007
0.706920564174652;0.706550419330597
0.242776408791542;0.681153953075409
0.68402487039566;0.68838506937027
0.678999602794647;0.560265779495239
0.701445817947388;0.665582478046417
0.646011710166931;0.703933537006378
0.705104947090149;0.688758671283722
0.706453561782837;0.706988096237183
0.658000946044922;0.698263466358185
0.695045530796051;0.699163973331451
0.549158215522766;0.336382955312729
0.679796099662781;0.7033451795578
0.691390991210938;0.667339503765106
0.695190072059631;0.691701948642731
0.702213883399963;0.618300259113312
0.707104444503784;0.706933796405792
0.707038819789886;0.707100927829742
0.63466864824295;0.702601909637451
0.683753669261932;0.334912657737732
0.644417285919189;0.705198645591736
0.705520331859589;0.619310438632965
0.706714987754822;0.624752640724182
0.701650500297546;0.658278465270996
0.707099556922913;0.687177956104279
0.706749796867371;0.707098424434662
0.287629634141922;0.706932127475739
0.702203869819641;0.180444315075874
0.67917013168335;0.414381235837936
0.678783118724823;0.642445147037506
0.669336378574371;0.662331163883209
0.438606590032578;0.653069674968719
0.706951677799225;0.668081700801849
0.707048952579498;0.707105576992035
0.670522212982178;0.23726287484169
0.665936768054962;0.606382012367249
0.705663740634918;0.642294585704803
0.7029629945755;-0.0180980768054724
-0.37258192896843;0.695320844650269
0.691680312156677;0.706219732761383
0.700305640697479;0.706898152828217
0.707106173038483;0.707085609436035
0.706024765968323;0.68535989522934
0.676291525363922;0.688593447208405
0.698455154895782;0.610663115978241
0.700435042381287;0.542412757873535
0.674713253974915;0.682911992073059
0.700102150440216;0.647197425365448
0.690676629543304;0.706860303878784
0.706812143325806;0.705053925514221
0.70046329498291;-0.182670339941978
0.695518434047699;0.701050341129303
0.685155928134918;0.557305693626404
0.701178014278412;0.679186642169952
0.38292133808136;0.699285745620728
0.617635548114777;0.703754544258118
0.70531040430069;0.704548895359039
0.70669949054718;0.704932987689972
0.699697852134705;0.699005603790283
0.695123732089996;0.699350774288177
0.617599010467529;0.703058004379272
0.467405140399933;0.516574025154114
0.691392719745636;0.706524610519409
0.671747624874115;0.658189594745636
0.704583764076233;0.703726291656494
0.70599639415741;0.705513179302216
0.63542228937149;0.607173323631287
0.705038964748383;0.706169545650482
0.673962473869324;0.706158578395844
-0.497249901294708;0.592548131942749
0.558753728866577;0.682744562625885
0.704029858112335;0.497298002243042
0.707049131393433;0.707049429416656
0.703495621681213;0.705477595329285
0.663424968719482;0.705053091049194
0.702297806739807;0.659823298454285
0.666104912757874;0.668741881847382
-0.302102297544479;0.692512631416321
0.667425334453583;0.607446551322937
0.702973484992981;0.546779036521912
0.706206142902374;0.673486471176147
0.707023799419403;0.707019507884979
0.435944348573685;0.6250861287117
0.698429882526398;0.687877655029297
0.696059882640839;0.692805469036102
0.0856664031744003;0.691985428333282
0.662232279777527;0.129877626895905
0.706245303153992;0.692459046840668
0.526274561882019;0.707067370414734
0.705055773258209;-0.130795836448669
0.702233195304871;0.656884610652924
0.432531297206879;0.694451034069061
0.690062046051025;0.707041084766388
0.688254415988922;0.341785818338394
0.679892063140869;0.680102229118347
0.661775648593903;0.706498920917511
0.704137861728668;0.706690967082977
0.706748962402344;0.705388009548187
0.702423572540283;0.674881994724274
0.672252476215363;0.692632794380188
-0.152470543980598;0.689328491687775
0.637404203414917;0.704113960266113
0.546262502670288;0.706447839736938
0.701212704181671;0.700265645980835
0.706910312175751;0.70686149597168
0.706830084323883;0.706950724124908
0.686642289161682;0.693192541599274
0.467318713665009;0.667393982410431
0.69355171918869;0.684782683849335
0.701441645622253;0.684663057327271
0.70158725976944;0.707070767879486
0.701835930347443;0.706260561943054
0.707023799419403;0.707065165042877
0.706999242305756;0.70705771446228
0.659097969532013;0.700691819190979
0.702879309654236;0.705028176307678
0.684995412826538;0.403681695461273
0.697597920894623;0.704002618789673
0.569772779941559;0.700397908687592
0.320006340742111;0.698206543922424
0.707064807415009;0.706356227397919
0.706938624382019;0.707095146179199
0.686063051223755;0.636529922485352
0.6065514087677;0.446870714426041
0.645408034324646;0.689490258693695
-0.11528555303812;0.687676310539246
0.697744905948639;0.706878006458282
0.695731818675995;0.68257474899292
0.7062828540802;0.706904470920563
0.70577734708786;0.677806973457336
0.670217394828796;0.69465845823288
0.611437916755676;0.704947352409363
0.706129491329193;0.697484076023102
0.629374146461487;0.222938448190689
0.0818595886230469;0.68927401304245
0.69499546289444;0.510387361049652
0.617493748664856;0.553433239459991
0.669326484203339;0.706932723522186
0.706640660762787;0.692150950431824
0.649181008338928;0.374899625778198
0.649663507938385;0.690422832965851
0.700355648994446;0.698835074901581
0.706337869167328;0.676933944225311
0.668972015380859;0.688388109207153
0.701890170574188;0.705667436122894
0.613430440425873;0.706817507743835
0.704566776752472;0.706463932991028
-0.461986780166626;0.383518576622009
0.486524194478989;0.402249991893768
0.706352174282074;0.70261424779892
0.633516132831573;0.651437759399414
0.704201877117157;0.691391408443451
0.706269264221191;0.705254375934601
0.698899805545807;0.706473171710968
0.653018236160278;0.705907821655273
0.702201187610626;0.653320670127869
0.660516679286957;0.390181034803391
0.637104153633118;0.666182219982147
0.690035045146942;0.575199663639069
0.660141885280609;0.6911501288414
0.701903879642487;0.686090290546417
0.706768929958344;0.706907868385315
0.692632794380188;0.605028033256531
0.606027543544769;0.653472483158112
0.582837045192719;0.369629323482513
0.691376626491547;0.687873363494873
0.646139025688171;0.672404885292053
0.698274314403534;-0.133325740695
0.706753969192505;0.7059565782547
0.691835403442383;0.706997096538544
0.701800584793091;0.706070363521576
0.655975520610809;0.584412455558777
0.705057144165039;0.700826227664948
0.533950924873352;0.603284776210785
-0.0424695611000061;0.702930808067322
0.707047700881958;0.615450859069824
0.707072496414185;0.70689332485199
0.706896543502808;0.705990254878998
0.706853687763214;0.469582170248032
0.36183175444603;0.265061557292938
0.299301892518997;0.604354441165924
0.628961503505707;0.703150928020477
0.643060028553009;0.706496715545654
0.705322980880737;0.693887889385223
0.705713093280792;0.707081139087677
0.706117212772369;0.705674350261688
0.658303320407867;0.706669211387634
0.677658081054688;0.337330609560013
0.706811428070068;0.579963088035583
0.545477867126465;0.645382106304169
0.705985188484192;0.7020463347435
0.705662846565247;0.706643760204315
0.70708554983139;0.702517807483673
0.706829071044922;0.658244013786316
0.110812030732632;0.706113159656525
0.699456214904785;0.582255482673645
0.602840542793274;0.66548353433609
0.701511859893799;0.63061136007309
0.684398770332336;0.652191996574402
0.696888148784637;0.707024395465851
0.0660203099250793;0.707097887992859
0.704358696937561;0.707106471061707
0.706394791603088;0.703139424324036
0.641125321388245;0.642569601535797
0.704795181751251;0.697517991065979
0.705338776111603;0.674950122833252
0.687175929546356;0.703692674636841
0.705485761165619;0.705745816230774
0.695732057094574;0.704569220542908
0.707090854644775;0.703303754329681
0.356243550777435;0.562526285648346
0.57601797580719;0.579067230224609
0.689288437366486;0.675642073154449
0.701196014881134;0.68666136264801
0.655056715011597;0.476836889982224
0.705224215984344;0.689681708812714
0.706450581550598;0.687500655651093
0.70643824338913;0.706194460391998
0.563369989395142;0.706329166889191
0.700340628623962;0.14394499361515
0.695656359195709;0.704566240310669
0.658392608165741;0.701268374919891
0.675022840499878;0.539944052696228
0.701296091079712;0.581565380096436
0.705824851989746;0.706335067749023
0.707088589668274;0.704743444919586
0.687936246395111;0.700494647026062
0.615478038787842;0.661335587501526
0.568822503089905;0.335001677274704
0.659654438495636;0.68554699420929
0.68821257352829;0.700400590896606
0.615308046340942;0.70430713891983
0.705622613430023;0.707077920436859
0.707031667232513;0.658033311367035
0.701633512973785;0.681360423564911
0.640853345394135;0.548450171947479
0.695988953113556;0.498279213905334
0.700026154518127;0.676784992218018
0.705741047859192;0.703142404556274
0.706709921360016;0.532658159732819
0.706893026828766;0.698809802532196
0.389394253492355;0.70701003074646
0.697864294052124;0.695103943347931
0.626077771186829;0.703622817993164
0.648692011833191;0.546867191791534
0.536478161811829;0.702017664909363
0.660302460193634;0.563109457492828
0.699080288410187;0.610496401786804
0.706908881664276;0.706700682640076
0.706286191940308;0.70702850818634
0.699128985404968;-0.682646811008453
0.676984548568726;0.574130713939667
0.275081038475037;0.548559069633484
0.704532325267792;0.646091938018799
0.701047122478485;0.7051602602005
0.385021209716797;0.700685262680054
0.705649554729462;-0.638135313987732
0.705775141716003;0.707087397575378
0.700345456600189;0.704652190208435
0.68969589471817;0.537562072277069
0.703788161277771;0.704744517803192
0.68302720785141;0.692516267299652
0.59306538105011;0.652811408042908
0.537644863128662;0.706677973270416
0.707086741924286;0.707102537155151
0.706536948680878;0.706976175308228
0.702405571937561;0.681290805339813
0.649183690547943;0.700479745864868
-0.141610264778137;0.634371161460876
0.701404392719269;0.682425618171692
0.530273914337158;0.654520511627197
0.685575604438782;0.704246163368225
0.306318432092667;0.679568707942963
0.667445778846741;0.640702903270721
0.701511085033417;0.11440834403038
0.666593313217163;0.699523746967316
0.583518385887146;0.501212656497955
0.64606899023056;0.704106271266937
0.537280082702637;0.701207399368286
0.650893449783325;0.695568144321442
0.694612920284271;0.147624224424362
0.707105934619904;0.707088768482208
0.696789085865021;0.65779447555542
0.34364327788353;0.633589208126068
0.671926498413086;0.635810792446136
0.605325758457184;0.670190572738647
0.668204843997955;0.703339219093323
0.593975603580475;0.706823527812958
0.706639647483826;0.707036972045898
0.706982970237732;0.707104980945587
0.701011300086975;0.655720055103302
0.684647798538208;0.701135873794556
0.705406367778778;0.656930387020111
0.700910866260529;0.683013200759888
0.695122599601746;0.691719114780426
0.681050658226013;0.652377128601074
0.705053269863129;0.70708167552948
0.705741763114929;0.389346808195114
0.70502895116806;0.696848452091217
0.489967674016953;0.25789287686348
0.702380299568176;0.698435664176941
0.659947752952576;0.688398778438568
0.692472159862518;0.660014152526855
0.635850846767426;0.685442566871643
0.703191936016083;0.681528270244598
0.706302642822266;0.707088112831116
0.706621050834656;0.690890967845917
0.704417645931244;0.705266654491425
0.704078316688538;0.615344107151031
0.668498575687408;0.700109362602234
0.659793734550476;0.691391348838806
0.702546358108521;0.705937027931213
0.701820731163025;0.666220963001251
0.706853926181793;0.706977903842926
0.701004922389984;0.696102142333984
0.696312308311462;0.52841728925705
0.582086503505707;0.681829988956451
0.627917647361755;0.690474271774292
0.582784652709961;0.705770254135132
0.640219449996948;0.703900933265686
0.706219136714935;0.707103610038757
0.707090139389038;0.707067251205444
0.702523112297058;0.643909156322479
0.363287329673767;0.212844580411911
0.631265819072723;0.686759173870087
0.700485527515411;0.56079089641571
0.705577433109283;0.706836342811584
0.683314263820648;0.706931829452515
0.707068204879761;0.676597654819489
0.61923885345459;0.698890864849091
0.642887890338898;0.667348265647888
0.605903804302216;0.608459889888763
0.0195445884019136;0.693152248859406
0.390070825815201;0.67479395866394
0.702079474925995;0.617252826690674
0.699605822563171;0.694360315799713
0.707106530666351;0.705485880374908
0.706863760948181;0.705564081668854
0.679763913154602;0.677565574645996
0.482713341712952;0.615766823291779
0.666734874248505;0.687216103076935
0.67997270822525;0.704998910427094
0.704408407211304;0.692092776298523
0.70009583234787;0.704542100429535
0.707102537155151;0.697317957878113
0.706876635551453;0.706591665744781
0.675152599811554;0.698797762393951
0.591882407665253;0.662274777889252
0.704451560974121;0.685737550258636
0.700132012367249;0.593152403831482
0.702134907245636;0.696928024291992
0.695006906986237;0.704927682876587
0.679263770580292;0.593474209308624
0.706091284751892;0.706538677215576
0.647741317749023;0.690722048282623
0.701850235462189;0.68511700630188
0.673202812671661;0.671002984046936
0.700606346130371;0.530768930912018
0.664605855941772;0.704966008663177
0.594482600688934;0.706931710243225
0.701280474662781;0.706558465957642
0.704243302345276;0.69082498550415
0.70635312795639;0.687289118766785
0.363016426563263;0.703669309616089
0.695875465869904;0.69903826713562
0.6594477891922;0.70338499546051
0.654395282268524;0.678933620452881
0.624885976314545;0.705409705638885
0.691121339797974;0.706939101219177
0.705734252929688;0.706211984157562
0.646878123283386;0.67730325460434
0.601309537887573;0.655392527580261
0.638534843921661;-0.295490682125092
0.703962862491608;0.70366233587265
0.637819468975067;0.649377226829529
0.706242382526398;0.668810784816742
0.706751585006714;0.656020879745483
0.64996737241745;0.707098662853241
0.652375459671021;0.706597685813904
0.618684828281403;0.0714410692453384
0.681932270526886;0.680991351604462
0.635043859481812;0.332821220159531
0.573949873447418;0.696715295314789
0.691285908222198;0.705676972866058
0.706952393054962;0.705840110778809
0.707096517086029;0.707027673721313
0.218391433358192;0.705496191978455
0.686472654342651;0.557799100875854
0.33008337020874;0.593044102191925
0.699553430080414;0.545588910579681
0.683868408203125;0.461834877729416
-0.0675331205129623;0.704861640930176
0.698589444160461;0.706723511219025
0.706770777702332;0.706093609333038
0.632413744926453;-0.613016068935394
0.466725409030914;0.577895224094391
0.704803705215454;0.704693853855133
0.693703532218933;0.700412511825562
0.502677440643311;0.704749405384064
0.634044408798218;0.602433025836945
0.705782771110535;0.615542113780975
0.707097887992859;0.704656660556793
0.675778985023499;0.352543860673904
0.689923286437988;0.702273905277252
0.706948459148407;-0.0345554687082767
0.571229934692383;0.688721895217896
0.701333045959473;0.691691398620605
0.661274552345276;0.701936185359955
0.70710563659668;0.705453753471375
0.706647276878357;0.70130181312561
0.664318144321442;0.669100522994995
0.571034073829651;0.482755422592163
0.684517860412598;0.588073790073395
0.469907939434052;0.630634307861328
0.699366569519043;0.696025669574738
0.431993007659912;0.695505023002625
0.674319684505463;0.706809520721436
0.707068979740143;0.70333594083786
0.573441326618195;0.705059945583344
0.660357058048248;0.61112505197525
0.41570383310318;0.706203997135162
0.69063812494278;0.69717001914978
0.552402198314667;0.245610669255257
0.693914234638214;0.703489422798157
0.181317910552025;0.705470025539398
0.70708841085434;0.707078754901886
0.703139841556549;0.642731845378876
0.705351173877716;0.596529185771942
0.605678975582123;0.580449104309082
0.705855369567871;0.69269859790802
0.692360937595367;0.598683536052704
0.706614971160889;0.704589545726776
0.703995406627655;0.671637177467346
0.706865668296814;0.698947429656982
0.70641016960144;0.650571227073669
0.674508512020111;0.598308980464935
-0.196669101715088;0.63250720500946
0.689926564693451;0.401179850101471
0.696775615215302;0.687286376953125
0.701475262641907;0.698837876319885
0.707091748714447;0.707103729248047
0.705253422260284;0.706198751926422
0.695787310600281;0.373046040534973
0.337053418159485;0.609105229377747
0.706279039382935;0.424231857061386
0.702799618244171;0.516979098320007
0.705731511116028;0.67794269323349
0.699377000331879;0.688780307769775
0.705559849739075;0.700212001800537
0.707091987133026;0.688581764698029
0.685165047645569;0.637205004692078
0.647848010063171;0.702490031719208
0.659028470516205;-0.216980651021004
0.67472106218338;0.672933459281921
0.676785469055176;0.410030722618103
0.354528039693832;0.694742023944855
0.707050561904907;0.707106351852417
0.701097190380096;0.706723928451538
0.537798166275024;0.706802427768707
0.676127195358276;0.67086261510849
0.139921769499779;0.673953652381897
0.663942575454712;0.698058724403381
0.706009268760681;0.705882728099823
0.69886314868927;0.705960214138031
0.707105398178101;0.693454802036285
0.705621302127838;0.706159651279449
0.683118104934692;0.705622553825378
0.665886163711548;0.628402411937714
0.701586902141571;0.52665787935257
0.534274220466614;0.672414183616638
0.665935218334198;0.704384088516235
0.702295482158661;0.64295893907547
0.704786479473114;0.707079112529755
0.706971228122711;0.707085728645325
0.691397249698639;0.706260085105896
0.636388063430786;0.48604890704155
0.10656051337719;0.611698091030121
0.649235546588898;0.579492926597595
0.68684983253479;0.565239429473877
0.707051515579224;0.706341028213501
0.704841792583466;0.707082509994507
0.693318903446198;0.706973314285278
0.706733167171478;0.703786134719849
0.658463358879089;0.651080846786499
0.705982029438019;0.664553344249725
0.453978896141052;-0.0322367362678051
0.706923484802246;0.544799089431763
0.69749391078949;0.703117311000824
0.396879643201828;0.706304132938385
0.706936120986938;0.466666430234909
0.700548470020294;0.703970432281494
0.679336905479431;0.64288318157196
0.599675714969635;0.682637631893158
0.686609089374542;0.705745041370392
0.643531203269958;0.706480860710144
0.70279061794281;0.676974058151245
0.671096205711365;0.706992268562317
0.699555039405823;0.70631217956543
0.706578135490417;0.698429346084595
0.692148804664612;0.634890019893646
0.654072284698486;0.365821540355682
0.548026919364929;0.228825077414513
0.675044357776642;0.52180278301239
-0.0807641297578812;0.706818163394928
0.707027792930603;0.687375545501709
0.707052171230316;0.702927350997925
0.477252244949341;0.681788802146912
0.70546555519104;0.188584357500076
0.625686526298523;0.385889798402786
0.704584717750549;0.70103394985199
0.699667751789093;0.701788663864136
0.0198415126651525;0.704602360725403
0.707038819789886;0.707086563110352
0.705965161323547;0.707045912742615
0.684506952762604;0.546800792217255
0.347203820943832;0.680971622467041
0.692290186882019;0.569061040878296
0.460428982973099;0.705664098262787
0.650617063045502;0.663957893848419
0.706599652767181;0.440627306699753
0.705394983291626;0.706570327281952
0.706784605979919;0.691542863845825
0.698625802993774;0.670537173748016
0.632998645305634;-0.107248701155186
0.565725684165955;0.682474493980408
0.62258380651474;0.697195887565613
0.704278409481049;0.638928234577179
0.705473244190216;0.705920994281769
0.707077443599701;0.688939034938812
0.706452667713165;0.706784248352051
0.656891107559204;0.667277812957764
0.670183479785919;0.696406483650208
0.700419008731842;0.706604242324829
0.632078230381012;0.666909039020538
0.703687071800232;0.687426388263702
0.695785284042358;0.703912556171417
0.707072913646698;0.707057535648346
0.703987419605255;0.70692241191864
0.704749047756195;0.68493264913559
0.703475654125214;0.67097008228302
0.692747473716736;0.6665078997612
0.614886581897736;0.408004879951477
0.703519463539124;0.705753803253174
0.705176055431366;0.705532610416412
0.70447826385498;0.706820547580719
0.694021701812744;0.703746736049652
0.0407563447952271;0.690664947032928
0.467292934656143;0.654784262180328
0.69292426109314;0.693293631076813
0.703454196453094;0.68688553571701
0.706285655498505;0.701221227645874
0.636397480964661;0.611362934112549
0.707067847251892;0.704640746116638
0.707021713256836;0.707097768783569
0.696721315383911;-0.1850396245718
0.695126414299011;0.697340607643127
0.706183433532715;0.698950588703156
0.683099210262299;0.679161906242371
0.340425908565521;0.695753633975983
0.684773564338684;0.702767312526703
0.706585466861725;0.707004070281982
0.706312358379364;0.707047402858734
0.693886637687683;0.686666071414948
0.70702463388443;0.698023557662964
0.365429431200027;0.551679790019989
0.654475629329681;0.550319790840149
0.661530733108521;0.697123765945435
0.699949979782104;0.703276097774506
0.692993640899658;0.70050311088562
0.704625964164734;0.7065509557724
0.691829681396484;0.666236281394958
0.596040904521942;0.216975942254066
0.674001157283783;0.637538969516754
0.528102397918701;0.677969694137573
0.678993225097656;0.685127854347229
0.660353422164917;0.69521152973175
0.707030653953552;0.706434786319733
0.70617288351059;0.70658415555954
0.105693317949772;0.662669062614441
0.696033537387848;0.66590541601181
0.532232046127319;0.701394617557526
0.653286099433899;0.567891836166382
0.704698383808136;0.706422448158264
0.706518948078156;0.633099794387817
0.70697021484375;0.707068264484406
0.688090026378632;0.706981480121613
0.633370876312256;0.690840005874634
0.518766105175018;0.592575430870056
0.289827316999435;0.652496039867401
0.648322343826294;0.629400491714478
0.700344979763031;0.673389136791229
0.706347644329071;0.701176404953003
0.706236362457275;0.470632672309875
0.707058370113373;0.707095682621002
0.7060467004776;0.702081680297852
0.704151511192322;0.286580502986908
0.615097343921661;0.702422320842743
0.638123333454132;0.624459505081177
0.702179253101349;0.656018733978271
0.703020632266998;0.698151528835297
0.705286800861359;0.535419106483459
0.706882476806641;0.693925380706787
0.344739437103271;0.309537529945374
0.53249979019165;0.69249415397644
0.703916370868683;0.4267358481884
0.706305325031281;-0.140307575464249
-0.0365009754896164;0.656539976596832
0.706728994846344;0.432393044233322
0.706137418746948;0.553704500198364
0.707075953483582;0.70681244134903
0.706777930259705;0.674660503864288
0.609277546405792;0.680898785591125
0.681815445423126;0.696983456611633
0.695297300815582;0.665349066257477
0.690309524536133;0.661751210689545
0.615438401699066;0.707003772258759
0.706755399703979;0.707096040248871
0.704345524311066;0.706819534301758
0.61784553527832;0.704868137836456
0.598706662654877;0.66203898191452
0.601598978042603;0.686530530452728
0.704054236412048;0.181380182504654
0.516624271869659;0.595379412174225
0.70090913772583;0.704976260662079
0.706076562404633;0.704813838005066
0.704427421092987;0.703728973865509
0.498587965965271;0.682458698749542
0.599906980991364;0.70642614364624
0.362703621387482;0.698722124099731
0.656743168830872;0.634975135326385
0.688188374042511;0.701230585575104
0.663015961647034;0.686092853546143
0.707083642482758;0.706947803497314
0.692402005195618;0.698470950126648
0.699747443199158;0.607273936271667
0.483047217130661;0.645757496356964
0.649551153182983;0.690470516681671
0.609151661396027;0.667151570320129
0.684423685073853;0.698159337043762
0.706662952899933;0.614407896995544
0.706546425819397;0.707095205783844
0.70225602388382;0.703939199447632
0.706380188465118;0.522091627120972
0.704070568084717;0.691884219646454
0.696501970291138;0.686860263347626
0.613605201244354;0.656973421573639
0.705257296562195;0.705535709857941
0.705747306346893;0.706750988960266
0.707072138786316;0.704947113990784
0.706365346908569;0.706965625286102
0.694625496864319;0.471819341182709
0.087903767824173;0.676307857036591
0.551211416721344;0.418192774057388
0.592375636100769;0.635438621044159
0.706080853939056;0.706415474414825
0.693914473056793;0.417662769556046
0.707097828388214;0.693547546863556
0.695735335350037;0.705668151378632
0.662455797195435;0.635565042495728
0.700973093509674;0.589165449142456
0.646713018417358;0.642165660858154
0.679523169994354;0.550516128540039
0.61860454082489;0.692367613315582
0.665738105773926;0.706553995609283
0.707074284553528;0.707038760185242
0.704672455787659;0.706801772117615
0.660861313343048;0.695119440555573
0.596437573432922;0.687496423721313
0.673341870307922;0.689482390880585
0.689023017883301;0.663561224937439
0.653323590755463;0.701210677623749
0.706540763378143;0.698683142662048
0.706971287727356;0.707074224948883
0.70697283744812;0.706925451755524
0.69280993938446;0.701991081237793
0.679717302322388;0.705951511859894
0.636408448219299;0.0538645572960377
0.70649266242981;0.696048974990845
0.689712107181549;0.676676452159882
0.563718557357788;0.523845791816711
0.644387006759644;0.706920742988586
0.702117502689362;0.706888437271118
0.686894118785858;0.683383226394653
0.534469187259674;0.706175148487091
0.663516938686371;0.610933303833008
0.392690241336823;0.701783895492554
0.422375857830048;0.365320682525635
0.644736766815186;0.706999599933624
0.70708841085434;0.703933000564575
0.699265956878662;0.707000076770782
0.685958683490753;0.706377565860748
0.70636522769928;0.650254189968109
0.706755995750427;0.696323215961456
0.636135518550873;0.646953940391541
0.693224251270294;0.680821299552917
0.703542768955231;0.66589492559433
0.704293668270111;0.705989420413971
0.706173717975616;0.706772208213806
0.704110383987427;0.704909920692444
0.6985804438591;0.115723483264446
0.388268202543259;0.706336140632629
0.441364020109177;0.404164761304855
0.693242371082306;0.702744722366333
0.703067243099213;0.686699569225311
0.707106411457062;0.704958558082581
0.706454157829285;0.707097887992859
0.702252686023712;0.705602943897247
0.695224046707153;0.49747309088707
0.515785038471222;0.698469638824463
0.258027821779251;0.422350496053696
0.64134156703949;0.651842892169952
0.706087231636047;0.600738108158112
0.707103490829468;0.705917596817017
0.706465840339661;0.707093119621277
0.671715557575226;0.704368889331818
0.290632039308548;0.598506450653076
0.602548718452454;0.703683137893677
0.556872606277466;0.661503612995148
0.674457967281342;0.705427289009094
0.705479800701141;0.698372602462769
0.705606997013092;0.706878423690796
0.689947724342346;0.707101345062256
0.676645934581757;0.706252455711365
0.66924774646759;0.462521016597748
0.340825438499451;0.693257749080658
0.27636194229126;0.690065324306488
0.691366076469421;0.702162146568298
0.698056042194366;0.704459488391876
0.69396710395813;0.705768346786499
0.706672549247742;0.706674337387085
0.7003373503685;0.665605008602142
0.649356245994568;0.690377056598663
0.694558441638947;0.70696085691452
0.68361234664917;0.567407071590424
0.697683453559875;0.614853918552399
0.70205956697464;0.273439049720764
0.704566478729248;0.707105159759521
0.70699667930603;0.707065522670746
0.686688661575317;0.690827250480652
0.677518725395203;0.598188042640686
0.430878877639771;0.698942720890045
0.649999141693115;0.651581823825836
0.203787744045258;0.704233646392822
-0.437159538269043;0.684857308864594
0.688907504081726;0.707106053829193
0.648305773735046;0.704766035079956
0.699446260929108;0.662800312042236
0.702232480049133;0.652116000652313
0.706139624118805;0.553580760955811
0.687948644161224;0.696524560451508
0.706353425979614;0.653284251689911
0.640872120857239;0.706498742103577
0.707086622714996;0.690808176994324
0.707055747509003;0.706660211086273
0.686379551887512;-0.0945073515176773
0.41914114356041;0.228934302926064
0.655743002891541;0.675248920917511
0.675155162811279;0.687772929668427
0.646815598011017;0.640632748603821
0.347926557064056;0.706452429294586
0.707076966762543;0.706985592842102
0.70595782995224;0.706619918346405
0.676309704780579;0.541554033756256
0.701827049255371;0.451805502176285
-0.0946630090475082;0.625883817672729
0.693304717540741;0.531197071075439
0.654113709926605;0.176318392157555
0.706888020038605;0.705346465110779
0.707034111022949;0.706971704959869
0.706392347812653;0.705150187015533
0.668682873249054;0.703203737735748
-0.291489243507385;0.690132975578308
0.628349304199219;0.621460855007172
0.704488813877106;0.641150236129761
0.705143630504608;0.706812381744385
0.690984964370728;0.707081973552704
0.706953525543213;0.664865493774414
0.702939689159393;0.701272904872894
0.650391459465027;0.584904313087463
0.526200711727142;-0.0157012175768614
0.694007039070129;0.27525669336319
0.690870940685272;0.681900560855865
0.700825572013855;0.705671787261963
0.706322968006134;0.70657342672348
0.704711258411407;0.706539690494537
0.706788122653961;0.706991314888
0.432131499052048;0.636460244655609
0.696884989738464;0.629749417304993
0.142418414354324;0.696979343891144
0.66538006067276;0.695845544338226
0.652927160263062;0.187430545687675
-0.270750135183334;0.705347239971161
0.70706981420517;0.707099199295044
0.703892827033997;0.707050859928131
0.705648362636566;0.685873568058014
0.687082171440125;0.279186517000198
0.689954400062561;0.690493941307068
0.706213653087616;0.670479416847229
0.706040859222412;0.609995126724243
0.706991016864777;0.698842227458954
0.591678380966187;0.705037236213684
0.707091093063354;0.707104086875916
0.695033073425293;0.702517807483673
0.580968737602234;0.64958792924881
0.706543445587158;0.698160231113434
0.698874413967133;-0.131848126649857
0.531105756759644;0.0211285091936588
0.670971214771271;0.450241833925247
0.505355298519135;0.705951035022736
0.706866562366486;0.707083106040955
0.45215180516243;0.702155649662018
0.634418189525604;0.471846133470535
0.630626320838928;0.690132439136505
0.702741622924805;0.272871345281601
0.626593351364136;0.671721160411835
0.683264911174774;0.705065488815308
0.706991314888;0.707102060317993
0.700218915939331;0.707026362419128
0.693705379962921;-0.166810140013695
0.692302465438843;0.637388944625854
0.576535522937775;0.70512866973877
0.589951753616333;0.546531200408936
0.698149681091309;0.653667390346527
0.7069451212883;0.701740324497223
0.707094371318817;0.415394306182861
0.706440269947052;0.706752717494965
0.591242134571075;0.664524376392365
0.385644823312759;-0.374755561351776
0.61669647693634;0.667884111404419
0.591026246547699;0.458164632320404
0.36864846944809;0.628450453281403
0.690077483654022;0.703317880630493
0.706577181816101;0.707070767879486
0.706788718700409;0.70694488286972
0.675965845584869;0.62966376543045
0.587309122085571;0.652811467647552
0.652559041976929;0.692480981349945
0.588794589042664;0.630852401256561
0.680411756038666;0.706477284431458
0.0292875971645117;0.702696025371552
0.707046985626221;0.706546425819397
0.70701003074646;0.69819712638855
0.676330327987671;0.629604399204254
0.67311418056488;0.565155684947968
0.701891005039215;0.699357509613037
0.597797334194183;0.652203917503357
0.575493812561035;0.699861288070679
0.696456491947174;0.703892171382904
0.70701014995575;0.707084059715271
0.704493463039398;0.706319630146027
0.701973617076874;0.68720281124115
0.593018889427185;0.223556846380234
0.68392676115036;0.26145339012146
0.645110011100769;0.668279230594635
0.699676513671875;0.642858028411865
0.670254766941071;0.656251490116119
0.702725231647491;0.707024812698364
0.707085609436035;0.707095444202423
0.701319396495819;0.700708568096161
0.674869656562805;0.255296677350998
0.613035321235657;0.702597618103027
0.698559820652008;0.674964010715485
0.696393370628357;0.700052320957184
0.681030094623566;0.688344955444336
0.387538105249405;0.706910610198975
0.707102298736572;0.707055389881134
0.703268826007843;0.635054290294647
0.15708227455616;0.649072766304016
0.219246327877045;-0.205077901482582
0.655916631221771;0.484676480293274
0.70388388633728;0.363973140716553
0.66139554977417;0.699884831905365
0.707090079784393;0.7069251537323
0.702780723571777;0.705775558948517
0.683874726295471;0.705074489116669
0.701169490814209;0.602077662944794
0.679459571838379;0.663491308689117
0.704544723033905;0.69043093919754
0.705694556236267;0.647970736026764
0.56473833322525;0.705399572849274
0.706910133361816;0.70708292722702
0.706744849681854;0.705802440643311
0.706591188907623;0.703933119773865
0.704349637031555;0.70296972990036
0.699853420257568;0.697302997112274
0.669730722904205;0.704306066036224
0.704255938529968;0.6653853058815
0.69364321231842;0.703329026699066
0.705181360244751;0.706382811069489
0.706595122814178;0.707009196281433
0.705753743648529;0.700945198535919
0.680874407291412;0.695313692092896
0.70607590675354;0.680768430233002
0.705776929855347;0.70380711555481
0.704311966896057;0.706063091754913
0.706625699996948;0.687642931938171
0.707077383995056;0.706943869590759
0.707105994224548;0.707069396972656
0.681182980537415;0.670827448368073
0.507047057151794;0.672520697116852
0.695105612277985;0.509933054447174
0.605578482151031;0.702344119548798
0.565568327903748;0.635152637958527
0.702138543128967;0.705238401889801
0.704559087753296;0.655387878417969
0.707100391387939;0.704672813415527
0.699860155582428;0.625740230083466
0.69056648015976;0.699840486049652
0.58287125825882;0.466127574443817
0.517275393009186;0.697715699672699
0.65924197435379;0.705162465572357
0.705712080001831;0.707047462463379
0.617265164852142;0.707027435302734
0.690170407295227;0.707086205482483
0.497413903474808;0.598805725574493
0.301614046096802;0.517061054706573
0.687475323677063;0.705971539020538
0.638632953166962;0.661689460277557
0.704159677028656;0.692976891994476
0.70684552192688;-0.00485404394567013
0.706932842731476;0.70673668384552
0.634856104850769;0.706919074058533
0.636926651000977;0.707047164440155
0.6458820104599;0.304112404584885
0.700385630130768;0.588800191879272
0.691784083843231;0.671119689941406
0.701022148132324;0.586776554584503
0.634446620941162;0.70575875043869
0.707073390483856;0.706720471382141
0.702214419841766;0.704430997371674
0.694813430309296;0.612682163715363
0.604285478591919;0.704833567142487
0.370680242776871;0.681413114070892
0.618405163288116;0.119019508361816
0.635362863540649;0.687121391296387
0.701706945896149;0.665815711021423
0.706820487976074;0.706659913063049
0.707103967666626;0.696058928966522
0.704843997955322;0.703514993190765
0.689128458499908;0.700759589672089
0.701475262641907;0.702323079109192
0.69914448261261;0.691448092460632
0.69661557674408;0.706148207187653
0.669908046722412;0.705089151859283
0.706039845943451;0.707071423530579
0.700589001178741;0.707097768783569
0.706535220146179;0.701434969902039
0.644625961780548;0.6677206158638
0.697757005691528;0.244475394487381
0.683889448642731;0.631417274475098
0.701692819595337;0.690129220485687
0.676657199859619;0.69802337884903
0.706626951694489;0.702593564987183
0.705335855484009;0.706731975078583
0.701140642166138;0.628198862075806
0.540586769580841;0.69450056552887
0.652783155441284;0.682600557804108
0.703872561454773;0.480570495128632
0.698063850402832;0.702677726745605
0.706928789615631;0.701848566532135
0.706356465816498;0.707084476947784
0.704060673713684;0.698172926902771
0.704075694084167;0.688457727432251
0.663324475288391;0.639774322509766
0.693796753883362;0.665724337100983
0.669095516204834;0.658018589019775
0.703944742679596;0.475317001342773
0.705998480319977;0.699161648750305
0.70525711774826;0.707098662853241
0.21388004720211;0.705554723739624
0.705696523189545;0.643498122692108
0.569151282310486;0.614492893218994
0.620329141616821;0.694030821323395
0.516375660896301;0.693436741828918
0.564248383045197;0.550756573677063
0.655896663665771;0.695599317550659
0.704071819782257;0.675019264221191
0.70703399181366;0.705289781093597
0.69875556230545;0.704495429992676
0.691468000411987;-0.0150731615722179
0.66329288482666;0.0111104622483253
0.695005297660828;0.701941013336182
0.70261561870575;0.701795399188995
0.373045295476913;0.626983046531677
0.707084000110626;0.706822574138641
0.70594733953476;0.707101404666901
0.705311417579651;0.703526437282562
0.695650160312653;0.669098258018494
0.695447385311127;0.505692064762115
0.692471086978912;0.705492436885834
0.532930791378021;0.555567562580109
0.703318536281586;0.705891907215118
0.706810295581818;0.706574618816376
0.706702888011932;0.706499516963959
0.705502271652222;0.187144666910172
0.623702168464661;0.702600955963135
0.649684607982635;0.666241943836212
0.655880928039551;0.702616035938263
0.696842968463898;0.676823675632477
0.702042877674103;0.706714034080505
0.701182126998901;0.704587399959564
0.706737697124481;0.707087755203247
0.705922424793243;0.702139377593994
0.581519305706024;0.278617858886719
0.679896414279938;-0.61383318901062
0.666541397571564;0.653818964958191
0.338582336902618;0.705430030822754
0.435792535543442;0.706646621227264
0.707067310810089;0.705830335617065
0.678163826465607;0.70707094669342
0.705893337726593;0.704141438007355
0.676873743534088;0.598720669746399
0.686906039714813;0.691543877124786
0.703203082084656;0.704038560390472
0.701227605342865;0.645266771316528
0.666728019714355;0.692988514900208
0.705470502376556;0.707093060016632
0.705109715461731;0.691032111644745
0.691138803958893;0.704821050167084
0.535344541072845;0.70005476474762
0.705729365348816;0.683357954025269
0.228668227791786;0.51944100856781
0.698102176189423;0.654029667377472
0.691358625888824;0.696892201900482
0.703349173069;0.696556210517883
0.707069575786591;0.70710414648056
0.693568766117096;0.483372986316681
0.704490959644318;0.574688374996185
-0.164731651544571;0.700010597705841
0.266087532043457;0.604407370090485
0.703362762928009;0.706700801849365
0.685595691204071;0.707037210464478
0.707014441490173;0.66664731502533
0.707080662250519;0.707095146179199
0.574883878231049;0.706102550029755
0.659798383712769;0.64893627166748
0.70614367723465;0.00329979951493442
0.698501288890839;0.700422585010529
0.701883733272552;0.705782294273376
0.696990787982941;0.706046581268311
0.706904232501984;0.706643640995026
0.706392288208008;0.707086443901062
0.705221951007843;-0.0368351116776466
0.595001697540283;0.600421905517578
0.692136943340302;0.704941034317017
0.686563849449158;0.670371472835541
0.34157407283783;0.686262905597687
0.684780538082123;0.437841057777405
0.706970155239105;0.706464350223541
0.707105219364166;0.707049310207367
0.70692241191864;0.701250016689301
0.701797544956207;0.667782306671143
0.642975330352783;0.702221393585205
0.686814844608307;0.698764145374298
0.703287184238434;0.701389670372009
0.704031407833099;0.619649171829224
0.707053780555725;0.707070231437683
0.70694100856781;0.705357193946838
0.655604541301727;0.686261057853699
0.646588683128357;-0.165363654494286
0.682463586330414;0.457530379295349
0.623626053333282;0.687995433807373
0.148720443248749;0.623222887516022
0.683832347393036;0.705051898956299
0.669865250587463;0.703456699848175
0.707098484039307;0.70687872171402
0.683824717998505;0.410243541002274
0.558606028556824;0.457579642534256
0.690414845943451;0.693856179714203
0.697190284729004;0.383020102977753
0.683705747127533;0.462325036525726
0.697318971157074;0.673133313655853
0.70533013343811;0.707068860530853
0.706330418586731;0.693465769290924
0.622876226902008;0.410909742116928
0.678845047950745;0.481744050979614
0.242028713226318;0.706564843654633
0.682990968227386;0.704784572124481
0.694814026355743;0.595747709274292
0.694811999797821;0.704994082450867
0.410179316997528;0.704555511474609
0.705917298793793;0.706991612911224
0.702333807945251;0.658103764057159
0.514132916927338;0.695487380027771
0.691960990428925;0.657977998256683
0.669544339179993;0.677492558956146
0.696989774703979;0.704400718212128
0.509459376335144;0.403169274330139
0.703585743904114;0.69495302438736
0.706918895244598;0.707027792930603
0.672754406929016;0.633923470973969
0.693928956985474;0.296299606561661
0.703843057155609;0.683320641517639
0.704774260520935;0.672760844230652
0.697903037071228;0.700697898864746
0.704247534275055;0.70253986120224
0.206336796283722;0.706328988075256
0.707086563110352;0.704927265644073
0.685023605823517;0.64037698507309
0.0163969844579697;0.401037722826004
0.65079253911972;0.197695374488831
0.689445436000824;0.674356877803802
0.695105135440826;0.563361465930939
0.660165011882782;0.705641031265259
0.689938962459564;0.699461996555328
0.706491589546204;0.70696347951889
0.696783840656281;0.666013062000275
0.692019641399384;0.684043645858765
0.144280940294266;0.70440012216568
0.705983698368073;0.696999907493591
0.308685064315796;0.653378963470459
0.701808929443359;0.0835347250103951
0.706838607788086;0.705124199390411
0.60788768529892;0.707103848457336
0.705495119094849;0.696879088878632
0.564769208431244;0.680956363677979
0.662100434303284;0.697799980640411
-0.335243195295334;0.582807540893555
0.626152157783508;0.695848762989044
0.673047482967377;0.677610456943512
0.705530107021332;0.649259328842163
0.628481924533844;0.70710277557373
0.706396520137787;0.681054294109344
0.64152717590332;0.705582141876221
0.547036349773407;0.665266990661621
0.528424918651581;0.696038722991943
0.699262082576752;0.250235885381699
0.70660525560379;0.186753064393997
0.677958846092224;0.707015812397003
0.677647709846497;0.706879675388336
0.691019117832184;0.696415185928345
0.600997269153595;-0.24798372387886
0.449929654598236;0.654708921909332
0.679782927036285;0.671573877334595
0.201167166233063;0.701325654983521
0.6269571185112;0.646948218345642
0.706066846847534;0.707096874713898
0.706916272640228;0.704541504383087
0.696976125240326;0.698379755020142
0.53287798166275;0.669086277484894
0.626778125762939;0.702880203723907
0.705339848995209;0.541832327842712
0.706589937210083;0.591787397861481
0.705582141876221;0.648140907287598
0.706955969333649;0.706317603588104
0.704535722732544;0.707022368907928
0.702794253826141;0.641033291816711
0.569930553436279;0.70128321647644
0.687704503536224;0.690779328346252
0.680505037307739;0.704936742782593
0.703882038593292;0.665997862815857
0.686297714710236;0.70148640871048
0.706327199935913;0.696765542030334
0.707084059715271;0.706575393676758
0.629555284976959;0.706772208213806
0.683680593967438;0.572753965854645
0.695663392543793;0.70420902967453
0.524497091770172;0.627004504203796
0.693856060504913;0.678641319274902
0.558893859386444;0.701259315013885
0.706771969795227;0.585681438446045
0.188344076275826;0.70627897977829
0.70612895488739;0.677169919013977
0.699426531791687;0.656379163265228
0.662444174289703;0.172242969274521
0.690902352333069;0.664508104324341
0.655499935150146;0.648653507232666
0.702734589576721;0.707015454769135
0.706890404224396;0.706499874591827
0.705595731735229;0.707031309604645
0.704122841358185;0.693312168121338
0.692432880401611;0.369016706943512
0.673451244831085;0.668921411037445
0.322047144174576;0.642005026340485
0.629075527191162;0.540624141693115
0.70709240436554;0.677468240261078
0.706839561462402;0.70710563659668
0.705141007900238;0.707076847553253
0.696210622787476;-0.556666433811188
0.656812489032745;0.218451306223869
0.699654281139374;0.703006029129028
0.706362247467041;0.665134847164154
0.524702966213226;0.694913446903229
0.696231722831726;0.693652272224426
0.705764472484589;0.701783716678619
0.704397022724152;0.707079529762268
0.676368057727814;-0.171431228518486
0.679011106491089;0.505239248275757
0.65043967962265;0.646095514297485
0.626920104026794;0.67890739440918
0.705958425998688;0.706960558891296
0.685625195503235;-0.148255079984665
0.707105100154877;0.472315341234207
0.707054257392883;0.706974506378174
0.614328861236572;0.313745468854904
0.653963625431061;0.665627598762512
0.690310001373291;0.617172002792358
0.69556725025177;0.469653099775314
0.614081144332886;0.552761256694794
0.682307064533234;0.343705624341965
0.70660936832428;0.695063412189484
0.706373929977417;0.70231705904007
0.665855586528778;0.0437954030930996
0.682368993759155;0.703255176544189
0.439337760210037;0.216605484485626
0.345025569200516;0.701089859008789
0.609302818775177;0.705757617950439
0.423831641674042;0.705408811569214
0.705809354782104;0.706388711929321


==> fig/20210319144009_IQ_data_ones_transmitted_4dB/x_hist_DetNet.csv <==
-1.085;1;-0.715;50144
-1.071;0;-0.707;62601
-1.057;0;-0.700;1131
-1.043;0;-0.693;968
-1.028;0;-0.685;901
-1.014;1;-0.678;906
-1.000;0;-0.670;890
-0.985;0;-0.663;909
-0.971;0;-0.656;894
-0.957;0;-0.648;870
-0.943;0;-0.641;894
-0.928;0;-0.633;901
-0.914;0;-0.626;857
-0.900;0;-0.619;868
-0.885;0;-0.611;986
-0.871;0;-0.604;855
-0.857;0;-0.596;897
-0.843;0;-0.589;876
-0.828;0;-0.582;865
-0.814;0;-0.574;943
-0.800;0;-0.567;920
-0.785;0;-0.559;952
-0.771;0;-0.552;932
-0.757;0;-0.545;936
-0.743;0;-0.537;946
-0.728;321;-0.530;895
-0.714;105628;-0.522;904
-0.700;4694;-0.515;984
-0.685;3833;-0.508;994
-0.671;2723;-0.500;876
-0.657;2019;-0.493;945
-0.643;1744;-0.485;979
-0.628;1719;-0.478;956
-0.614;1684;-0.471;926
-0.600;1668;-0.463;972
-0.585;1683;-0.456;997
-0.571;1765;-0.448;945
-0.557;1691;-0.441;978
-0.543;1699;-0.434;936
-0.528;1821;-0.426;962
-0.514;1780;-0.419;949
-0.500;1732;-0.411;1014
-0.485;1838;-0.404;1018
-0.471;1807;-0.397;979
-0.457;1815;-0.389;997
-0.443;1878;-0.382;1036
-0.428;1805;-0.374;1055
-0.414;1918;-0.367;1032
-0.400;1815;-0.360;1085
-0.385;1986;-0.352;1035
-0.371;1997;-0.345;1098
-0.357;2077;-0.337;1090
-0.342;1960;-0.330;1009
-0.328;1994;-0.323;1059
-0.314;2060;-0.315;1069
-0.300;2027;-0.308;1048
-0.285;2034;-0.300;1090
-0.271;2109;-0.293;1069
-0.257;2186;-0.286;1097
-0.242;2183;-0.278;1109
-0.228;2177;-0.271;1105
-0.214;2276;-0.263;1154
-0.200;2264;-0.256;1096
-0.185;2334;-0.249;1126
-0.171;2251;-0.241;1166
-0.157;2303;-0.234;1179
-0.142;2473;-0.226;1179
-0.128;2496;-0.219;1117
-0.114;2443;-0.212;1156
-0.100;2501;-0.204;1196
-0.085;2546;-0.197;1152
-0.071;2530;-0.189;1213
-0.057;2674;-0.182;1181
-0.042;2669;-0.175;1179
-0.028;2629;-0.167;1221
-0.014;2675;-0.160;1277
0.000;2671;-0.152;1304
0.015;2764;-0.145;1234
0.029;2751;-0.138;1233
0.043;2901;-0.130;1183
0.058;2916;-0.123;1195
0.072;2885;-0.116;1225
0.086;2931;-0.108;1262
0.100;3020;-0.101;1233
0.115;3040;-0.093;1235
0.129;3080;-0.086;1254
0.143;3124;-0.079;1369
0.158;3142;-0.071;1302
0.172;3242;-0.064;1350
0.186;3184;-0.056;1337
0.200;3248;-0.049;1322
0.215;3340;-0.042;1358
0.229;3353;-0.034;1389
0.243;3436;-0.027;1341
0.258;3381;-0.019;1400
0.272;3586;-0.012;1337
0.286;3611;-0.005;1326
0.300;3548;0.003;1417
0.315;3620;0.010;1433
0.329;3786;0.018;1429
0.343;3787;0.025;1431
0.358;3796;0.032;1385
0.372;4028;0.040;1471
0.386;4038;0.047;1437
0.400;4044;0.055;1453
0.415;4097;0.062;1491
0.429;4103;0.069;1504
0.443;4169;0.077;1502
0.458;4307;0.084;1482
0.472;4460;0.092;1501
0.486;4484;0.099;1503
0.500;4553;0.106;1595
0.515;4673;0.114;1588
0.529;4830;0.121;1495
0.543;5093;0.129;1567
0.558;5305;0.136;1625
0.572;5276;0.143;1587
0.586;5467;0.151;1585
0.600;5597;0.158;1518
0.615;5968;0.166;1633
0.629;6154;0.173;1566
0.643;6619;0.180;1645
0.658;7311;0.188;1685
0.672;9129;0.195;1583
0.686;13849;0.203;1612
0.700;8692961;0.210;1708
0.715;2404;0.217;1677
0.729;0;0.225;1735
0.743;1;0.232;1779
0.758;0;0.240;1782
0.772;0;0.247;1784
0.786;0;0.254;1804
0.800;0;0.262;1744
0.815;0;0.269;1780
0.829;0;0.277;1780
0.843;0;0.284;1842
0.858;0;0.291;1892
0.872;0;0.299;1924
0.886;0;0.306;1859
0.900;0;0.314;1872
0.915;0;0.321;1831
0.929;0;0.328;1941
0.943;0;0.336;1999
0.958;0;0.343;2017
0.972;0;0.351;1936
0.986;0;0.358;1944
1.000;0;0.365;2049
1.015;0;0.373;2064
1.029;0;0.380;2031
1.043;0;0.388;2097
1.058;0;0.395;2060
1.072;0;0.402;2155
1.086;0;0.410;2088
1.100;0;0.417;2130
1.115;0;0.425;2193
1.129;0;0.432;2193
1.143;0;0.439;2287
1.158;0;0.447;2306
1.172;0;0.454;2213
1.186;0;0.462;2260
1.201;0;0.469;2259
1.215;0;0.476;2302
1.229;0;0.484;2456
1.243;0;0.491;2372
1.258;0;0.499;2445
1.272;0;0.506;2411
1.286;0;0.513;2456
1.301;0;0.521;2449
1.315;0;0.528;2552
1.329;0;0.536;2539
1.343;0;0.543;2637
1.358;0;0.550;2617
1.372;0;0.558;2641
1.386;0;0.565;2650
1.401;0;0.572;2678
1.415;0;0.580;2810
1.429;0;0.587;2918
1.443;0;0.595;2925
1.458;0;0.602;2990
1.472;0;0.609;3028
1.486;0;0.617;3119
1.501;0;0.624;3083
1.515;0;0.632;3277
1.529;0;0.639;3475
1.543;0;0.646;3546
1.558;0;0.654;3784
1.572;0;0.661;4186
1.586;0;0.669;4552
1.601;0;0.676;5190
1.615;0;0.683;6259
1.629;0;0.691;9283
1.643;0;0.698;2024794
1.658;0;0.706;6665760
1.672;0;0.713;1033
1.686;0;0.720;102
1.701;0;0.728;21
1.715;0;0.735;6
1.729;0;0.743;0
1.743;0;0.750;0
1.758;1;0.757;1
1.772;1;0.765;1


==> fig/20210319144009_IQ_data_ones_transmitted_4dB/x_hist_df.csv <==
-1.260;1;-1.230;1
-1.243;0;-1.212;1
-1.225;0;-1.195;1
-1.208;2;-1.177;2
-1.190;1;-1.159;1
-1.173;1;-1.142;2
-1.156;1;-1.124;1
-1.138;1;-1.107;1
-1.121;2;-1.089;2
-1.103;0;-1.071;5
-1.086;2;-1.054;2
-1.069;3;-1.036;3
-1.051;3;-1.018;8
-1.034;3;-1.001;6
-1.017;5;-0.983;7
-0.999;5;-0.965;7
-0.982;9;-0.948;8
-0.964;11;-0.930;14
-0.947;11;-0.912;9
-0.930;3;-0.895;20
-0.912;12;-0.877;25
-0.895;12;-0.860;16
-0.877;23;-0.842;23
-0.860;22;-0.824;30
-0.843;27;-0.807;42
-0.825;25;-0.789;62
-0.808;31;-0.771;56
-0.790;48;-0.754;59
-0.773;44;-0.736;74
-0.756;76;-0.718;78
-0.738;69;-0.701;108
-0.721;82;-0.683;117
-0.704;93;-0.666;144
-0.686;123;-0.648;173
-0.669;150;-0.630;207
-0.651;150;-0.613;249
-0.634;184;-0.595;267
-0.617;246;-0.577;331
-0.599;251;-0.560;364
-0.582;328;-0.542;452
-0.564;375;-0.524;541
-0.547;369;-0.507;610
-0.530;476;-0.489;670
-0.512;590;-0.471;764
-0.495;616;-0.454;934
-0.477;726;-0.436;1056
-0.460;840;-0.419;1183
-0.443;970;-0.401;1461
-0.425;1138;-0.383;1671
-0.408;1349;-0.366;1959
-0.391;1553;-0.348;2184
-0.373;1757;-0.330;2520
-0.356;2094;-0.313;2870
-0.338;2374;-0.295;3332
-0.321;2661;-0.277;3849
-0.304;3135;-0.260;4419
-0.286;3553;-0.242;5118
-0.269;4121;-0.225;5884
-0.251;4677;-0.207;6524
-0.234;5291;-0.189;7599
-0.217;5900;-0.172;8501
-0.199;6920;-0.154;9773
-0.182;7839;-0.136;11062
-0.164;9222;-0.119;12428
-0.147;10084;-0.101;14286
-0.130;11599;-0.083;15997
-0.112;13004;-0.066;18457
-0.095;14851;-0.048;20707
-0.077;16738;-0.030;23479
-0.060;18858;-0.013;26452
-0.043;21471;0.005;29572
-0.025;23828;0.022;32541
-0.008;26464;0.040;36732
0.009;29879;0.058;40956
0.027;33159;0.075;45775
0.044;37072;0.093;50056
0.062;41259;0.111;55812
0.079;46371;0.128;61801
0.096;50374;0.146;67565
0.114;56641;0.164;74562
0.131;61390;0.181;81153
0.149;67148;0.199;88733
0.166;74310;0.216;96566
0.183;81373;0.234;104993
0.201;88020;0.252;112940
0.218;95927;0.269;121522
0.236;103655;0.287;131187
0.253;112221;0.305;139631
0.270;120624;0.322;149109
0.288;129657;0.340;158223
0.305;138102;0.358;167400
0.322;147001;0.375;175184
0.340;155941;0.393;184045
0.357;164940;0.411;193232
0.375;172483;0.428;200814
0.392;181805;0.446;207141
0.409;189342;0.463;213835
0.427;197260;0.481;220602
0.444;204979;0.499;225877
0.462;210328;0.516;229440
0.479;216262;0.534;232898
0.496;221401;0.552;234954
0.514;225949;0.569;236160
0.531;228439;0.587;235729
0.549;231380;0.605;235835
0.566;232929;0.622;234572
0.583;233456;0.640;230945
0.601;232465;0.657;226751
0.618;231116;0.675;221369
0.636;228383;0.693;216000
0.653;224959;0.710;209264
0.670;219874;0.728;202620
0.688;215701;0.746;194888
0.705;208117;0.763;186431
0.722;201446;0.781;176401
0.740;194838;0.799;168815
0.757;187196;0.816;158882
0.775;177765;0.834;150207
0.792;169235;0.852;139815
0.809;160096;0.869;129651
0.827;151596;0.887;121155
0.844;141291;0.904;111187
0.862;132734;0.922;102990
0.879;122964;0.940;94424
0.896;114501;0.957;85303
0.914;104805;0.975;77687
0.931;96461;0.993;70530
0.949;88386;1.010;63362
0.966;80279;1.028;56936
0.983;73211;1.046;50969
1.001;66428;1.063;45318
1.018;59353;1.081;39824
1.035;53556;1.098;35715
1.053;47707;1.116;31652
1.070;42742;1.134;27508
1.088;37415;1.151;23741
1.105;33241;1.169;20882
1.122;29214;1.187;18079
1.140;25938;1.204;15667
1.157;22463;1.222;13468
1.175;19706;1.240;11568
1.192;16858;1.257;9808
1.209;14789;1.275;8519
1.227;12794;1.293;7345
1.244;10857;1.310;6134
1.262;9452;1.328;5329
1.279;8122;1.345;4429
1.296;6943;1.363;3653
1.314;5979;1.381;3205
1.331;4957;1.398;2587
1.348;4107;1.416;2168
1.366;3621;1.434;1787
1.383;2989;1.451;1477
1.401;2500;1.469;1280
1.418;2064;1.487;1031
1.435;1830;1.504;907
1.453;1539;1.522;688
1.470;1222;1.539;584
1.488;1047;1.557;529
1.505;770;1.575;400
1.522;657;1.592;342
1.540;564;1.610;265
1.557;471;1.628;200
1.575;414;1.645;207
1.592;315;1.663;135
1.609;255;1.681;115
1.627;209;1.698;89
1.644;152;1.716;69
1.662;137;1.734;53
1.679;117;1.751;53
1.696;82;1.769;28
1.714;79;1.786;30
1.731;66;1.804;34
1.748;60;1.822;23
1.766;44;1.839;16
1.783;35;1.857;10
1.801;33;1.875;10
1.818;17;1.892;12
1.835;18;1.910;6
1.853;10;1.928;5
1.870;12;1.945;2
1.888;6;1.963;4
1.905;11;1.980;2
1.922;9;1.998;3
1.940;8;2.016;1
1.957;5;2.033;1
1.975;3;2.051;0
1.992;2;2.069;1
2.009;0;2.086;1
2.027;0;2.104;0
2.044;2;2.122;0
2.061;1;2.139;0
2.079;0;2.157;0
2.096;0;2.175;0
2.114;1;2.192;2
2.131;0;2.210;0
2.148;1;2.227;1
2.166;0;2.245;0
2.183;0;2.263;0
2.201;2;2.280;1
2.218;2;2.298;1


==> fig/20210319144009_IQ_data_ones_transmitted_4dB/x_hist_lin.csv <==
-1.200;1;-1.160;2
-1.183;0;-1.144;1
-1.165;0;-1.127;0
-1.148;1;-1.111;0
-1.131;0;-1.094;1
-1.113;0;-1.078;0
-1.096;0;-1.062;0
-1.079;0;-1.045;0
-1.061;0;-1.029;1
-1.044;0;-1.013;1
-1.027;2;-0.996;4
-1.009;3;-0.980;0
-0.992;1;-0.963;3
-0.975;2;-0.947;2
-0.957;5;-0.931;4
-0.940;5;-0.914;1
-0.923;4;-0.898;8
-0.905;4;-0.882;6
-0.888;8;-0.865;12
-0.871;6;-0.849;11
-0.853;13;-0.832;7
-0.836;6;-0.816;10
-0.819;11;-0.800;14
-0.801;18;-0.783;22
-0.784;27;-0.767;32
-0.767;30;-0.750;37
-0.749;47;-0.734;34
-0.732;38;-0.718;58
-0.715;40;-0.701;60
-0.697;58;-0.685;63
-0.680;87;-0.669;99
-0.663;99;-0.652;85
-0.645;107;-0.636;131
-0.628;136;-0.619;118
-0.611;155;-0.603;167
-0.593;186;-0.587;201
-0.576;245;-0.570;260
-0.559;277;-0.554;299
-0.541;347;-0.538;294
-0.524;376;-0.521;366
-0.507;397;-0.505;465
-0.489;528;-0.488;493
-0.472;679;-0.472;629
-0.455;713;-0.456;732
-0.437;844;-0.439;783
-0.420;979;-0.423;924
-0.403;1152;-0.407;1035
-0.385;1452;-0.390;1316
-0.368;1620;-0.374;1462
-0.351;1902;-0.357;1694
-0.334;2240;-0.341;1909
-0.316;2512;-0.325;2255
-0.299;3055;-0.308;2638
-0.282;3376;-0.292;2964
-0.264;4056;-0.275;3469
-0.247;4709;-0.259;3989
-0.230;5222;-0.243;4636
-0.212;6074;-0.226;5075
-0.195;6975;-0.210;5748
-0.178;7844;-0.194;6571
-0.160;9102;-0.177;7492
-0.143;10276;-0.161;8526
-0.126;11972;-0.144;9606
-0.108;13346;-0.128;10847
-0.091;15388;-0.112;12199
-0.074;17121;-0.095;13929
-0.056;19517;-0.079;15665
-0.039;22168;-0.063;17510
-0.022;24731;-0.046;19793
-0.004;27820;-0.030;22198
0.013;31025;-0.013;24610
0.030;34704;0.003;27390
0.048;38544;0.019;30615
0.065;43137;0.036;33640
0.082;47773;0.052;37611
0.100;52844;0.069;41491
0.117;57964;0.085;45638
0.134;63828;0.101;50623
0.152;70486;0.118;54877
0.169;76802;0.134;60279
0.186;84260;0.150;66160
0.204;90889;0.167;71298
0.221;99176;0.183;77983
0.238;107739;0.200;84066
0.256;115345;0.216;91583
0.273;124048;0.232;98146
0.290;132512;0.249;106034
0.308;140798;0.265;112528
0.325;149521;0.281;120475
0.342;158384;0.298;128733
0.360;167785;0.314;136786
0.377;176168;0.331;144114
0.394;183982;0.347;151837
0.412;191862;0.363;160306
0.429;198586;0.380;167112
0.446;206054;0.396;174589
0.464;211558;0.412;181433
0.481;217552;0.429;188517
0.498;222129;0.445;193763
0.516;226501;0.462;199407
0.533;229603;0.478;203728
0.550;230655;0.494;209214
0.568;231531;0.511;213010
0.585;233249;0.527;215236
0.602;230895;0.544;216573
0.620;227906;0.560;219352
0.637;226106;0.576;217947
0.654;221592;0.593;218469
0.672;217687;0.609;218073
0.689;213455;0.625;216331
0.706;205603;0.642;213622
0.724;198557;0.658;209016
0.741;191772;0.675;204214
0.758;183481;0.691;199969
0.776;174107;0.707;194003
0.793;166305;0.724;187823
0.810;157224;0.740;180985
0.828;147655;0.756;174143
0.845;138271;0.773;166742
0.862;129429;0.789;159250
0.880;120234;0.806;150619
0.897;111248;0.822;142947
0.914;102501;0.838;134559
0.932;94529;0.855;126326
0.949;86354;0.871;118185
0.966;79212;0.887;110149
0.984;71542;0.904;102607
1.001;64555;0.920;94932
1.018;58276;0.937;87203
1.036;52355;0.953;80060
1.053;47146;0.969;73406
1.070;41614;0.986;67043
1.088;36983;1.002;61005
1.105;32556;1.019;55191
1.122;28814;1.035;49633
1.140;25504;1.051;45297
1.157;22327;1.068;40546
1.174;19425;1.084;35531
1.192;17131;1.100;32222
1.209;14831;1.117;28462
1.226;12650;1.133;25563
1.244;11048;1.150;22579
1.261;9190;1.166;19684
1.278;8108;1.182;17277
1.296;7016;1.199;15281
1.313;5904;1.215;13179
1.330;5122;1.231;11510
1.348;4310;1.248;10068
1.365;3766;1.264;8783
1.382;3079;1.281;7624
1.399;2622;1.297;6646
1.417;2163;1.313;5524
1.434;1823;1.330;4766
1.451;1482;1.346;4267
1.469;1297;1.363;3593
1.486;1163;1.379;3037
1.503;847;1.395;2546
1.521;740;1.412;2166
1.538;585;1.428;1909
1.555;514;1.444;1591
1.573;412;1.461;1329
1.590;368;1.477;1153
1.607;269;1.494;956
1.625;252;1.510;819
1.642;180;1.526;630
1.659;130;1.543;607
1.677;132;1.559;452
1.694;108;1.575;394
1.711;76;1.592;333
1.729;66;1.608;273
1.746;56;1.625;214
1.763;40;1.641;174
1.781;34;1.657;164
1.798;30;1.674;116
1.815;32;1.690;104
1.833;20;1.706;80
1.850;17;1.723;59
1.867;11;1.739;53
1.885;7;1.756;48
1.902;7;1.772;36
1.919;6;1.788;34
1.937;7;1.805;23
1.954;5;1.821;26
1.971;1;1.838;16
1.989;1;1.854;14
2.006;2;1.870;17
2.023;1;1.887;10
2.041;1;1.903;8
2.058;3;1.919;7
2.075;1;1.936;4
2.093;1;1.952;7
2.110;0;1.969;4
2.127;2;1.985;0
2.145;1;2.001;2
2.162;0;2.018;1
2.179;0;2.034;2
2.197;0;2.050;0
2.214;0;2.067;1
2.231;0;2.083;2
2.249;1;2.100;2
2.266;1;2.116;2


==> fig/20210319144009_IQ_data_ones_transmitted_4dB/x_hist_mmse.csv <==
-0.707;10;-0.707;10
-0.700;40;-0.700;33
-0.693;62;-0.693;78
-0.686;101;-0.686;109
-0.679;116;-0.679;125
-0.672;155;-0.672;144
-0.665;168;-0.665;168
-0.657;202;-0.657;181
-0.650;240;-0.650;231
-0.643;264;-0.643;264
-0.636;280;-0.636;256
-0.629;315;-0.629;299
-0.622;305;-0.622;347
-0.615;385;-0.615;316
-0.608;366;-0.608;374
-0.601;419;-0.601;425
-0.594;463;-0.594;431
-0.587;439;-0.587;481
-0.580;467;-0.580;495
-0.572;499;-0.572;538
-0.565;527;-0.565;543
-0.558;582;-0.558;591
-0.551;601;-0.551;570
-0.544;606;-0.544;616
-0.537;698;-0.537;648
-0.530;746;-0.530;717
-0.523;759;-0.523;725
-0.516;725;-0.516;802
-0.509;836;-0.509;787
-0.502;822;-0.502;836
-0.495;845;-0.495;822
-0.488;869;-0.488;901
-0.480;917;-0.480;910
-0.473;919;-0.473;894
-0.466;952;-0.466;1022
-0.459;1020;-0.459;1025
-0.452;1072;-0.452;1100
-0.445;1010;-0.445;1178
-0.438;1132;-0.438;1098
-0.431;1183;-0.431;1137
-0.424;1157;-0.424;1242
-0.417;1181;-0.417;1234
-0.410;1276;-0.410;1231
-0.403;1302;-0.403;1275
-0.395;1359;-0.395;1309
-0.388;1412;-0.388;1386
-0.381;1387;-0.381;1457
-0.374;1463;-0.374;1473
-0.367;1529;-0.367;1393
-0.360;1587;-0.360;1513
-0.353;1583;-0.353;1590
-0.346;1740;-0.346;1627
-0.339;1640;-0.339;1709
-0.332;1697;-0.332;1753
-0.325;1798;-0.325;1772
-0.318;1781;-0.318;1789
-0.311;1853;-0.311;1821
-0.303;1899;-0.303;1858
-0.296;1956;-0.296;1955
-0.289;1992;-0.289;1980
-0.282;2021;-0.282;1973
-0.275;2142;-0.275;2115
-0.268;2113;-0.268;2157
-0.261;2140;-0.261;2255
-0.254;2234;-0.254;2252
-0.247;2364;-0.247;2344
-0.240;2407;-0.240;2324
-0.233;2419;-0.233;2427
-0.226;2551;-0.226;2487
-0.218;2567;-0.218;2521
-0.211;2660;-0.211;2554
-0.204;2745;-0.204;2703
-0.197;2673;-0.197;2771
-0.190;2850;-0.190;2760
-0.183;2863;-0.183;2836
-0.176;2968;-0.176;2874
-0.169;2915;-0.169;3152
-0.162;3140;-0.162;3090
-0.155;3086;-0.155;3068
-0.148;3209;-0.148;3182
-0.141;3273;-0.141;3243
-0.134;3332;-0.134;3366
-0.126;3483;-0.126;3402
-0.119;3397;-0.119;3462
-0.112;3659;-0.112;3663
-0.105;3638;-0.105;3610
-0.098;3793;-0.098;3778
-0.091;3844;-0.091;3810
-0.084;3930;-0.084;3837
-0.077;3971;-0.077;4044
-0.070;4112;-0.070;3950
-0.063;4297;-0.063;4332
-0.056;4353;-0.056;4308
-0.049;4430;-0.049;4326
-0.041;4481;-0.041;4559
-0.034;4422;-0.034;4645
-0.027;4688;-0.027;4611
-0.020;4730;-0.020;4821
-0.013;4849;-0.013;4863
-0.006;4981;-0.006;4991
0.001;5195;0.001;5108
0.008;5214;0.008;5271
0.015;5411;0.015;5474
0.022;5411;0.022;5412
0.029;5671;0.029;5645
0.036;5621;0.036;5540
0.043;5931;0.043;5789
0.051;5876;0.051;6003
0.058;6107;0.058;6211
0.065;6096;0.065;6389
0.072;6330;0.072;6459
0.079;6558;0.079;6549
0.086;6857;0.086;6661
0.093;6680;0.093;6997
0.100;6886;0.100;6963
0.107;7115;0.107;7104
0.114;7275;0.114;7313
0.121;7365;0.121;7528
0.128;7583;0.128;7597
0.136;7810;0.136;7917
0.143;8121;0.143;7942
0.150;8269;0.150;8198
0.157;8464;0.157;8529
0.164;8557;0.164;8583
0.171;8773;0.171;8791
0.178;8966;0.178;8985
0.185;9264;0.185;9260
0.192;9523;0.192;9460
0.199;9688;0.199;9759
0.206;9985;0.206;9920
0.213;10346;0.213;10205
0.220;10362;0.220;10539
0.228;10721;0.228;10594
0.235;10902;0.235;11017
0.242;11461;0.242;11333
0.249;11513;0.249;11624
0.256;11838;0.256;11762
0.263;12247;0.263;12276
0.270;12614;0.270;12439
0.277;12730;0.277;12767
0.284;13300;0.284;13166
0.291;13401;0.291;13591
0.298;13977;0.298;13770
0.305;14138;0.305;14504
0.313;14880;0.313;14910
0.320;15104;0.320;15253
0.327;15469;0.327;15474
0.334;15926;0.334;16155
0.341;16689;0.341;16427
0.348;17226;0.348;17170
0.355;17567;0.355;17502
0.362;18067;0.362;18269
0.369;18560;0.369;18890
0.376;19402;0.376;18914
0.383;19521;0.383;19956
0.390;20352;0.390;20448
0.397;21019;0.397;21069
0.405;21966;0.405;21919
0.412;22685;0.412;22603
0.419;23324;0.419;23302
0.426;23906;0.426;24293
0.433;25207;0.433;24970
0.440;25788;0.440;26073
0.447;26972;0.447;26955
0.454;27911;0.454;27861
0.461;29240;0.461;29261
0.468;30221;0.468;30097
0.475;31539;0.475;31599
0.482;32862;0.482;32978
0.490;34248;0.490;34060
0.497;35699;0.497;35520
0.504;37269;0.504;36502
0.511;39222;0.511;39197
0.518;40864;0.518;40829
0.525;43197;0.525;42886
0.532;45349;0.532;44709
0.539;47439;0.539;47510
0.546;50245;0.546;50184
0.553;53064;0.553;52617
0.560;55907;0.560;55605
0.567;59444;0.567;59455
0.574;63250;0.574;63168
0.582;67811;0.582;67628
0.589;72107;0.589;72226
0.596;77747;0.596;77948
0.603;84058;0.603;84114
0.610;90512;0.610;91232
0.617;99560;0.617;99306
0.624;109343;0.624;109549
0.631;121150;0.631;119836
0.638;135118;0.638;134896
0.645;152331;0.645;152998
0.652;174961;0.652;175111
0.659;204264;0.659;203998
0.667;245612;0.667;245641
0.674;303987;0.674;303068
0.681;397831;0.681;398599
0.688;572465;0.688;571917
0.695;1021559;0.695;1020921
0.702;3459393;0.702;3462418
0.709;3459393;0.709;3462418


==> fig/20210322221240_small_non_sys_uncoded_QPSK_low_SNRs/BER_estimators.csv <==
EbN0_dB;ber_DetNet;ber_lin_est;ber_DF
0.000000000000000000e+00;9.744906578947368225e-02;9.905815799999999338e-02;9.834928900000000640e-02
2.000000000000000000e+00;5.504342105263158175e-02;5.824322400000000316e-02;5.608063199999999832e-02
4.000000000000000000e+00;2.570014473684210585e-02;2.971657899999999991e-02;2.650557900000000133e-02
6.000000000000000000e+00;9.612223684210526378e-03;1.332273699999999943e-02;1.007267100000000005e-02
8.000000000000000000e+00;2.831644736842105475e-03;5.494711000000000213e-03;3.043487000000000102e-03


==> fig/20210604134353/LLR_counts_DetNet_N=10x80_M=32_A=0.1_LR=0.0019_E=70_B=1024_val_set.csv <==
a;0;2;4;6
-11.467;189472.000;219290.000;310817.000;466789.000
-11.352;42.000;44.000;81.000;109.000
-11.236;48.000;60.000;80.000;123.000
-11.121;51.000;62.000;97.000;145.000
-11.006;49.000;78.000;95.000;158.000
-10.891;64.000;81.000;106.000;179.000
-10.775;85.000;114.000;138.000;203.000
-10.660;84.000;99.000;145.000;208.000
-10.545;99.000;104.000;150.000;224.000
-10.430;98.000;114.000;176.000;287.000
-10.314;122.000;157.000;209.000;320.000
-10.199;145.000;172.000;232.000;321.000
-10.084;128.000;182.000;251.000;403.000
-9.969;168.000;199.000;308.000;425.000
-9.853;190.000;231.000;331.000;501.000
-9.738;181.000;255.000;391.000;560.000
-9.623;222.000;287.000;428.000;647.000
-9.508;239.000;311.000;469.000;709.000
-9.392;283.000;346.000;538.000;808.000
-9.277;349.000;397.000;583.000;858.000
-9.162;378.000;446.000;673.000;1022.000
-9.047;450.000;529.000;727.000;1140.000
-8.931;497.000;536.000;850.000;1275.000
-8.816;566.000;667.000;984.000;1410.000
-8.701;612.000;767.000;1123.000;1526.000
-8.586;700.000;851.000;1291.000;1764.000
-8.470;782.000;979.000;1426.000;2098.000
-8.355;815.000;1071.000;1543.000;2398.000
-8.240;986.000;1215.000;1763.000;2612.000
-8.125;1027.000;1334.000;1988.000;2846.000
-8.009;1193.000;1622.000;2150.000;3359.000
-7.894;1473.000;1754.000;2491.000;3834.000
-7.779;1565.000;1930.000;2855.000;4156.000
-7.664;1765.000;2254.000;3131.000;4747.000
-7.549;2051.000;2386.000;3604.000;5143.000
-7.433;2179.000;2903.000;4087.000;5896.000
-7.318;2499.000;3282.000;4582.000;6579.000
-7.203;2828.000;3679.000;5040.000;7455.000
-7.088;3279.000;4109.000;5716.000;8530.000
-6.972;3805.000;4435.000;6687.000;9826.000
-6.857;4313.000;5280.000;7437.000;11084.000
-6.742;4881.000;6036.000;8400.000;12541.000
-6.627;5452.000;6806.000;9634.000;13834.000
-6.511;6248.000;7893.000;11078.000;15965.000
-6.396;7171.000;8687.000;12480.000;18004.000
-6.281;8263.000;10268.000;14180.000;20454.000
-6.166;9334.000;11696.000;16234.000;22991.000
-6.050;10808.000;13111.000;18351.000;25987.000
-5.935;12332.000;15028.000;20639.000;29010.000
-5.820;14176.000;17436.000;23465.000;32502.000
-5.705;16055.000;19495.000;26735.000;36637.000
-5.589;18445.000;22514.000;29517.000;40151.000
-5.474;20989.000;25151.000;33041.000;44644.000
-5.359;23690.000;28227.000;36748.000;49369.000
-5.244;26462.000;31455.000;40759.000;53631.000
-5.128;29476.000;34941.000;44714.000;58312.000
-5.013;32246.000;38383.000;49118.000;63639.000
-4.898;35737.000;42195.000;52992.000;67649.000
-4.783;39332.000;45620.000;56861.000;71518.000
-4.667;42642.000;49459.000;60463.000;73725.000
-4.552;46217.000;53065.000;64019.000;73182.000
-4.437;49566.000;56164.000;64989.000;71229.000
-4.322;52718.000;59132.000;65479.000;67512.000
-4.206;55474.000;60946.000;65086.000;61976.000
-4.091;57291.000;61823.000;62928.000;55716.000
-3.976;58550.000;61380.000;59863.000;50279.000
-3.861;57938.000;59639.000;56339.000;45365.000
-3.745;57087.000;57469.000;52984.000;40257.000
-3.630;55811.000;54456.000;49126.000;36521.000
-3.515;52936.000;51795.000;45121.000;32887.000
-3.400;50118.000;48340.000;42017.000;30580.000
-3.284;47210.000;45075.000;39203.000;27933.000
-3.169;44910.000;42780.000;36865.000;26172.000
-3.054;43447.000;40986.000;35107.000;24942.000
-2.939;42070.000;39998.000;34004.000;23760.000
-2.823;41474.000;39254.000;33135.000;22904.000
-2.708;40730.000;38614.000;32263.000;22076.000
-2.593;40803.000;38142.000;31544.000;21783.000
-2.478;40601.000;38065.000;31067.000;21061.000
-2.363;40696.000;38176.000;31094.000;20637.000
-2.247;41089.000;38141.000;30693.000;19985.000
-2.132;41200.000;37983.000;30709.000;19903.000
-2.017;41760.000;37772.000;30123.000;19256.000
-1.902;41898.000;38236.000;29790.000;18614.000
-1.786;42164.000;37950.000;29324.000;18314.000
-1.671;42191.000;37484.000;29077.000;17641.000
-1.556;42105.000;36916.000;28033.000;17062.000
-1.441;41378.000;36510.000;27231.000;16630.000
-1.325;41331.000;36144.000;26793.000;15976.000
-1.210;41440.000;35682.000;26277.000;15137.000
-1.095;41227.000;35366.000;25694.000;14862.000
-0.980;40660.000;34676.000;25178.000;14464.000
-0.864;40771.000;34003.000;24342.000;13400.000
-0.749;39957.000;33925.000;23841.000;13175.000
-0.634;40745.000;33629.000;23079.000;13121.000
-0.519;41873.000;34308.000;23362.000;12496.000
-0.403;43171.000;34688.000;23495.000;12210.000
-0.288;44201.000;35295.000;23677.000;12430.000
-0.173;44235.000;35475.000;23754.000;12505.000
-0.058;44212.000;35638.000;24205.000;12884.000
0.058;43165.000;34642.000;23598.000;12425.000
0.173;42296.000;34389.000;23392.000;12299.000
0.288;42651.000;34498.000;23369.000;12612.000
0.403;43072.000;34866.000;23898.000;12914.000
0.519;42187.000;34641.000;23548.000;13002.000
0.634;41235.000;34228.000;24233.000;12969.000
0.749;41043.000;34058.000;23959.000;13328.000
0.864;41031.000;34356.000;24567.000;13699.000
0.980;41429.000;34581.000;24729.000;13963.000
1.095;41693.000;35172.000;25622.000;14470.000
1.210;41770.000;35715.000;26076.000;15166.000
1.325;42296.000;36279.000;26518.000;15520.000
1.441;42147.000;36416.000;26828.000;16351.000
1.556;41887.000;36821.000;27778.000;16642.000
1.671;42129.000;37236.000;28434.000;17226.000
1.786;41424.000;37395.000;28761.000;17704.000
1.902;41408.000;37602.000;29218.000;18404.000
2.017;41442.000;37485.000;29868.000;18804.000
2.132;41075.000;37425.000;29860.000;19388.000
2.247;40441.000;37707.000;30506.000;19884.000
2.363;39858.000;37311.000;30441.000;19889.000
2.478;39188.000;36709.000;30364.000;20561.000
2.593;39038.000;36611.000;30659.000;21050.000
2.708;38505.000;36575.000;30916.000;21196.000
2.823;38436.000;36637.000;31239.000;21542.000
2.939;38960.000;36589.000;31659.000;22035.000
3.054;40007.000;37795.000;32425.000;22856.000
3.169;41182.000;39082.000;33357.000;23767.000
3.284;43155.000;40690.000;35044.000;24911.000
3.400;45883.000;43145.000;36796.000;26408.000
3.515;48433.000;45977.000;39355.000;28543.000
3.630;50870.000;48462.000;42494.000;31556.000
3.745;53002.000;51237.000;46061.000;34420.000
3.861;54426.000;54132.000;48863.000;38281.000
3.976;55385.000;55626.000;53189.000;42886.000
4.091;55732.000;57308.000;55901.000;47845.000
4.206;54814.000;58160.000;58732.000;52783.000
4.322;53232.000;57825.000;60989.000;57875.000
4.437;51226.000;56965.000;61859.000;61695.000
4.552;48408.000;54808.000;61585.000;64259.000
4.667;45352.000;52275.000;60024.000;65776.000
4.783;41844.000;48504.000;57493.000;65405.000
4.898;38546.000;45209.000;54489.000;63305.000
5.013;35259.000;41617.000;51192.000;61721.000
5.128;32045.000;38135.000;47660.000;58097.000
5.244;29206.000;34697.000;44031.000;54161.000
5.359;25703.000;31165.000;39890.000;50183.000
5.474;22594.000;27875.000;36190.000;46752.000
5.589;19975.000;24558.000;32573.000;42353.000
5.705;17620.000;21887.000;28961.000;38674.000
5.820;15416.000;19018.000;25511.000;35070.000
5.935;13507.000;16824.000;22845.000;31572.000
6.050;11725.000;14704.000;20075.000;27978.000
6.166;10105.000;12907.000;18146.000;25031.000
6.281;8974.000;11105.000;15807.000;22350.000
6.396;7954.000;9872.000;13961.000;19740.000
6.511;6866.000;8523.000;12209.000;17465.000
6.627;6037.000;7502.000;10837.000;15580.000
6.742;5223.000;6684.000;9591.000;14170.000
6.857;4631.000;5908.000;8425.000;12417.000
6.972;4096.000;5374.000;7600.000;11150.000
7.088;3575.000;4674.000;6657.000;9757.000
7.203;3298.000;4098.000;5861.000;8817.000
7.318;2865.000;3554.000;5366.000;7796.000
7.433;2504.000;3209.000;4689.000;7065.000
7.549;2230.000;2837.000;4242.000;6010.000
7.664;1977.000;2497.000;3650.000;5565.000
7.779;1828.000;2341.000;3214.000;4835.000
7.894;1545.000;2007.000;2785.000;4392.000
8.009;1331.000;1769.000;2586.000;3878.000
8.125;1241.000;1535.000;2236.000;3460.000
8.240;1066.000;1427.000;2112.000;3172.000
8.355;1006.000;1176.000;1711.000;2643.000
8.470;882.000;1101.000;1577.000;2466.000
8.586;778.000;1026.000;1489.000;2197.000
8.701;686.000;867.000;1357.000;1979.000
8.816;605.000;733.000;1165.000;1679.000
8.931;529.000;695.000;961.000;1511.000
9.047;482.000;583.000;896.000;1303.000
9.162;401.000;540.000;789.000;1187.000
9.277;372.000;457.000;742.000;1082.000
9.392;337.000;437.000;638.000;947.000
9.508;315.000;360.000;556.000;900.000
9.623;280.000;356.000;485.000;734.000
9.738;208.000;318.000;459.000;682.000
9.853;228.000;265.000;414.000;629.000
9.969;170.000;260.000;380.000;509.000
10.084;173.000;206.000;314.000;506.000
10.199;148.000;205.000;271.000;448.000
10.314;123.000;177.000;249.000;392.000
10.430;121.000;121.000;227.000;340.000
10.545;113.000;128.000;195.000;343.000
10.660;102.000;116.000;178.000;302.000
10.775;81.000;101.000;140.000;217.000
10.891;66.000;94.000;143.000;216.000
11.006;53.000;76.000;109.000;234.000
11.121;51.000;63.000;120.000;162.000
11.236;49.000;70.000;111.000;151.000
11.352;45.000;55.000;87.000;142.000
11.467;197021.000;233834.000;344547.000;541197.000
11.582;0;0;0;0


==> fig/20210604134353/LLR_quality_DetNet_N=10x80_M=32_A=0.1_LR=0.0019_E=70_B=1024_test_set.csv <==
a;0;2;4;6
-11.467;nan;nan;nan;nan
-11.352;nan;nan;nan;nan
-11.236;nan;nan;nan;nan
-11.121;nan;nan;nan;nan
-11.006;nan;nan;nan;nan
-10.891;nan;nan;nan;nan
-10.775;nan;nan;nan;nan
-10.660;nan;nan;nan;nan
-10.545;nan;nan;nan;nan
-10.430;nan;nan;nan;nan
-10.314;nan;nan;nan;nan
-10.199;nan;nan;nan;nan
-10.084;nan;nan;nan;nan
-9.969;nan;nan;nan;nan
-9.853;nan;nan;nan;nan
-9.738;nan;nan;nan;nan
-9.623;nan;nan;nan;nan
-9.508;nan;nan;nan;nan
-9.392;nan;nan;nan;nan
-9.277;nan;nan;nan;nan
-9.162;nan;nan;nan;nan
-9.047;nan;nan;nan;nan
-8.931;nan;nan;nan;nan
-8.816;nan;nan;nan;nan
-8.701;nan;nan;nan;nan
-8.586;nan;nan;nan;nan
-8.470;nan;nan;nan;nan
-8.355;nan;nan;nan;-7.149
-8.240;nan;nan;nan;-6.705
-8.125;nan;nan;nan;-6.658
-8.009;nan;nan;nan;-6.536
-7.894;nan;nan;nan;-6.666
-7.779;nan;nan;nan;-6.547
-7.664;nan;nan;nan;-6.694
-7.549;nan;nan;nan;-6.368
-7.433;nan;nan;nan;-6.798
-7.318;nan;nan;nan;-6.668
-7.203;nan;nan;nan;-7.034
-7.088;nan;nan;nan;-6.695
-6.972;nan;nan;nan;-6.610
-6.857;nan;nan;nan;-6.625
-6.742;nan;nan;nan;-6.709
-6.627;nan;nan;nan;-6.521
-6.511;nan;nan;nan;-6.398
-6.396;nan;nan;-5.130;-6.181
-6.281;nan;nan;-5.878;-6.189
-6.166;nan;nan;nan;-6.113
-6.050;nan;nan;-5.326;-5.800
-5.935;nan;nan;nan;-5.784
-5.820;nan;nan;-5.300;-5.602
-5.705;nan;nan;-5.230;-5.532
-5.589;nan;nan;-5.555;-6.856
-5.474;nan;nan;-5.223;-5.367
-5.359;nan;nan;-5.161;-5.243
-5.244;nan;nan;-5.170;-5.098
-5.128;nan;-4.092;-5.002;-4.962
-5.013;nan;-4.028;-4.877;-4.891
-4.898;nan;-4.205;-4.720;-4.861
-4.783;nan;-4.609;-4.616;-4.705
-4.667;nan;-4.127;-4.536;-4.639
-4.552;nan;-4.113;-4.443;-4.601
-4.437;-3.132;-4.450;-4.343;-4.508
-4.322;-3.215;-4.107;-4.260;-4.386
-4.206;-3.296;-4.054;-4.147;-4.277
-4.091;-3.381;-3.973;-4.038;-4.121
-3.976;-3.233;-3.828;-3.922;-3.986
-3.861;-3.331;-3.737;-3.801;-3.841
-3.745;-3.600;-3.638;-3.718;-3.748
-3.630;-3.248;-3.569;-3.628;-3.592
-3.515;-3.231;-3.480;-3.488;-3.473
-3.400;-3.207;-3.387;-3.378;-3.353
-3.284;-3.191;-3.260;-3.257;-3.244
-3.169;-3.058;-3.135;-3.157;-3.143
-3.054;-2.949;-3.024;-3.046;-2.997
-2.939;-2.877;-2.921;-2.950;-2.904
-2.823;-2.787;-2.813;-2.832;-2.816
-2.708;-2.677;-2.712;-2.718;-2.718
-2.593;-2.568;-2.590;-2.592;-2.580
-2.478;-2.480;-2.476;-2.462;-2.429
-2.363;-2.376;-2.370;-2.343;-2.332
-2.247;-2.257;-2.244;-2.240;-2.214
-2.132;-2.139;-2.123;-2.126;-2.150
-2.017;-2.023;-2.001;-2.020;-2.012
-1.902;-1.918;-1.872;-1.917;-1.882
-1.786;-1.796;-1.746;-1.785;-1.761
-1.671;-1.682;-1.647;-1.666;-1.640
-1.556;-1.566;-1.538;-1.564;-1.530
-1.441;-1.440;-1.433;-1.453;-1.437
-1.325;-1.336;-1.328;-1.323;-1.330
-1.210;-1.221;-1.207;-1.189;-1.205
-1.095;-1.091;-1.081;-1.089;-1.100
-0.980;-0.987;-0.976;-0.987;-0.977
-0.864;-0.879;-0.868;-0.871;-0.877
-0.749;-0.761;-0.758;-0.741;-0.758
-0.634;-0.645;-0.642;-0.638;-0.654
-0.519;-0.517;-0.512;-0.517;-0.525
-0.403;-0.404;-0.405;-0.411;-0.383
-0.288;-0.296;-0.309;-0.299;-0.272
-0.173;-0.185;-0.178;-0.160;-0.176
-0.058;-0.060;-0.059;-0.052;-0.051
0.058;0.053;0.047;0.060;0.045
0.173;0.163;0.167;0.173;0.154
0.288;0.283;0.305;0.286;0.288
0.403;0.405;0.400;0.409;0.405
0.519;0.519;0.509;0.508;0.509
0.634;0.637;0.622;0.613;0.606
0.749;0.756;0.741;0.752;0.726
0.864;0.870;0.869;0.861;0.844
0.980;0.974;0.986;0.975;0.948
1.095;1.098;1.101;1.086;1.054
1.210;1.222;1.224;1.192;1.165
1.325;1.340;1.331;1.304;1.298
1.441;1.436;1.438;1.434;1.445
1.556;1.555;1.544;1.559;1.564
1.671;1.677;1.676;1.672;1.670
1.786;1.796;1.801;1.766;1.769
1.902;1.918;1.910;1.877;1.881
2.017;2.036;2.040;1.999;2.006
2.132;2.162;2.163;2.137;2.131
2.247;2.296;2.295;2.259;2.252
2.363;2.416;2.416;2.355;2.343
2.478;2.539;2.489;2.470;2.446
2.593;2.636;2.607;2.600;2.552
2.708;2.724;2.738;2.691;2.680
2.823;2.837;2.851;2.837;2.798
2.939;2.973;2.977;2.948;2.917
3.054;3.096;3.107;3.021;3.040
3.169;3.222;3.199;3.167;3.168
3.284;3.329;3.298;3.274;3.294
3.400;3.391;3.398;3.399;3.417
3.515;3.378;3.511;3.521;3.490
3.630;3.378;3.610;3.658;3.576
3.745;3.807;3.725;3.778;3.723
3.861;3.418;3.864;3.901;3.815
3.976;3.510;4.009;3.963;4.002
4.091;nan;4.151;4.071;4.076
4.206;nan;4.188;4.145;4.226
4.322;nan;4.287;4.253;4.368
4.437;nan;4.255;4.389;4.455
4.552;nan;5.196;4.564;4.584
4.667;nan;4.709;4.676;4.706
4.783;nan;4.257;4.849;4.769
4.898;nan;nan;4.914;4.863
5.013;nan;nan;5.160;4.978
5.128;nan;nan;5.179;5.119
5.244;nan;nan;5.238;5.209
5.359;nan;nan;5.361;5.326
5.474;nan;nan;5.320;5.491
5.589;nan;nan;5.473;5.669
5.705;nan;nan;5.639;5.816
5.820;nan;nan;5.911;5.891
5.935;nan;nan;5.534;6.034
6.050;nan;nan;5.322;6.088
6.166;nan;nan;5.175;6.179
6.281;nan;nan;5.887;6.336
6.396;nan;nan;nan;6.541
6.511;nan;nan;nan;6.642
6.627;nan;nan;nan;6.677
6.742;nan;nan;nan;6.764
6.857;nan;nan;nan;6.893
6.972;nan;nan;nan;6.824
7.088;nan;nan;nan;6.902
7.203;nan;nan;nan;6.906
7.318;nan;nan;nan;7.056
7.433;nan;nan;nan;7.511
7.549;nan;nan;nan;6.795
7.664;nan;nan;nan;nan
7.779;nan;nan;nan;nan
7.894;nan;nan;nan;nan
8.009;nan;nan;nan;7.011
8.125;nan;nan;nan;7.079
8.240;nan;nan;nan;nan
8.355;nan;nan;nan;nan
8.470;nan;nan;nan;nan
8.586;nan;nan;nan;nan
8.701;nan;nan;nan;nan
8.816;nan;nan;nan;nan
8.931;nan;nan;nan;nan
9.047;nan;nan;nan;nan
9.162;nan;nan;nan;nan
9.277;nan;nan;nan;nan
9.392;nan;nan;nan;nan
9.508;nan;nan;nan;nan
9.623;nan;nan;nan;nan
9.738;nan;nan;nan;nan
9.853;nan;nan;nan;nan
9.969;nan;nan;nan;nan
10.084;nan;nan;nan;nan
10.199;nan;nan;nan;nan
10.314;nan;nan;nan;nan
10.430;nan;nan;nan;nan
10.545;nan;nan;nan;nan
10.660;nan;nan;nan;nan
10.775;nan;nan;nan;nan
10.891;nan;nan;nan;nan
11.006;nan;nan;nan;nan
11.121;nan;nan;nan;nan
11.236;nan;nan;nan;nan
11.352;nan;nan;nan;nan
11.467;nan;nan;nan;nan


==> fig/20210915072437_small_non_sys_coded_QPSK_better_NN_training/BER_estimators_AttDet_CompressedInpFCNN.csv <==
EbN0_dB;ber_FCNNCompressedInp;ber_AttentionDetector;ber_lin_est;ber_MMSE;ber_DF
0.000000000000000000e+00;2.285534837803640251e-01;2.290012375033023129e-01;2.244461550000000083e-01;2.205517180000000077e-01;2.261302990000000068e-01
1.000000000000000000e+00;9.170078838693530854e-02;9.217526661939126620e-02;9.031592500000000523e-02;8.595157100000000439e-02;9.215933199999999659e-02
2.000000000000000000e+00;2.170237350352479874e-02;2.205853807755947527e-02;2.232208499999999846e-02;1.987801599999999835e-02;2.318433199999999847e-02
3.000000000000000000e+00;3.313964320972204950e-03;3.349031549381943727e-03;3.697104000000000102e-03;2.988764999999999998e-03;3.913721999999999687e-03
4.000000000000000000e+00;3.782588745672214544e-04;3.771604165797633342e-04;4.916089999999999479e-04;3.303439999999999935e-04;5.197100000000000504e-04
5.000000000000000000e+00;3.416343386309598096e-05;3.770908939223292897e-05;6.033199999999999766e-05;3.102099999999999996e-05;5.953900000000000034e-05
6.000000000000000000e+00;4.032314131175350256e-06;4.574590859161000829e-06;7.703000000000000618e-06;3.490000000000000043e-06;6.938000000000000319e-06
7.000000000000000000e+00;1.529498463549270811e-07;1.668543778417386315e-07;8.339999999999999771e-07;1.530000000000000068e-07;5.840000000000000413e-07
8.000000000000000000e+00;4.171359446043465787e-08;4.171359446043465787e-08;4.199999999999999889e-08;0.000000000000000000e+00;4.199999999999999889e-08


==> fig/20210915072437_small_non_sys_coded_QPSK_better_NN_training/BER_estimators_DetNet.csv <==
EbN0_dB;ber_DetNet;ber_lin_est;ber_MMSE;ber_DF
0.000000000000000000e+00;2.259322571225962639e-01;2.244461550000000083e-01;2.205517180000000077e-01;2.261302990000000068e-01
1.000000000000000000e+00;8.958389299072568035e-02;9.031592500000000523e-02;8.595157100000000439e-02;9.215933199999999659e-02
2.000000000000000000e+00;2.095627024847397657e-02;2.232208499999999846e-02;1.987801599999999835e-02;2.318433199999999847e-02
3.000000000000000000e+00;3.126016768864973115e-03;3.697104000000000102e-03;2.988764999999999998e-03;3.913721999999999687e-03
4.000000000000000000e+00;3.384362963889931655e-04;4.916089999999999479e-04;3.303439999999999935e-04;5.197100000000000504e-04
5.000000000000000000e+00;3.090977349518208092e-05;6.033199999999999766e-05;3.102099999999999996e-05;5.953900000000000034e-05
6.000000000000000000e+00;3.420514745755641615e-06;7.703000000000000618e-06;3.490000000000000043e-06;6.938000000000000319e-06
7.000000000000000000e+00;2.780906297362310613e-07;8.339999999999999771e-07;1.530000000000000068e-07;5.840000000000000413e-07
8.000000000000000000e+00;4.171359446043465787e-08;4.199999999999999889e-08;0.000000000000000000e+00;4.199999999999999889e-08


==> fig/20210915072437_small_non_sys_coded_QPSK_better_NN_training/LLR_counts_DetNet_N=10x80_M=32_A=0.1_LR=0.0008_E=60_B=1024_val_set.csv <==
a;0;1;2;3;4;5;6;7;8
-18.291;1218019.000;980800.000;794258.000;644574.000;530789.000;444763.000;378909.000;326508.000;286263.000
-17.922;2.000;1.000;4.000;1.000;0.000;1.000;0.000;0.000;0.000
-17.552;2.000;2.000;2.000;3.000;0.000;3.000;1.000;2.000;1.000
-17.183;3.000;5.000;2.000;2.000;4.000;2.000;1.000;4.000;1.000
-16.813;10.000;2.000;4.000;2.000;2.000;1.000;1.000;4.000;0.000
-16.444;9.000;7.000;10.000;9.000;3.000;5.000;4.000;4.000;4.000
-16.074;12.000;12.000;12.000;13.000;5.000;6.000;5.000;3.000;1.000
-15.705;20.000;19.000;19.000;9.000;7.000;7.000;4.000;4.000;8.000
-15.335;17.000;14.000;15.000;25.000;11.000;8.000;9.000;9.000;5.000
-14.966;31.000;47.000;25.000;17.000;19.000;13.000;16.000;16.000;7.000
-14.596;54.000;41.000;33.000;28.000;30.000;24.000;17.000;23.000;21.000
-14.227;84.000;72.000;57.000;51.000;47.000;29.000;43.000;24.000;21.000
-13.857;99.000;104.000;77.000;71.000;55.000;51.000;50.000;31.000;33.000
-13.488;163.000;146.000;111.000;89.000;74.000;73.000;63.000;53.000;44.000
-13.118;232.000;190.000;132.000;164.000;122.000;99.000;85.000;78.000;55.000
-12.748;312.000;276.000;214.000;203.000;180.000;170.000;134.000;109.000;99.000
-12.379;427.000;393.000;346.000;273.000;259.000;236.000;206.000;181.000;161.000
-12.009;657.000;552.000;490.000;428.000;337.000;329.000;310.000;266.000;186.000
-11.640;976.000;854.000;722.000;625.000;568.000;471.000;425.000;355.000;321.000
-11.270;1362.000;1215.000;1105.000;944.000;784.000;720.000;592.000;525.000;490.000
-10.901;2017.000;1801.000;1540.000;1304.000;1118.000;1003.000;818.000;789.000;664.000
-10.531;2871.000;2614.000;2191.000;1966.000;1631.000;1395.000;1239.000;1065.000;971.000
-10.162;4207.000;3672.000;3346.000;2900.000;2421.000;2143.000;1885.000;1683.000;1359.000
-9.792;6221.000;5544.000;4773.000;4208.000;3514.000;3057.000;2642.000;2326.000;2056.000
-9.423;8856.000;7870.000;6798.000;5838.000;5187.000;4465.000;3922.000;3314.000;3035.000
-9.053;13037.000;11602.000;10082.000;8842.000;7576.000;6543.000;5629.000;4828.000;4242.000
-8.684;19146.000;17038.000;14799.000;12681.000;11153.000;9564.000;8123.000;7093.000;6215.000
-8.314;27686.000;24769.000;21715.000;18887.000;16094.000;14067.000;12019.000;10593.000;9341.000
-7.945;40763.000;36566.000;32411.000;28068.000;24460.000;20851.000;17885.000;15982.000;13967.000
-7.575;60995.000;54707.000;48589.000;42239.000;36695.000;31200.000;27244.000;23675.000;21167.000
-7.206;91570.000;82326.000;73354.000;64555.000;56320.000;48659.000;42213.000;36865.000;32178.000
-6.836;138472.000;126846.000;113981.000;100168.000;87819.000;76293.000;66531.000;57994.000;50645.000
-6.467;213940.000;197449.000;179179.000;160156.000;141433.000;123588.000;107468.000;94393.000;82322.000
-6.097;327573.000;309842.000;286988.000;260550.000;234570.000;207996.000;183297.000;160967.000;141795.000
-5.728;503283.000;484969.000;458321.000;426000.000;391558.000;356073.000;320683.000;287663.000;256673.000
-5.358;733965.000;717166.000;693968.000;665214.000;629950.000;588137.000;546406.000;505835.000;464411.000
-4.989;968730.000;955941.000;941873.000;922037.000;895438.000;860843.000;825081.000;784076.000;741173.000
-4.619;1115460.000;1113278.000;1114027.000;1115526.000;1108736.000;1093856.000;1076164.000;1051637.000;1025465.000
-4.250;1089592.000;1095368.000;1109293.000;1129424.000;1150659.000;1168339.000;1185683.000;1195928.000;1206709.000
-3.880;1002303.000;1018928.000;1046801.000;1087956.000;1130855.000;1180504.000;1231852.000;1278679.000;1323160.000
-3.510;1052869.000;1082184.000;1124567.000;1183000.000;1248228.000;1319907.000;1390314.000;1467248.000;1537962.000
-3.141;1132896.000;1171423.000;1223281.000;1288372.000;1367369.000;1454202.000;1546551.000;1642551.000;1733704.000
-2.771;1210603.000;1253609.000;1305246.000;1376317.000;1462924.000;1563572.000;1664687.000;1769402.000;1872585.000
-2.402;1296444.000;1336872.000;1391598.000;1459311.000;1547041.000;1643198.000;1748865.000;1857511.000;1960467.000
-2.032;1408078.000;1452629.000;1501367.000;1562398.000;1635918.000;1724852.000;1822896.000;1917378.000;2007895.000
-1.663;1504560.000;1542624.000;1579933.000;1618450.000;1666413.000;1726427.000;1790284.000;1858999.000;1912915.000
-1.293;1573005.000;1605587.000;1620639.000;1633090.000;1641734.000;1649798.000;1660154.000;1667068.000;1675931.000
-0.924;1622056.000;1651433.000;1655549.000;1631398.000;1593240.000;1542876.000;1488812.000;1430722.000;1376752.000
-0.554;1622023.000;1646891.000;1640638.000;1596618.000;1518508.000;1415743.000;1290928.000;1167632.000;1043991.000
-0.185;1622473.000;1647297.000;1636035.000;1580506.000;1485282.000;1349844.000;1184802.000;1007967.000;830487.000
0.185;1619054.000;1641860.000;1626358.000;1575584.000;1477929.000;1341753.000;1179181.000;1000599.000;825010.000
0.554;1607296.000;1628627.000;1625120.000;1583023.000;1506476.000;1401062.000;1282866.000;1159594.000;1039147.000
0.924;1582152.000;1610212.000;1612016.000;1592389.000;1553716.000;1503457.000;1446939.000;1393155.000;1342785.000
1.293;1565803.000;1598570.000;1618167.000;1628245.000;1632780.000;1644065.000;1650108.000;1661971.000;1665965.000
1.663;1504172.000;1541812.000;1580401.000;1623349.000;1674909.000;1733861.000;1801199.000;1866293.000;1925741.000
2.032;1413236.000;1459502.000;1510590.000;1574814.000;1653486.000;1747169.000;1846468.000;1949282.000;2047066.000
2.402;1295701.000;1337959.000;1395674.000;1469139.000;1558647.000;1658785.000;1771286.000;1881942.000;1992447.000
2.771;1169435.000;1206033.000;1257578.000;1327542.000;1411111.000;1506004.000;1608876.000;1709774.000;1813274.000
3.141;1102195.000;1134488.000;1181844.000;1240562.000;1313477.000;1398544.000;1483637.000;1570310.000;1657385.000
3.510;1082333.000;1107247.000;1146565.000;1197104.000;1258327.000;1322822.000;1389299.000;1458280.000;1527028.000
3.880;1070862.000;1085655.000;1111098.000;1146979.000;1186975.000;1229929.000;1275391.000;1319932.000;1360282.000
4.249;1125412.000;1137838.000;1156764.000;1181370.000;1207449.000;1234370.000;1254595.000;1273963.000;1287799.000
4.619;1119746.000;1128285.000;1140789.000;1154614.000;1161444.000;1164020.000;1162155.000;1145368.000;1130424.000
4.988;941799.000;944705.000;941843.000;933164.000;917544.000;891008.000;858312.000;817158.000;776532.000
5.358;682926.000;671944.000;656833.000;634911.000;604170.000;568956.000;526483.000;484212.000;443790.000
5.728;455075.000;440351.000;419150.000;393981.000;365257.000;331493.000;299566.000;267545.000;237803.000
6.097;294131.000;279918.000;261393.000;239967.000;217016.000;193070.000;169911.000;148395.000;130030.000
6.467;190726.000;179041.000;164538.000;148569.000;131645.000;115229.000;99799.000;85440.000;73977.000
6.836;125627.000;116375.000;105717.000;93984.000;81831.000;70736.000;60354.000;52000.000;44158.000
7.206;83326.000;76173.000;68799.000;60831.000;52680.000;45013.000;38297.000;32330.000;27377.000
7.575;55511.000;50887.000;46253.000;40165.000;34299.000;29475.000;24836.000;20550.000;17338.000
7.945;37912.000;34475.000;30849.000;26882.000;23005.000;19436.000;16436.000;13500.000;11337.000
8.314;25837.000;23325.000;20949.000;18120.000;15395.000;12965.000;10893.000;9206.000;7638.000
8.684;17408.000;16090.000;14159.000;12323.000;10656.000;8900.000;7434.000;6154.000;5051.000
9.053;11920.000;11002.000;9720.000;8414.000;7065.000;5904.000;5043.000;4076.000;3486.000
9.423;8252.000;7461.000;6784.000;5817.000;5055.000;4235.000;3468.000;2891.000;2283.000
9.792;5714.000;5196.000;4553.000;3923.000;3439.000;2877.000;2291.000;1933.000;1630.000
10.162;4001.000;3640.000;3177.000;2690.000;2286.000;1983.000;1631.000;1295.000;1112.000
10.531;2776.000;2478.000;2225.000;1757.000;1651.000;1352.000;1084.000;918.000;807.000
10.901;1900.000;1711.000;1474.000;1285.000;1156.000;905.000;740.000;622.000;504.000
11.270;1276.000;1174.000;958.000;873.000;748.000;636.000;515.000;466.000;361.000
11.640;883.000;831.000;703.000;611.000;533.000;423.000;400.000;350.000;250.000
12.009;605.000;527.000;504.000;409.000;373.000;301.000;251.000;211.000;184.000
12.379;468.000;413.000;344.000;314.000;275.000;233.000;177.000;148.000;118.000
12.748;311.000;267.000;202.000;192.000;165.000;144.000;116.000;108.000;81.000
13.118;190.000;168.000;170.000;149.000;112.000;89.000;72.000;60.000;62.000
13.487;116.000;121.000;118.000;92.000;66.000;66.000;67.000;54.000;45.000
13.857;95.000;88.000;86.000;64.000;55.000;47.000;45.000;30.000;27.000
14.226;73.000;48.000;54.000;43.000;51.000;40.000;24.000;18.000;12.000
14.596;43.000;48.000;29.000;28.000;25.000;22.000;14.000;16.000;17.000
14.966;43.000;28.000;32.000;25.000;19.000;13.000;9.000;9.000;6.000
15.335;19.000;12.000;9.000;19.000;10.000;15.000;13.000;7.000;3.000
15.705;16.000;5.000;12.000;16.000;3.000;13.000;8.000;4.000;8.000
16.074;15.000;9.000;6.000;8.000;4.000;4.000;4.000;2.000;5.000
16.444;7.000;4.000;6.000;7.000;9.000;4.000;2.000;2.000;1.000
16.813;4.000;7.000;4.000;2.000;2.000;2.000;1.000;2.000;4.000
17.183;2.000;3.000;2.000;3.000;1.000;2.000;0.000;2.000;2.000
17.552;3.000;1.000;0.000;3.000;2.000;1.000;2.000;0.000;1.000
17.922;1.000;0.000;2.000;0.000;2.000;0.000;1.000;3.000;0.000
18.291;1355407.000;1069789.000;834859.000;640135.000;489529.000;372561.000;283749.000;219758.000;171649.000
18.66;0;0;0;0;0;0;0;0;0


==> fig/20210915072437_small_non_sys_coded_QPSK_better_NN_training/LLR_quality_DetNet_N=10x80_M=32_A=0.1_LR=0.0008_E=60_B=1024_val_set.csv <==
a;0;1;2;3;4;5;6;7;8
-18.291;-5.119;-6.131;-7.209;-8.463;-10.292;-11.907;-inf;-inf;-inf
-17.922;-inf;-inf;-inf;-inf;nan;-inf;nan;nan;nan
-17.552;-inf;-inf;-inf;-inf;nan;-inf;-inf;-inf;-inf
-17.183;-inf;-inf;-inf;-inf;-inf;-inf;-inf;-inf;-inf
-16.813;-inf;-inf;-inf;-inf;-inf;-inf;-inf;-inf;nan
-16.444;-inf;-inf;-inf;-inf;-inf;-inf;-inf;-inf;-inf
-16.074;-inf;-inf;-inf;-inf;-inf;-inf;-inf;-inf;-inf
-15.705;-inf;-inf;-inf;-inf;-inf;-inf;-inf;-inf;-inf
-15.335;-inf;-inf;-inf;-inf;-inf;-inf;-inf;-inf;-inf
-14.966;-2.674;-inf;-inf;-inf;-inf;-inf;-inf;-inf;-inf
-14.596;-inf;-inf;-inf;-inf;-inf;-inf;-inf;-inf;-inf
-14.227;-inf;-4.263;-inf;-inf;-inf;-inf;-inf;-inf;-inf
-13.857;-3.882;-inf;-inf;-inf;-inf;-inf;-inf;-inf;-inf
-13.488;-inf;-inf;-inf;-inf;-inf;-inf;-inf;-inf;-inf
-13.118;-4.745;-inf;-inf;-inf;-inf;-inf;-inf;-inf;-inf
-12.748;-5.740;-4.220;-inf;-inf;-inf;-inf;-inf;-inf;-inf
-12.379;-4.951;-inf;-inf;-inf;-inf;-inf;-inf;-inf;-inf
-12.009;-4.871;-6.312;-5.497;-inf;-inf;-inf;-inf;-inf;-inf
-11.640;-4.796;-6.054;-inf;-inf;-inf;-inf;-inf;-inf;-inf
-11.270;-4.907;-5.306;-6.313;-inf;-inf;-inf;-inf;-inf;-inf
-10.901;-4.710;-5.884;-6.239;-inf;-inf;-inf;-inf;-inf;-inf
-10.531;-4.911;-5.668;-6.592;-inf;-inf;-inf;-inf;-inf;-inf
-10.162;-4.646;-5.640;-6.505;-7.972;-inf;-inf;-inf;-inf;-inf
-9.792;-4.776;-5.979;-6.860;-8.345;-inf;-inf;-inf;-inf;-inf
-9.423;-4.590;-5.600;-7.032;-7.979;-inf;-inf;-inf;-inf;-inf
-9.053;-4.590;-5.618;-6.915;-8.394;-inf;-inf;-inf;-inf;-inf
-8.684;-4.841;-5.596;-6.768;-8.755;-9.319;-inf;-inf;-inf;-inf
-8.314;-4.686;-5.570;-6.488;-8.054;-8.993;-inf;-inf;-inf;-inf
-7.945;-4.597;-5.628;-6.721;-8.856;-inf;-inf;-inf;-inf;-inf
-7.575;-4.694;-5.686;-6.858;-7.560;-9.817;-inf;-inf;-inf;-inf
-7.206;-4.647;-5.585;-6.669;-8.030;-9.329;-inf;-inf;-inf;-inf
-6.836;-4.558;-5.609;-6.612;-8.182;-9.437;-11.242;-inf;-inf;-inf
-6.467;-4.481;-5.431;-6.692;-7.873;-9.026;-inf;-11.585;-inf;-inf
-6.097;-4.418;-5.414;-6.540;-7.845;-9.726;-10.636;-12.119;-inf;-inf
-5.728;-4.227;-5.179;-6.386;-7.704;-9.049;-10.703;-12.678;-inf;-inf
-5.358;-4.009;-4.938;-5.988;-7.369;-8.971;-10.887;-13.211;-inf;-inf
-4.989;-3.739;-4.579;-5.666;-6.930;-8.529;-10.621;-11.677;-inf;-inf
-4.619;-3.437;-4.236;-5.205;-6.453;-7.880;-9.845;-12.503;-inf;-inf
-4.250;-3.127;-3.862;-4.809;-5.922;-7.334;-9.037;-11.421;-inf;-inf
-3.880;-2.796;-3.498;-4.364;-5.421;-6.771;-8.311;-10.335;-12.270;-inf
-3.510;-2.528;-3.150;-3.940;-4.898;-6.109;-7.730;-9.510;-12.407;-13.553
-3.141;-2.254;-2.816;-3.531;-4.396;-5.519;-6.909;-8.578;-10.574;-12.979
-2.771;-1.988;-2.488;-3.111;-3.913;-4.866;-6.133;-7.615;-9.558;-12.363
-2.402;-1.722;-2.167;-2.709;-3.405;-4.253;-5.317;-6.608;-8.252;-10.446
-2.032;-1.456;-1.829;-2.299;-2.873;-3.597;-4.515;-5.632;-7.001;-8.738
-1.663;-1.193;-1.491;-1.868;-2.351;-2.938;-3.676;-4.585;-5.716;-7.130
-1.293;-0.919;-1.153;-1.447;-1.818;-2.272;-2.842;-3.546;-4.436;-5.489
-0.924;-0.647;-0.817;-1.023;-1.286;-1.610;-2.009;-2.509;-3.126;-3.866
-0.554;-0.387;-0.485;-0.608;-0.764;-0.954;-1.193;-1.487;-1.851;-2.274
-0.185;-0.125;-0.159;-0.198;-0.248;-0.309;-0.387;-0.480;-0.595;-0.731
0.185;0.133;0.165;0.209;0.266;0.333;0.416;0.520;0.648;0.795
0.554;0.392;0.491;0.618;0.775;0.974;1.220;1.522;1.883;2.328
0.924;0.654;0.820;1.029;1.296;1.616;2.028;2.522;3.133;3.886
1.293;0.918;1.150;1.443;1.813;2.269;2.838;3.543;4.423;5.496
1.663;1.187;1.490;1.864;2.340;2.940;3.676;4.577;5.715;7.106
2.032;1.458;1.826;2.297;2.877;3.605;4.503;5.667;7.035;8.745
2.402;1.720;2.162;2.712;3.400;4.266;5.354;6.646;8.241;10.479
2.771;1.981;2.481;3.104;3.911;4.874;6.149;7.723;9.532;11.577
3.141;2.249;2.802;3.507;4.401;5.495;6.886;8.700;10.483;12.711
3.510;2.520;3.149;3.916;4.918;6.113;7.595;9.690;11.628;14.239
3.880;2.828;3.499;4.352;5.441;6.715;8.328;10.370;12.994;14.123
4.249;3.129;3.867;4.795;5.958;7.329;9.182;11.047;14.058;inf
4.619;3.428;4.216;5.210;6.418;7.887;9.824;11.481;inf;inf
4.988;3.699;4.571;5.620;6.908;8.673;10.756;12.970;13.614;inf
5.358;3.959;4.869;5.971;7.227;9.063;11.054;inf;inf;inf
5.728;4.166;5.124;6.291;7.796;9.589;12.018;inf;inf;inf
6.097;4.335;5.284;6.532;8.084;9.515;inf;inf;inf;inf
6.467;4.485;5.504;6.672;8.147;11.095;11.655;inf;inf;inf
6.836;4.562;5.595;6.933;8.560;10.214;inf;inf;inf;inf
7.206;4.609;5.749;6.820;8.308;10.179;inf;inf;inf;inf
7.575;4.653;5.844;6.870;8.203;10.443;inf;inf;inf;inf
7.945;4.661;5.700;7.078;9.506;10.043;inf;inf;inf;inf
8.314;4.612;5.723;7.059;9.112;inf;inf;inf;inf;inf
8.684;4.787;5.854;6.561;8.726;inf;inf;inf;inf;inf
9.053;4.649;5.936;6.696;9.038;inf;inf;inf;inf;inf
9.423;4.665;6.025;7.723;8.668;inf;inf;inf;inf;inf
9.792;4.615;6.068;7.324;8.274;inf;inf;inf;inf;inf
10.162;4.621;5.894;8.063;inf;inf;inf;inf;inf;inf
10.531;4.225;5.866;7.707;inf;7.409;inf;inf;inf;inf
10.901;4.903;5.495;7.295;inf;inf;inf;inf;inf;inf
11.270;4.501;5.271;inf;inf;inf;inf;inf;inf;inf
11.640;4.373;5.332;inf;inf;inf;inf;inf;inf;inf
12.009;4.787;5.570;6.221;inf;inf;inf;inf;inf;inf
12.379;4.344;inf;inf;inf;inf;inf;inf;inf;inf
12.748;4.631;5.583;inf;inf;inf;inf;inf;inf;inf
13.118;3.839;5.118;5.130;inf;inf;inf;inf;inf;inf
13.487;4.745;4.787;inf;inf;inf;inf;inf;inf;inf
13.857;inf;inf;inf;inf;inf;inf;inf;inf;inf
14.226;inf;inf;inf;inf;inf;inf;inf;inf;inf
14.596;inf;inf;inf;inf;inf;inf;inf;inf;inf
14.966;inf;inf;inf;inf;inf;inf;inf;inf;inf
15.335;2.890;inf;inf;inf;inf;inf;inf;inf;inf
15.705;inf;inf;inf;inf;inf;inf;inf;inf;inf
16.074;inf;inf;inf;inf;inf;inf;inf;inf;inf
16.444;inf;inf;inf;inf;inf;inf;inf;inf;inf
16.813;inf;inf;inf;inf;inf;inf;inf;inf;inf
17.183;inf;inf;inf;inf;inf;inf;nan;inf;inf
17.552;inf;inf;nan;inf;inf;inf;inf;nan;inf
17.922;inf;nan;inf;nan;inf;nan;inf;inf;nan
18.291;5.291;6.453;7.684;9.000;11.715;inf;inf;inf;inf


==> fig/20210926211323/LLR_dist_lin.csv <==
4.00_edg;_cnt;4.00_cnt
-12.3705;;0
-12.2259;;0
-12.0812;;2
-11.9366;;0
-11.7920;;0
-11.6474;;3
-11.5027;;1
-11.3581;;1
-11.2135;;2
-11.0689;;1
-10.9242;;5
-10.7796;;7
-10.6350;;4
-10.4904;;7
-10.3457;;14
-10.2011;;21
-10.0565;;23
-9.9119;;12
-9.7672;;28
-9.6226;;26
-9.4780;;36
-9.3334;;70
-9.1888;;55
-9.0441;;70
-8.8995;;85
-8.7549;;125
-8.6103;;134
-8.4656;;150
-8.3210;;184
-8.1764;;238
-8.0318;;262
-7.8871;;297
-7.7425;;343
-7.5979;;407
-7.4533;;502
-7.3086;;522
-7.1640;;654
-7.0194;;689
-6.8748;;797
-6.7302;;917
-6.5855;;1009
-6.4409;;1214
-6.2963;;1260
-6.1517;;1461
-6.0070;;1567
-5.8624;;1661
-5.7178;;1990
-5.5732;;2107
-5.4285;;2254
-5.2839;;2476
-5.1393;;2871
-4.9947;;3237
-4.8500;;3376
-4.7054;;3812
-4.5608;;4070
-4.4162;;4453
-4.2715;;5075
-4.1269;;5487
-3.9823;;5963
-3.8377;;6535
-3.6931;;6970
-3.5484;;7539
-3.4038;;8050
-3.2592;;8709
-3.1146;;9079
-2.9699;;9606
-2.8253;;10092
-2.6807;;10606
-2.5361;;10908
-2.3914;;11193
-2.2468;;11372
-2.1022;;11440
-1.9576;;11521
-1.8129;;11374
-1.6683;;11263
-1.5237;;11109
-1.3791;;10883
-1.2344;;10426
-1.0898;;10320
-0.9452;;9836
-0.8006;;9379
-0.6560;;8944
-0.5113;;8901
-0.3667;;8622
-0.2221;;8331
-0.0775;;8381
0.0672;;8645
0.2118;;8817
0.3564;;8831
0.5010;;9050
0.6457;;9329
0.7903;;9622
0.9349;;9989
1.0795;;10494
1.2242;;10951
1.3688;;11273
1.5134;;11258
1.6580;;11405
1.8026;;11663
1.9473;;11499
2.0919;;11323
2.2365;;11027
2.3811;;10947
2.5258;;10867
2.6704;;10210
2.8150;;9547
2.9596;;9127
3.1043;;8637
3.2489;;8115
3.3935;;7511
3.5381;;6974
3.6828;;6299
3.8274;;5973
3.9720;;5497
4.1166;;5111
4.2613;;4729
4.4059;;4097
4.5505;;3885
4.6951;;3419
4.8397;;3228
4.9844;;2920
5.1290;;2548
5.2736;;2434
5.4182;;2156
5.5629;;1966
5.7075;;1746
5.8521;;1570
5.9967;;1436
6.1414;;1313
6.2860;;1140
6.4306;;1055
6.5752;;921
6.7199;;837
6.8645;;760
7.0091;;611
7.1537;;561
7.2983;;498
7.4430;;451
7.5876;;399
7.7322;;327
7.8768;;248
8.0215;;241
8.1661;;191
8.3107;;172
8.4553;;118
8.6000;;107
8.7446;;99
8.8892;;71
9.0338;;62
9.1785;;55
9.3231;;52
9.4677;;32
9.6123;;19
9.7570;;24
9.9016;;24
10.0462;;17
10.1908;;10
10.3354;;8
10.4801;;10
10.6247;;2
10.7693;;1
10.9139;;2
11.0586;;2
11.2032;;5
11.3478;;1
11.4924;;2
11.6371;;0
11.7817;;0
11.9263;;1
12.0709;;0


==> fig/20210926211323/LLR_dist_mmse.csv <==
4.00_edg;_cnt;4.00_cnt
-25.0955;;0
-24.8032;;0
-24.5110;;2
-24.2187;;0
-23.9265;;0
-23.6342;;1
-23.3420;;1
-23.0497;;3
-22.7574;;2
-22.4652;;2
-22.1729;;4
-21.8807;;5
-21.5884;;8
-21.2962;;5
-21.0039;;13
-20.7117;;12
-20.4194;;17
-20.1272;;23
-19.8349;;27
-19.5427;;29
-19.2504;;35
-18.9582;;41
-18.6659;;62
-18.3737;;73
-18.0814;;102
-17.7892;;92
-17.4969;;120
-17.2047;;136
-16.9124;;197
-16.6202;;216
-16.3279;;243
-16.0356;;322
-15.7434;;345
-15.4511;;355
-15.1589;;441
-14.8666;;500
-14.5744;;629
-14.2821;;659
-13.9899;;786
-13.6976;;858
-13.4054;;976
-13.1131;;1157
-12.8209;;1282
-12.5286;;1405
-12.2364;;1520
-11.9441;;1631
-11.6519;;1867
-11.3596;;1993
-11.0674;;2367
-10.7751;;2404
-10.4829;;2720
-10.1906;;3061
-9.8984;;3330
-9.6061;;3766
-9.3138;;3880
-9.0216;;4426
-8.7293;;4927
-8.4371;;5255
-8.1448;;5766
-7.8526;;6401
-7.5603;;6873
-7.2681;;7447
-6.9758;;7906
-6.6836;;8590
-6.3913;;9025
-6.0991;;9618
-5.8068;;10055
-5.5146;;10300
-5.2223;;10911
-4.9301;;11118
-4.6378;;11524
-4.3456;;11281
-4.0533;;11585
-3.7611;;11290
-3.4688;;11445
-3.1765;;11112
-2.8843;;10836
-2.5920;;10786
-2.2998;;10171
-2.0075;;9803
-1.7153;;9436
-1.4230;;9165
-1.1308;;8780
-0.8385;;8510
-0.5463;;8303
-0.2540;;8490
0.0382;;8274
0.3305;;8546
0.6227;;8630
0.9150;;8843
1.2072;;9192
1.4995;;9557
1.7917;;9774
2.0840;;10294
2.3762;;10559
2.6685;;11229
2.9607;;11189
3.2530;;11459
3.5453;;11623
3.8375;;11467
4.1298;;11368
4.4220;;11359
4.7143;;11067
5.0065;;10882
5.2988;;10452
5.5910;;9871
5.8833;;9330
6.1755;;8728
6.4678;;8372
6.7600;;7812
7.0523;;7171
7.3445;;6543
7.6368;;6152
7.9290;;5667
8.2213;;5192
8.5135;;4888
8.8058;;4409
9.0980;;3963
9.3903;;3597
9.6825;;3175
9.9748;;3120
10.2671;;2771
10.5593;;2457
10.8516;;2191
11.1438;;2066
11.4361;;1777
11.7283;;1691
12.0206;;1481
12.3128;;1366
12.6051;;1215
12.8973;;1086
13.1896;;955
13.4818;;852
13.7741;;815
14.0663;;660
14.3586;;583
14.6508;;528
14.9431;;421
15.2353;;401
15.5276;;356
15.8198;;310
16.1121;;258
16.4044;;197
16.6966;;167
16.9889;;127
17.2811;;118
17.5734;;100
17.8656;;72
18.1579;;74
18.4501;;77
18.7424;;38
19.0346;;40
19.3269;;30
19.6191;;18
19.9114;;15
20.2036;;20
20.4959;;13
20.7881;;11
21.0804;;6
21.3726;;6
21.6649;;3
21.9571;;2
22.2494;;7
22.5416;;2
22.8339;;1
23.1262;;1
23.4184;;0
23.7107;;0
24.0029;;1
24.2952;;0


==> fig/20211013085101_small_non_sys_uncoded_QPSK_low_SNR_better_NN_training/BER_estimators.csv <==
EbN0_dB;ber_DetNet;ber_lin_est;ber_DF
0.000000000000000000e+00;9.714677579365078863e-02;9.901325399999999499e-02;9.824963300000000288e-02
1.000000000000000000e+00;7.505554563492063125e-02;7.728823399999999733e-02;7.583551600000000559e-02
2.000000000000000000e+00;5.581557539682539815e-02;5.829343299999999867e-02;5.609747999999999818e-02
3.000000000000000000e+00;3.985517857142856918e-02;4.235071399999999764e-02;3.956806499999999949e-02
4.000000000000000000e+00;2.736569444444444596e-02;2.973082299999999997e-02;2.649549600000000033e-02
5.000000000000000000e+00;1.814947420634920733e-02;2.018698400000000157e-02;1.683513899999999897e-02
6.000000000000000000e+00;1.173962301587301582e-02;1.337342300000000060e-02;1.011840299999999977e-02
7.000000000000000000e+00;7.473571428571428379e-03;8.669473999999999930e-03;5.727826999999999572e-03
8.000000000000000000e+00;4.764434523809524084e-03;5.547639000000000042e-03;3.061735999999999798e-03
9.000000000000000000e+00;3.073839285714285649e-03;3.499612999999999943e-03;1.531508000000000001e-03
1.000000000000000000e+01;2.026557539682539554e-03;2.171875000000000194e-03;7.018649999999999759e-04
1.100000000000000000e+01;1.367043650793650818e-03;1.318600999999999974e-03;2.955650000000000204e-04
1.200000000000000000e+01;9.491170634920634676e-04;7.735520000000000503e-04;1.083430000000000027e-04
1.300000000000000000e+01;6.800793650793650596e-04;4.386510000000000257e-04;3.469199999999999921e-05
1.400000000000000000e+01;5.014880952380952085e-04;2.361010000000000083e-04;9.116999999999999277e-06


==> fig/20211103130924_large_non_sys_coded_QPSK/BER_estimators.csv <==
EbN0_dB;ber_DetNet;ber_lin_est;ber_DF
0.000000000000000000e+00;3.774570070054424908e-01;3.604317599999999899e-01;3.608802059999999812e-01
2.000000000000000000e+00;1.316452752336594589e-01;1.139342519999999997e-01;1.144204999999999944e-01
4.000000000000000000e+00;1.258234433990115288e-02;1.048802599999999925e-02;1.042897500000000005e-02
6.000000000000000000e+00;7.683619351275879517e-04;7.090399999999999741e-04;6.857140000000000284e-04
8.000000000000000000e+00;5.555034575696636746e-05;5.611300000000000299e-05;5.072999999999999710e-05
1.000000000000000000e+01;3.535716642527933084e-06;3.501000000000000023e-06;3.368999999999999846e-06
1.200000000000000000e+01;4.723550720862464762e-07;2.499999999999999887e-07;2.080000000000000096e-07


==> fig/20220912170545_large_non_sys_uncoded_QPSK/BER_estimators_AttDet_FCNN.csv <==
EbN0_dB;ber_FCNNCompressedInpResCon;ber_AttentionDetector;ber_lin_est;ber_DF
1.000000000000000000e+01;1.681807725694444561e-02;1.334281684027777831e-02;1.449735199999999981e-02;1.251618900000000048e-02
1.200000000000000000e+01;7.975889756944444520e-03;6.544075520833332951e-03;8.028234000000000412e-03;6.166188999999999872e-03
1.400000000000000000e+01;3.492534722222222394e-03;2.837109374999999788e-03;4.203733000000000296e-03;2.705164999999999827e-03
1.600000000000000000e+01;1.413932291666666636e-03;1.079752604166666578e-03;2.080924000000000055e-03;1.037282999999999955e-03
1.800000000000000000e+01;5.310329861111111370e-04;3.548828125000000008e-04;9.593100000000000021e-04;3.391709999999999820e-04
2.000000000000000000e+01;1.900607638888888909e-04;1.043836805555555609e-04;4.122609999999999751e-04;9.322899999999999796e-05
2.200000000000000000e+01;6.384548611111111782e-05;2.636718749999999970e-05;1.526689999999999981e-04;1.981300000000000156e-05
2.400000000000000000e+01;2.473958333333333272e-05;7.204861111111110715e-06;5.462199999999999982e-05;2.733999999999999997e-06
2.600000000000000000e+01;1.017795138888888829e-05;2.213541666666666826e-06;1.605899999999999990e-05;1.739999999999999964e-07


==> fig/20220912170545_large_non_sys_uncoded_QPSK/BER_estimators_DetNet.csv <==
EbN0_dB;ber_DetNet;ber_lin_est;ber_DF
1.000000000000000000e+01;1.295368923611111070e-02;1.449735199999999981e-02;1.251618900000000048e-02
1.200000000000000000e+01;6.249565972222222328e-03;8.028234000000000412e-03;6.166188999999999872e-03
1.400000000000000000e+01;2.644270833333333542e-03;4.203733000000000296e-03;2.705164999999999827e-03
1.600000000000000000e+01;9.636935763888889329e-04;2.080924000000000055e-03;1.037282999999999955e-03
1.800000000000000000e+01;2.914062499999999986e-04;9.593100000000000021e-04;3.391709999999999820e-04
2.000000000000000000e+01;7.369791666666666797e-05;4.122609999999999751e-04;9.322899999999999796e-05
2.200000000000000000e+01;1.260850694444444439e-05;1.526689999999999981e-04;1.981300000000000156e-05
2.400000000000000000e+01;2.235243055555555583e-06;5.462199999999999982e-05;2.733999999999999997e-06
2.600000000000000000e+01;1.953125000000000094e-07;1.605899999999999990e-05;1.739999999999999964e-07

